Bounding Box Priors for Cell Detection with Point Annotations

The size of an individual cell type, such as a red blood cell, does not vary much among humans. We use this knowledge as a prior for classifying and detecting cells in images with only a few ground truth bounding box annotations, while most of the cells are annotated with points. This setting leads to weakly semi-supervised learning. We propose replacing points with either stochastic (ST) boxes or bounding box predictions during the training process. The proposed "mean-IOU" ST box maximizes the overlap with all the boxes belonging to the sample space with a class-specific approximated prior probability distribution of bounding boxes. Our method trains with both box- and point-labelled images in conjunction, unlike the existing methods, which train first with box- and then point-labelled images. In the most challenging setting, when only 5% images are box-labelled, quantitative experiments on a urine dataset show that our one-stage method outperforms two-stage methods by 5.56 mAP. Furthermore, we suggest an approach that partially answers "how many box-labelled annotations are necessary?" before training a machine learning model.

==> data/BCCD.csv <==
wl,P,B,S,SN
5,0,0,72.3070731059324,66.9139379604934
10,75.378594493588,31.5709771886186,81.8781831676319,77.8359632153983
20,84.5916555931626,68.5881848981086,85.9284408781833,83.319773859466
30,87.4359767809654,79.5797750883364,84.0737367694755,83.3634387143521
40,86.7258079483669,77.9421594865466,84.469584647874,82.0431666133054
50,82.8649945244887,83.6480277154658,83.8086349944959,84.5321874695599


==> data/BCCD_KLdiv.csv <==
x,y
5,0.525135998426321
10,0.784546214701817
20,0.903509140603987
30,0.945195414158394
40,0.950511862277666
50,0.959581579313602


==> data/BCCD_pdf.csv <==
xi,Platelets,RBC,WBC
0,0,0,0
0.01,0,0,0
0.02,0,0,0
0.03,0,0,0
0.04,0,0,0
0.05,0,0,0
0.06,0,0,0
0.07,0,0,0
0.08,0,0,0
0.09,0,0,0
0.1,0,0,0
0.11,0,0,0
0.12,0,0,0
0.13,0,0,0
0.14,0,0,0
0.15,0,0,0
0.16,0,0,0
0.17,0,0,0
0.18,0,0,0
0.19,0,0,0
0.2,0,0,0
0.21,0,0,0
0.22,0,0,0
0.23,0,0,0
0.24,0,0,0
0.25,0,0,0
0.26,0,0,0
0.27,0,0,0
0.28,0,0,0
0.29,0,0,0
0.3,0,0,0
0.31,0,0,0
0.32,0,0,0
0.33,0,0,0
0.34,0,0,0
0.35,0,0,0
0.36,0,0,0
0.37,0,0,0
0.38,0,0,0
0.39,0,0,0
0.4,0,0,0
0.41,0,0,0
0.42,0,0,0
0.43,0,0,0
0.44,0,0,0
0.45,0,0,0
0.46,0,0,0
0.47,0,0,3.85371203756172e-322
0.48,0,0,5.30330064245994e-320
0.49,0,0,7.44244184728941e-318
0.5,1.21540148876947e-321,0,1.02684055935109e-315
0.51,4.43073130533971e-319,0,1.39318319955589e-313
0.52,1.55045497207745e-316,0,1.85880038749159e-311
0.53,5.29897215359342e-314,0,2.43880225920299e-309
0.54,1.76876095217893e-311,0,3.14658690904926e-307
0.55,5.76622601227461e-309,0,3.99229093725142e-305
0.56,1.83594300073915e-306,0,4.98108488451282e-303
0.57,5.70915377377195e-304,0,6.11146052871529e-301
0.58,1.7339209803783e-301,0,7.37369870670961e-299
0.59,5.14318180589482e-299,0,8.74873120639614e-297
0.6,1.48997665960889e-296,0,1.02076099737896e-294
0.61,4.21572300855419e-294,0,1.17117655538864e-292
0.62,1.16495643559993e-291,0,1.32141727820763e-290
0.63,3.14407078936389e-289,0,1.46614492254254e-288
0.64,8.28743166660334e-287,0,1.59968005048865e-286
0.65,2.13349986273666e-284,0,1.7163611093525e-284
0.66,5.36426583648733e-282,0,1.81093770241898e-282
0.67,1.31726447243931e-279,0,1.87896055986609e-280
0.68,3.15922588761365e-277,0,1.91712807141608e-278
0.69,7.4000285314072e-275,0,1.9235518487255e-276
0.7,1.69289929017245e-272,0,1.89791158293024e-274
0.71,3.78245583321181e-270,0,1.84148151643607e-272
0.72,8.2539459808839e-268,0,1.7570254830262e-270
0.73,1.75911565233018e-265,0,1.64857255343276e-268
0.74,3.66161077613137e-263,0,1.52109864149099e-266
0.75,7.44380480243447e-261,0,1.38014908016919e-264
0.76,1.47796036913708e-258,0,1.23144191203441e-262
0.77,2.86599623408983e-256,0,1.08049103937976e-260
0.78,5.42792022310724e-254,0,9.32282896944217e-259
0.79,1.00400600549477e-251,0,7.91031126410187e-257
0.8,1.81377820569908e-249,0,6.60022494901068e-255
0.81,3.20019956372912e-247,0,5.41555798733951e-253
0.82,5.51461195777623e-245,0,4.36965341765276e-251
0.83,9.28106616375826e-243,0,3.46712964999423e-249
0.84,1.52554770615705e-240,0,2.7052816117346e-247
0.85,2.44905608979959e-238,0,2.07574589457725e-245
0.86,3.83987143903088e-236,0,1.56622879170042e-243
0.87,5.88003147310244e-234,0,1.16213218060278e-241
0.88,8.79402368777858e-232,0,8.47959597552541e-240
0.89,1.28451927511793e-229,0,6.08434877448043e-238
0.9,1.83247742864677e-227,0,4.29311330815045e-236
0.91,2.55318130861102e-225,0,2.97885874075892e-234
0.92,3.47431901124491e-223,0,2.03257591902681e-232
0.93,4.61745576009182e-221,0,1.36383851633637e-230
0.94,5.99350411053102e-219,0,8.99908668118056e-229
0.95,7.5980804190228e-217,0,5.83919834282241e-227
0.96,9.40745128793931e-215,0,3.72586682973481e-225
0.97,1.13758821567218e-212,0,2.33787204334836e-223
0.98,1.34351711989581e-210,0,1.44255857116525e-221
0.99,1.54969538297063e-208,0,8.75317239330715e-220
1,1.7457999930327e-206,0,5.22296140834117e-218
1.01,1.92082433727687e-204,0,3.06469641552897e-216
1.02,2.06407667404717e-202,0,1.76838740225812e-214
1.03,2.16625219704125e-200,0,1.00342905670824e-212
1.04,2.22043068515448e-198,0,5.59906155366779e-211
1.05,2.22285144101233e-196,0,3.07229645356114e-209
1.06,2.17334499243685e-194,0,1.65779301578494e-207
1.07,2.07535271263413e-192,0,8.79663962133281e-206
1.08,1.93553120365709e-190,0,4.59010482182632e-204
1.09,1.76300462391735e-188,0,2.35530804272292e-202
1.1,1.56838160326762e-186,0,1.18848070479818e-200
1.11,1.36268363902274e-184,0,5.89733588636141e-199
1.12,1.15633416568668e-182,0,2.87765616462687e-197
1.13,9.58333539727811e-181,0,1.38083328445297e-195
1.14,7.75702215649837e-179,0,6.51572732425222e-194
1.15,6.13222935812504e-177,0,3.02345747138281e-192
1.16,4.73463781090436e-175,0,1.37963478391171e-190
1.17,3.57026249797964e-173,0,6.19075640005863e-189
1.18,2.62941144012495e-171,0,2.73176039088485e-187
1.19,1.89130670480431e-169,0,1.18538874829946e-185
1.2,1.32864938294938e-167,0,5.05822689042093e-184
1.21,9.11598983333865e-166,0,2.12253626889148e-182
1.22,6.1086084436667e-164,0,8.75853041567708e-181
1.23,3.99784321392105e-162,0,3.5540756972924e-179
1.24,2.55537264879634e-160,0,1.41821284004496e-177
1.25,1.59524627792015e-158,0,5.56513188725947e-176
1.26,9.72626844461682e-157,0,2.14747846624654e-174
1.27,5.79174960627893e-155,0,8.14894680404435e-173
1.28,3.36835857552781e-153,0,3.04083920831714e-171
1.29,1.91325065900168e-151,0,1.11584722710654e-169
1.3,1.06137887498605e-149,0,4.02657070202076e-168
1.31,5.75061140467899e-148,0,1.42884535860781e-166
1.32,3.04300465802907e-146,0,4.98602482098355e-165
1.33,1.57266501953847e-144,0,1.71097219699494e-163
1.34,7.93806865604558e-143,0,5.77365430535898e-162
1.35,3.91325806147588e-141,0,1.91592237992791e-160
1.36,1.88411384267517e-139,0,6.25207749186218e-159
1.37,8.85973651085216e-138,0,2.00627334219321e-157
1.38,4.06892313597952e-136,0,6.33104151688359e-156
1.39,1.82508535255565e-134,0,1.96462437893121e-154
1.4,7.99524704149373e-133,0,5.99519349881213e-153
1.41,3.42078366018839e-131,0,1.79906224360831e-151
1.42,1.42943477976646e-129,0,5.30894813038615e-150
1.43,5.83375376871881e-128,0,1.54060067460753e-148
1.44,2.32528857694371e-126,0,4.396337181798e-147
1.45,9.05212694525313e-125,0,1.23370468009956e-145
1.46,3.44167159443747e-123,0,3.40447962450108e-144
1.47,1.27800700141216e-121,0,9.23867255824843e-143
1.48,4.6349179741262e-120,0,2.46540185835299e-141
1.49,1.64170789333176e-118,0,6.46971532518208e-140
1.5,5.67929900173114e-117,0,1.66955962179522e-138
1.51,1.91883925897863e-115,0,4.23680038100998e-137
1.52,6.33180411842849e-114,0,1.05728818892424e-135
1.53,2.04061634308911e-112,0,2.59458598235202e-134
1.54,6.42303463814259e-111,0,6.26126467618926e-133
1.55,1.97453202334864e-109,0,1.4858513611473e-131
1.56,5.92834013546147e-108,0,3.46743220675071e-130
1.57,1.7383893737113e-106,0,7.95719314053362e-129
1.58,4.97858605219996e-105,0,1.79568902755373e-127
1.59,1.39254741532971e-103,0,3.98493889946221e-126
1.6,3.80416178914579e-102,0,8.69623992474258e-125
1.61,1.01496947336149e-100,0,1.86621066983564e-123
1.62,2.64479488220114e-99,0,3.93830304810948e-122
1.63,6.73094474270876e-98,0,8.17291351997642e-121
1.64,1.67303516227779e-96,0,1.66787686263292e-119
1.65,4.06143143639522e-95,0,3.34711298830151e-118
1.66,9.62937716150176e-94,0,6.6053535883245e-117
1.67,2.22978137090397e-92,0,1.28186141951546e-115
1.68,5.04279579579998e-91,0,2.44627564353723e-114
1.69,1.11384688699689e-89,0,4.5908067801537e-113
1.7,2.40283872582428e-88,0,8.47211702471883e-112
1.71,5.06254345452813e-87,0,1.53749667833365e-110
1.72,1.04173659167278e-85,0,2.74382074219361e-109
1.73,2.09359218539245e-84,0,4.81522507718546e-108
1.74,4.10933239505688e-83,0,8.30991837336672e-107
1.75,7.87762800931054e-82,0,1.41025040162262e-105
1.76,1.47490714767005e-80,0,2.35350440154031e-104
1.77,2.69698732563817e-79,0,3.86236316110347e-103
1.78,4.81657297638254e-78,0,6.23319202016506e-102
1.79,8.40122077982134e-77,0,9.89207076147647e-101
1.8,1.43117145339747e-75,0,1.5437722543277e-99
1.81,2.3811455681426e-74,0,2.36918272142696e-98
1.82,3.86923619159533e-73,0,3.57547042922067e-97
1.83,6.14058221615466e-72,0,5.30624298000842e-96
1.84,9.51785038402392e-71,0,7.74391155244436e-95
1.85,1.44083155340245e-69,0,1.11135534743538e-93
1.86,2.13025975049832e-68,0,1.56842881147295e-92
1.87,3.07607504801868e-67,0,2.17668702298381e-91
1.88,4.33816739509471e-66,0,2.9706157078481e-90
1.89,5.97531354317777e-65,0,3.98672488274136e-89
1.9,8.038224029258e-64,0,5.2614490460784e-88
1.91,1.05609874624054e-62,0,6.8283186475194e-87
1.92,1.35517057142801e-61,0,8.71448042488049e-86
1.93,1.69835475322681e-60,0,1.09367560834588e-84
1.94,2.07877686100695e-59,0,1.34975474412503e-83
1.95,2.48503409096168e-58,0,1.63810036598084e-82
1.96,2.9013614873708e-57,0,1.95499414296259e-81
1.97,3.30838731409644e-56,0,2.29440310864582e-80
1.98,3.68447713544926e-55,0,2.64797141598146e-79
1.99,4.00756337270277e-54,0,3.00521931573544e-78
2,4.25725775822287e-53,0,3.3539637077426e-77
2.01,4.41697057897413e-52,0,3.68094946213119e-76
2.02,4.47573207827756e-51,0,3.97265324608818e-75
2.03,4.42943843919896e-50,0,4.21619580835551e-74
2.04,4.2813257510172e-49,0,4.40027879516471e-73
2.05,4.04159591443098e-48,0,4.5160518922743e-72
2.06,3.72625456135834e-47,0,4.5578178205034e-71
2.07,3.35534487685302e-46,0,4.52349702614368e-70
2.08,2.95084789772351e-45,0,4.41479929669359e-69
2.09,2.53455369936776e-44,0,4.23708258356494e-68
2.1,2.12618565527253e-43,0,3.99891526156257e-67
2.11,1.74199091022733e-42,0,3.71139161736041e-66
2.12,1.39391277785165e-41,0,3.38727667969761e-65
2.13,1.08935724960369e-40,0,3.0400720064653e-64
2.14,8.31476674950086e-40,0,2.68309702071674e-63
2.15,6.1983318970469e-39,0,2.32867130838069e-62
2.16,4.51278453073208e-38,0,1.98746420691456e-61
2.17,3.20892363988564e-37,0,1.66805262617403e-60
2.18,2.22853357386721e-36,0,1.37670056000788e-59
2.19,1.51155513832708e-35,0,1.11734821207837e-58
2.2,1.0013221439332e-34,0,8.91778291704909e-58
2.21,6.47841345132357e-34,0,6.99913809913498e-57
2.22,4.09362933139573e-33,0,5.40196215767382e-56
2.23,2.52634922558449e-32,0,4.09994301882422e-55
2.24,1.5227312721732e-31,0,3.06001399587933e-54
2.25,8.96392395236303e-31,0,2.24588913074292e-53
2.26,5.15368741598542e-30,0,1.62096083719252e-52
2.27,2.89389652624027e-29,0,1.15047196419428e-51
2.28,1.58705850573222e-28,0,8.02969160761666e-51
2.29,8.50056689704435e-28,0,5.51113437635169e-50
2.3,4.44680265166448e-27,0,3.71965313981013e-49
2.31,2.27191896271673e-26,0,2.46878457428301e-48
2.32,1.13366001981924e-25,0,1.61132540794645e-47
2.33,5.52481626177173e-25,0,1.03419545280492e-46
2.34,2.62964947281455e-24,0,6.52741614150502e-46
2.35,1.22242689994074e-23,0,4.05134554918998e-45
2.36,5.54999955800855e-23,0,2.47272933473661e-44
2.37,2.46097959564709e-22,0,1.48413423698019e-43
2.38,1.06578128861677e-21,0,8.75969722164304e-43
2.39,4.50788868839641e-21,0,5.08421976778008e-42
2.4,1.86218699776324e-20,0,2.90187595006408e-41
2.41,7.51308686834804e-20,0,1.6287434419028e-40
2.42,2.96045554927106e-19,0,8.98971296862369e-40
2.43,1.1393146790394e-18,0,4.87930851756619e-39
2.44,4.2822681148118e-18,0,2.60429418810422e-38
2.45,1.57198729415e-17,0,1.36691375164982e-37
2.46,5.63597712455046e-17,0,7.05523513143858e-37
2.47,1.97348770913143e-16,0,3.58097410200928e-36
2.48,6.74908105856039e-16,0,1.78735235419139e-35
2.49,2.25423857058737e-15,0,8.7728051143179e-35
2.5,7.35360203061836e-15,0,4.23434358947935e-34
2.51,2.34285484879535e-14,0,2.00980081213209e-33
2.52,7.2901364473373e-14,0,9.38078641693597e-33
2.53,2.21549587169668e-13,0,4.30571011352231e-32
2.54,6.57584014582314e-13,0,1.94343327704798e-31
2.55,1.9062355447551e-12,0,8.62608614592344e-31
2.56,5.39693134644589e-12,0,3.76510641776985e-30
2.57,1.49232095591243e-11,0,1.61606948144534e-29
2.58,4.03016285295173e-11,0,6.82122084733163e-29
2.59,1.06298703549565e-10,0,2.83128443215743e-28
2.6,2.73828314896441e-10,0,1.15564434851555e-27
2.61,6.88927869607536e-10,0,4.63857098546246e-27
2.62,1.69283320019893e-09,0,1.83089535547897e-26
2.63,4.06255820206015e-09,0,7.10660451313484e-26
2.64,9.52204079850811e-09,0,2.71256454079576e-25
2.65,2.17974401524882e-08,0,1.01816302567562e-24
2.66,4.87333160531024e-08,0,3.7581479355734e-24
2.67,1.06412206332005e-07,0,1.36411105998918e-23
2.68,2.26935242397743e-07,0,4.8690574310881e-23
2.69,4.72669367568215e-07,0,1.70906811798863e-22
2.7,9.6151925059258e-07,2.40866241375185e-317,5.89920049501012e-22
2.71,1.91030856811819e-06,2.58484875286812e-311,2.00237884936212e-21
2.72,3.70675666805463e-06,2.42490404175863e-305,6.68372619597911e-21
2.73,7.02473014315301e-06,1.98863583404398e-299,2.19386732548858e-20
2.74,1.30020062091856e-05,1.42566420876228e-293,7.08143671204874e-20
2.75,2.35036895075067e-05,8.93471111629768e-288,2.24776914204918e-19
2.76,4.14960509801062e-05,4.8949139992017e-282,7.01618997898154e-19
2.77,7.15521310476859e-05,2.34428764704679e-276,2.15362599038126e-18
2.78,0.000120499012681408,9.81472226903674e-271,6.50067622525204e-18
2.79,0.000198193573160976,3.59208341085169e-265,1.92959469620781e-17
2.8,0.000318376416552288,1.14925418318742e-259,5.63239320691463e-17
2.81,0.000499502401528123,3.21430479465693e-254,1.6167361300881e-16
2.82,0.000765384791884847,7.85885546219874e-249,4.56356909291194e-16
2.83,0.00114542834705964,1.67970428132232e-243,1.26674566004256e-15
2.84,0.00167418067755169,3.1383952610136e-238,3.45774950983279e-15
2.85,0.00238992193795814,5.12606055095068e-233,9.28147374165217e-15
2.86,0.00333206268332054,7.31915773862052e-228,2.44996376266256e-14
2.87,0.0045372457559898,9.13565655505353e-223,6.35948122845656e-14
2.88,0.00603425492813695,9.96826796872454e-218,1.62331584293301e-13
2.89,0.00783810516009501,9.50825732233867e-213,4.07477537775955e-13
2.9,0.00994398708653414,7.92836126863535e-208,1.00582778349598e-12
2.91,0.0123219999394157,5.77919326799958e-203,2.44153464262654e-12
2.92,0.0149258236217092,3.68258082913147e-198,5.82802575597379e-12
2.93,0.0176540027621419,2.0513446825255e-193,1.36804172189972e-11
2.94,0.0204029730315575,9.98909801139701e-189,3.1578866052919e-11
2.95,0.0230461154785345,4.25221476564238e-184,7.1682481001787e-11
2.96,0.025452883568502,1.58236034428071e-179,1.60010629563824e-10
2.97,0.027501181558545,5.14750612641941e-175,3.51239983559627e-10
2.98,0.029096681535329,1.46382660537255e-170,7.58190556547345e-10
2.99,0.0301864697856074,3.63901363490562e-166,1.60943003613269e-09
3,0.0307832514690221,7.90822490350381e-162,3.35958119681287e-09
3.01,0.03093682336313,1.50236557333976e-157,6.89632134927446e-09
3.02,0.0307819916059832,2.49501704560419e-153,1.3920958763701e-08
3.03,0.0305057695820241,3.62220222699732e-149,2.76337683322174e-08
3.04,0.0303410752450403,4.59698569087922e-145,5.39424150409271e-08
3.05,0.0305485706282059,5.1000553918373e-141,1.03547583606788e-07
3.06,0.031394412934037,4.9462711070079e-137,1.95464935053913e-07
3.07,0.0331260451305744,4.19355383301623e-133,3.62841587989684e-07
3.08,0.0359661316384283,3.1080486691669e-129,6.62345464770737e-07
3.09,0.040034583047935,2.01369958991639e-125,1.1889713326181e-06
3.1,0.0454059347883657,1.1405198146805e-121,2.09883118505321e-06
3.11,0.0520700240255795,5.64692826124702e-118,3.64336718141353e-06
3.12,0.0598980687547598,2.44412260968159e-114,6.21938846808913e-06
3.13,0.0687030072005413,9.247726754696e-111,1.0440270104816e-05
3.14,0.0782224326689108,3.05878021190974e-107,1.72343573522527e-05
3.15,0.0881999099113968,8.84428720698818e-104,2.79767821686184e-05
3.16,0.0982396983446596,2.23552064570925e-100,4.46601047670058e-05
3.17,0.108057066431413,4.93964587436198e-97,7.01069417123387e-05
3.18,0.117437225311215,9.54144668393208e-94,0.000108223510044897
3.19,0.126099557429134,1.6111423847927e-90,0.00016428636372752
3.2,0.133965939673296,2.37823573452596e-87,0.000245245319374218
3.21,0.141032780065045,3.06886059147952e-84,0.000360013881060639
3.22,0.14740372263627,3.46178986873933e-81,0.00051970521344903
3.23,0.153293250626226,3.41370137702506e-78,0.000737758478669717
3.24,0.159147708037377,2.94273825137171e-75,0.00102988955513578
3.25,0.165182967049095,2.21757861096854e-72,0.00141379488649711
3.26,0.171919417151902,1.46085696702262e-69,0.00190854088521215
3.27,0.179953427250718,8.41274355483546e-67,0.00253358709270078
3.28,0.189613351085409,4.23515088434459e-64,0.00330742127987008
3.29,0.201394177080631,1.86380900930999e-61,0.00424582904140523
3.3,0.215832070345317,7.17026502835111e-59,0.00535987669501888
3.31,0.233022240572694,2.41140575226229e-56,0.00665374882978655
3.32,0.253279727537819,7.08935393732002e-54,0.00812264205472207
3.33,0.276903459501541,1.8219829481622e-51,0.00975096362640926
3.34,0.303794342609961,4.09339108646732e-49,0.0115111063410463
3.35,0.334106220994588,8.03939659154533e-47,0.0133630595609008
3.36,0.368119981353976,1.38027286321017e-44,0.0152550645890414
3.37,0.405673300413162,2.07160871004419e-42,0.0171254308274381
3.38,0.44724870771724,2.71801462631627e-40,0.0189055044328966
3.39,0.492865072195585,3.11743303313113e-38,0.0205236378083965
3.4,0.542956272430272,3.12567456672791e-36,0.0219098660566121
3.41,0.59811204082141,2.73962844876833e-34,0.02300087786231
3.42,0.65840549959112,2.09913735992377e-32,0.0237447941875586
3.43,0.724350372911626,1.40601945945797e-30,0.0241052542141052
3.44,0.795988337745322,8.23271510997193e-29,0.0240643608196669
3.45,0.873390339686648,4.21401546571804e-27,0.0236241534059867
3.46,0.956385551645251,1.88560380409674e-25,0.022806439325865
3.47,1.04430162657633,7.3757476338433e-24,0.0216510033089061
3.48,1.13651675860683,2.52210366938913e-22,0.0202123995836215
3.49,1.23197326438436,7.53912773812067e-21,0.0185556867695434
3.5,1.32956817783768,1.97006498438714e-19,0.0167515693164995
3.51,1.42814067629599,4.50029812299354e-18,0.0148714485608221
3.52,1.52630572009187,8.98676323029898e-17,0.0129828594723467
3.53,1.62299230703201,1.56879644744201e-15,0.0111456845634413
3.54,1.71677397094318,2.39403875814975e-14,0.00940941119743834
3.55,1.80662296436971,3.19372148159139e-13,0.00781155430902891
3.56,1.89117165904989,3.72446745953464e-12,0.0063772254944206
3.57,1.96933947459983,3.7969301820926e-11,0.00511971044441082
3.58,2.03979751896402,3.38378157272981e-10,0.00404183270234806
3.59,2.1013555692284,2.63616939106213e-09,0.00313783841916958
3.6,2.15272189175641,1.79533537209397e-08,0.00239553283137706
3.61,2.19279938615787,1.06885586449288e-07,0.00179842771656004
3.62,2.22063570412331,5.56280688810309e-07,0.00132770978320599
3.63,2.23554144585718,2.53087155950434e-06,0.000963901446819456
3.64,2.2373970143713,1.0065781750493e-05,0.00068814731146733
3.65,2.22638103636438,3.49966276034522e-05,0.000483113875808799
3.66,2.20336609268366,0.000106366817483758,0.000333531543799654
3.67,2.16964597046953,0.000282609929488718,0.000226435035486084
3.68,2.12714171246777,0.000656402083015922,0.000151171403085395
3.69,2.077804521143,0.00133276557612805,9.92464478748797e-05
3.7,2.02387827820755,0.00236558667699255,6.40736712118522e-05
3.71,1.96754011147443,0.00367050015473295,4.06783710407731e-05
3.72,1.91054639931686,0.00497866506242848,2.53960870392588e-05
3.73,1.85430004506575,0.0059033951788039,1.55915527681671e-05
3.74,1.79966939101941,0.00611916388443601,9.41306894056828e-06
3.75,1.74694489740924,0.0055447707602209,6.93506119298758e-17
3.76,1.69574849736844,0.00439214217838783,1.98412507163419e-16
3.77,1.64571258102384,0.00304137858933766,5.58222195997284e-16
3.78,1.59574297947324,0.00184105215560665,1.54441661569229e-15
3.79,1.5448605578721,0.000974240384877504,4.20185574408052e-15
3.8,1.49244228941401,0.000450723564850206,1.12418327518407e-14
3.81,1.43787037428457,0.000182531544068322,2.9576883446735e-14
3.82,1.38092983303117,6.57964239460964e-05,7.65221226593298e-14
3.83,1.32216856103437,2.56739687779529e-05,1.94688776377348e-13
3.84,1.26210430979838,2.6572081207224e-05,4.87095515483751e-13
3.85,1.20163383583852,6.81167568368691e-05,1.19841339699205e-12
3.86,1.14205404606233,0.000191384078346155,2.89946912149819e-12
3.87,1.08433167216357,0.00047006609817712,6.89841995203429e-12
3.88,1.0293387248453,0.00100928388427638,1.61398717304444e-11
3.89,0.977940865320836,0.0018943884300536,3.71338378895693e-11
3.9,0.930214953080682,0.00310832217408015,8.40154008663714e-11
3.91,0.886536680992095,0.00445845515492998,1.86924952596233e-10
3.92,0.846360469406761,0.00559042239539202,4.08973306745501e-10
3.93,0.809054124094576,0.00612786648002659,8.79917500386618e-10
3.94,0.774206368847392,0.00587209545440718,1.86169381612168e-09
3.95,0.740821267012275,0.00492015597629752,3.87341353296814e-09
3.96,0.708427989178201,0.00361550921067798,7.92499110554768e-09
3.97,0.676300099592979,0.00235569968553912,1.59449444257238e-08
3.98,0.643956524148898,0.00144858917734683,3.15476159223542e-08
3.99,0.611291685119277,0.00106832018468901,6.13803539310203e-08
4,0.578046319313862,0.00132475471143687,1.17438782530129e-07
4.01,0.544461085450888,0.00232794276494458,2.20959664013806e-07
4.02,0.51060853907239,0.00415763858216283,4.08821540054854e-07
4.03,0.476742680123504,0.00671539279419259,7.43830269289614e-07
4.04,0.443267883437309,0.00963581937184917,1.33086263959772e-06
4.05,0.410422641942727,0.0123752980981253,2.3415957878497e-06
4.06,0.378705256690541,0.0145554472692397,4.051444848754e-06
4.07,0.348227521022808,0.0163361028351395,6.89330100616604e-06
4.08,0.319473624954541,0.0184219393030752,1.19271734587172e-05
4.09,0.292426993217689,0.0216851963541899,1.96935475069873e-05
4.1,0.267388337712166,0.026470159115324,3.19880042897235e-05
4.11,0.244323827945768,0.0324059545769638,5.11143213680011e-05
4.12,0.223232795546678,0.0388934254929246,8.03539407755229e-05
4.13,0.204136595884876,0.0459108202587015,0.000124279419759134
4.14,0.186910632214711,0.0544438529529779,0.000189127212022534
4.15,0.171473255735701,0.0660211867201446,0.000283183288514458
4.16,0.157639313451457,0.0815506421072321,0.000417229643388714
4.17,0.14530265756724,0.100365934896737,0.000604926039305878
4.18,0.134224672923728,0.120383101801643,0.000863130971652451
4.19,0.124240721141629,0.13902377941303,0.00121207169346459
4.2,0.115103588841708,0.154262757970233,0.00167528726460011
4.21,0.10670490292656,0.165007446508683,0.00227926192744306
4.22,0.0988200147290456,0.170854049567457,0.00305267315480667
4.23,0.0913792003295314,0.171886356523265,0.00402519892939254
4.24,0.08426677333649,0.168700199327123,0.00522586360716141
4.25,0.0775260523064668,0.163098000561014,0.00668095045901353
4.26,0.0711550777567908,0.158142789190907,0.00841166938097556
4.27,0.0651989562588027,0.157714136209088,0.0104312160983751
4.28,0.0598048184052972,0.164988100168049,0.0127425744935471
4.29,0.0549836129341743,0.181364608286305,0.0153359624774053
4.3,0.0508418585541666,0.20585567638512,0.0181871372580873
4.31,0.0473414181285152,0.23571677997056,0.0212565011192046
4.32,0.0444553190729724,0.26751613410163,0.0244893001588153
4.33,0.0420731753451512,0.298639838186512,0.0278170770977548
4.34,0.0400667136171447,0.327488487826477,0.0311666564530878
4.35,0.0382913003290435,0.353601523363939,0.0344435939932086
4.36,0.0365739229859003,0.377683616557311,0.0375639233682283
4.37,0.0347744574447239,0.401884292554157,0.0404444074101857
4.38,0.0327813091605163,0.430150221307016,0.0430117911502751
4.39,0.0305393821789986,0.467573768616212,0.0452085638938426
4.4,0.0280479073963142,0.518027603856438,0.0469978078623508
4.41,0.0253202271655118,0.581150424268631,0.0483667285422192
4.42,0.0224430711101809,0.651891262684021,0.0493297983700867
4.43,0.0194983812995658,0.723174963023526,0.0499243569998565
4.44,0.01658813871612,0.789630004107988,0.0502140794761284
4.45,0.0138092238303967,0.84979221634038,0.050281726400525
4.46,0.0112430859610013,0.90505515592817,0.0502317473847764
4.47,0.00894911770233468,0.958077149314284,0.050167045427423
4.48,0.00695224999794802,1.01299030767037,0.0502239985359344
4.49,0.00528723657601993,1.07694108567426,0.0504658103364051
4.5,0.00392117536287133,1.16014823590281,0.0510070145159209
4.51,0.00284713281935111,1.27291019443506,0.0519416590494515
4.52,0.0020190366565109,1.42039870986707,0.0533164008363169
4.53,0.00139838157821893,1.59882466279799,0.0551879812685332
4.54,0.000945915187133768,1.7954316708677,0.0576120644752631
4.55,0.000624918981923596,1.99254488413914,0.0605992930473396
4.56,0.000403218313478286,2.17426746096283,0.0641786154929019
4.57,0.000254098320774352,2.33273710521934,0.0683897348424957
4.58,0.000156389775131956,2.46905527010281,0.0732803035110584
4.59,9.40069428317813e-05,2.5900034755598,0.0788804946616708
4.6,5.51895073740878e-05,2.70175817273662,0.0852873132253685
4.61,3.16444913820656e-05,2.80744434928992,0.0926191323125687
4.62,1.77208576097368e-05,2.90752437159555,0.101004617737902
4.63,1.80647462401651e-14,3.003106989584,0.11059895908186
4.64,5.6512086774247e-14,3.0949005847124,0.121618641312481
4.65,1.72661630396981e-13,3.18015758873566,0.134212233624027
4.66,5.15223121646759e-13,3.24903639777589,0.148574444034438
4.67,1.50155023289658e-12,3.28545693316227,0.164870139630642
4.68,4.27394964169248e-12,3.27313415320406,0.18321211467002
4.69,1.1881299669638e-11,3.20367699534113,0.203662856669419
4.7,3.22584512517417e-11,3.08206609181718,0.226198159982658
4.71,8.5539772291383e-11,2.924739965893,0.250715366596077
4.72,2.21532618481384e-10,2.75232869394122,0.27701947068413
4.73,5.60340851585416e-10,2.58168275764747,0.304831853818099
4.74,1.38424162557637e-09,2.42169339046803,0.33380344343513
4.75,3.33976983442838e-09,2.27298283377052,0.3635191980781
4.76,7.86984510629013e-09,2.13085411221197,0.393512252250914
4.77,1.81117679628983e-08,1.98894783723644,0.423306315136707
4.78,4.07099454596171e-08,1.84288918524245,0.452459233916923
4.79,8.93686524489505e-08,1.69301598642183,0.480511984558697
4.8,1.91608562342733e-07,1.54402614191263,0.507110715848379
4.81,4.01226518348909e-07,1.40169808076991,0.531938240562063
4.82,8.20558143786816e-07,1.26954120718305,0.554786122926401
4.83,1.6389817016218e-06,1.14692043306538,0.575507216003696
4.84,3.19730350498103e-06,1.03126611074802,0.594038062150515
4.85,6.09170181277317e-06,0.921405744513971,0.610419791691131
4.86,1.13354410672191e-05,0.818443246178856,0.624761404801468
4.87,2.06007591269129e-05,0.723993205300448,0.637191509920186
4.88,3.65656281939959e-05,0.637532374076708,0.647931799249309
4.89,6.33881194615879e-05,0.55649583582249,0.657251593432643
4.9,0.000107321741293855,0.477833018944006,0.665404532037661
4.91,0.000177464940259295,0.401095055541061,0.672724620607013
4.92,0.0002866041257758,0.32883859949334,0.679504938704079
4.93,0.000452061292761929,0.264840383699455,0.686043439310714
4.94,0.00069639752882277,0.211828225501281,0.692651425372439
4.95,0.00104776077086888,0.16993462428246,0.699591442791435
4.96,0.00153961474140714,0.137298249649011,0.707070156619328
4.97,0.00220956611616593,0.111317538704026,0.71525937377702
4.98,0.00309704100867031,0.0897213393252173,0.724307587694111
4.99,0.00423966873642224,0.0710517148786317,0.734240122176788
5,0.00566841850602287,0.0548189825889763,0.745004483835066
5.01,0.0074017924625908,0.0413502768324943,0.756572234760593
5.02,0.00943967222331362,0.0313110301302367,0.768786342586724
5.03,0.0117576881988887,0.025388428509873,0.781494859358662
5.04,0.0143031593648001,0.0236875379664566,0.79449203717123
5.05,0.0169936641169983,0.0254399766971271,0.807643725550056
5.06,0.0197191003272607,0.0290285253782149,0.820680356251476
5.07,0.0223476662677371,0.032528149305316,0.833578055511407
5.08,0.0247355898805248,0.034291934256621,0.846168136787467
5.09,0.026739752312683,0.0335428564886834,0.858382365868798
5.1,0.0282317306949886,0.0304222794055113,0.870314138965458
5.11,0.0291113696619814,0.0257102809604524,0.882181790172961
5.12,0.0293178952964242,0.0203228827402444,0.894088222966424
5.13,0.0288368590008565,0.0150300244543628,0.906416004566456
5.14,0.0277018091153084,0.0103454348351401,0.91961697990318
5.15,0.0259904216211669,0.00656807896180255,0.934079158154759
5.16,0.0238157098800035,0.00380546290404135,0.950450313748462
5.17,0.0213136952363315,0.00199084655523015,0.969293505953998
5.18,0.018629405068495,0.000933754980925846,0.991236048085613
5.19,0.0159031895100424,0.000387975500980484,1.01694270145862
5.2,0.0132591137540567,0.000141969310097573,1.04691001111878
5.21,0.0107966686456491,4.65870777800671e-05,1.08172751288681
5.22,0.00858637917827906,1.24521719460872e-05,1.1217544943066
5.23,0.00666922496949641,3.20042538038416e-06,1.16727568394136
5.24,0.00505924470441831,7.190706870766e-07,1.21838457778907
5.25,0.0037483576119145,1.41233182924682e-07,1.27496529229087
5.26,0.00271232273505073,2.42495224772109e-08,1.33665532326022
5.27,0.0019168438002292,3.63974465884891e-09,1.4029436063559
5.28,0.00132305256397787,4.77573176768514e-10,1.47300295842692
5.29,0.000891892448748663,5.47785103349621e-11,1.54578234293395
5.3,0.000587209251332052,5.49264829935175e-12,1.62003029444789
5.31,0.000377588105781459,4.81453832060903e-13,1.69431239410233
5.32,0.000237131219908852,3.68917100299641e-14,1.76699716690507
5.33,0.000145446803002519,2.47117901592584e-15,1.83639886989987
5.34,8.71293828364208e-05,1.44704124834206e-16,1.90069947296911
5.35,5.09765112729289e-05,7.40728230835089e-18,1.95812961676652
5.36,2.91286660178067e-05,3.31465372500931e-19,2.0069559842212
5.37,1.62560900416529e-05,1.29663791315995e-20,2.04558771130989
5.38,8.86046695520142e-06,4.43404962401539e-22,2.0726358947042
5.39,4.71674218226098e-06,1.32551200327418e-23,2.08695830179585
5.4,2.45229481765792e-06,3.46392167169596e-25,2.0876769440563
5.41,1.2452261615399e-06,7.91322917302722e-27,2.07430807009181
5.42,6.17545279645032e-07,1.58030424354418e-28,2.04668132094154
5.43,2.99112381360556e-07,2.75885548416697e-30,2.00504030657284
5.44,1.41496268998761e-07,4.21035271263124e-32,1.94996069583094
5.45,6.53733289052686e-08,5.61706293125566e-34,1.88241578103384
5.46,2.9498587876287e-08,6.55090621790296e-36,1.80364238106283
5.47,1.30001051890579e-08,6.67874338725276e-38,1.71513809028462
5.48,5.59548222306697e-09,5.95236308497694e-40,1.61866986719065
5.49,2.35219427305202e-09,4.63751529012908e-42,1.5160772311992
5.5,9.65725880375962e-10,3.15851233155565e-44,1.40929617333849
5.51,3.87239424546935e-10,1.88053353098435e-46,1.30024433380893
5.52,1.51652745094875e-10,9.78770494123878e-49,1.1908026022637
5.53,5.80050759580519e-11,4.45329985207206e-51,1.08270421107834
5.54,2.16683946919294e-11,1.77126805549142e-53,0.9774948214879
5.55,7.90555727706488e-12,6.1586840502623e-56,0.876514114321846
5.56,2.81697670361935e-12,1.87194395285472e-58,0.780831674024198
5.57,9.80345219046587e-13,4.97392280581412e-61,0.691289762044445
5.58,3.33211382906555e-13,1.1553312553454e-63,0.608463648887372
5.59,1.10612863882784e-13,2.34593128324145e-66,0.532684290028531
5.6,3.58621612180925e-14,4.16414010527252e-69,0.464020297331353
5.61,1.13556577389017e-14,6.46154929936211e-72,0.402399279055618
5.62,3.51182724750131e-15,8.76494658123672e-75,0.34757638511179
5.63,1.06071572640462e-15,1.03935322370199e-77,0.299112164048933
5.64,3.12903114229777e-16,1.07740340480947e-80,0.256581400966205
5.65,9.01500095943981e-17,9.76325881805083e-84,0.219424452872733
5.66,2.53668583026065e-17,7.73414915771574e-87,0.187102802858187
5.67,6.97128122354563e-18,5.35588899049923e-90,0.159055260266885
5.68,1.87112816639969e-18,3.24229012015689e-93,0.13475517117176
5.69,4.90500533384675e-19,1.71582685684341e-96,0.113790107875565


==> data/USD.csv <==
wl,B,P,S,SN
5,5.3253603545355,49.3455442397406,66.8637667442502,54.9027589809622
10,17.552873673983,63.9023443233575,71.8881984867022,61.6234933092664
20,43.842132647595,73.2590606375335,75.6920777551646,68.7267295140355
30,70.9861542034152,76.2054078461055,75.7111764442111,71.9302040101988
40,73.2394975807596,78.0157882263436,78.1134547983893,73.9934191964034
50,74.9922813231221,78.5899670718643,77.7548258649019,75.8264044922689


==> data/USD_KLdiv.csv <==
x,y
5,0.829630190296737
10,0.857138329772688
20,0.926352264434392
30,0.966305961938586
40,0.986010842792384
50,0.987707597751967


==> data/USD_cast_joint_pdf.csv <==
x1,x2,cast
19,20,7.72833965154003e-05
19,22.6833510916386,9.00306919314711e-05
19,25.3667021832773,0.000102824164319007
19,28.0500532749159,0.00011571576246563
19,30.7334043665545,0.000128958091991944
19,33.4167554581932,0.000142998822510407
19,36.1001065498318,0.000158522658623319
19,38.7834576414704,0.000176269347566064
19,41.466808733109,0.000196926038342165
19,44.1501598247477,0.000220926128645742
19,46.8335109163863,0.000248347839661153
19,49.5168620080249,0.000278792137523772
19,52.2002130996636,0.00031130373933505
19,54.8835641913022,0.000344437496371089
19,57.5669152829408,0.00037636373492542
19,60.2502663745794,0.00040498145488187
19,62.9336174662181,0.000428176353696232
19,65.6169685578567,0.000444075179071909
19,68.3003196494953,0.000451265019712402
19,70.983670741134,0.000449047532461619
19,73.6670218327726,0.000437627773475296
19,76.3503729244112,0.000418061370356602
19,79.0337240160499,0.000392161034448375
19,81.7170751076885,0.000362230791317643
19,84.4004261993271,0.000330688389085592
19,87.0837772909657,0.000299765296453156
19,89.7671283826044,0.000271179945010114
19,92.450479474243,0.000246002891223289
19,95.1338305658816,0.000224652971381406
19,97.8171816575203,0.000207010447662801
19,100.500532749159,0.000192582198582705
19,103.183883840798,0.000180726152072673
19,105.867234932436,0.000170816802418164
19,108.550586024075,0.000162323546575377
19,111.233937115713,0.000154851228166744
19,113.917288207352,0.000148179750833457
19,116.600639298991,0.00014211982246843
19,119.283990390629,0.000136511116183855
19,121.967341482268,0.000131125017826588
19,124.650692573907,0.000125603635505258
19,127.334043665545,0.000119548226132365
19,130.017394757184,0.000112587596329951
19,132.700745848822,0.000104411689881363
19,135.384096940461,9.49164093521467e-05
19,138.0674480321,8.42313678925531e-05
19,140.750799123738,7.27355526508811e-05
19,143.434150215377,6.09499435970443e-05
19,146.117501307016,4.94705145479848e-05
19,148.800852398654,3.88638680695093e-05
19,151.484203490293,2.95421761759897e-05
22.5219522223715,20,9.47484556049484e-05
22.5219522223715,22.6833510916386,0.000111840736389126
22.5219522223715,25.3667021832773,0.000129248975463611
22.5219522223715,28.0500532749159,0.000146882092421086
22.5219522223715,30.7334043665545,0.000164877561614579
22.5219522223715,33.4167554581932,0.00018362648615478
22.5219522223715,36.1001065498318,0.000203844914901312
22.5219522223715,38.7834576414704,0.000226377311513284
22.5219522223715,41.466808733109,0.000252054124510103
22.5219522223715,44.1501598247477,0.000281446645624516
22.5219522223715,46.8335109163863,0.000314709949637756
22.5219522223715,49.5168620080249,0.000351415137713363
22.5219522223715,52.2002130996636,0.000390442518058721
22.5219522223715,54.8835641913022,0.00043005717421883
22.5219522223715,57.5669152829408,0.000468045572097112
22.5219522223715,60.2502663745794,0.000501872656511248
22.5219522223715,62.9336174662181,0.000529005253427008
22.5219522223715,65.6169685578567,0.00054723033015013
22.5219522223715,68.3003196494953,0.000554912606116991
22.5219522223715,70.983670741134,0.000551289431364067
22.5219522223715,73.6670218327726,0.000536673398198265
22.5219522223715,76.3503729244112,0.000512386143709612
22.5219522223715,79.0337240160499,0.000480630295636313
22.5219522223715,81.7170751076885,0.000444174502839106
22.5219522223715,84.4004261993271,0.000405909658721124
22.5219522223715,87.0837772909657,0.000368502877243521
22.5219522223715,89.7671283826044,0.000334008929369987
22.5219522223715,92.450479474243,0.000303711303712406
22.5219522223715,95.1338305658816,0.000278115519209159
22.5219522223715,97.8171816575203,0.000257081073414056
22.5219522223715,100.500532749159,0.000240012023272324
22.5219522223715,103.183883840798,0.000226127188736772
22.5219522223715,105.867234932436,0.000214663118791904
22.5219522223715,108.550586024075,0.000204958530167263
22.5219522223715,111.233937115713,0.000196516464837871
22.5219522223715,113.917288207352,0.000189046855521759
22.5219522223715,116.600639298991,0.000182292563466295
22.5219522223715,119.283990390629,0.000176021360339815
22.5219522223715,121.967341482268,0.000169910167992061
22.5219522223715,124.650692573907,0.000163477767722469
22.5219522223715,127.334043665545,0.000156194229233733
22.5219522223715,130.017394757184,0.000147576567464189
22.5219522223715,132.700745848822,0.000137234105292265
22.5219522223715,135.384096940461,0.000125050234669416
22.5219522223715,138.0674480321,0.000111221029562761
22.5219522223715,140.750799123738,9.62608726104725e-05
22.5219522223715,143.434150215377,8.08716005683935e-05
22.5219522223715,146.117501307016,6.58464080321563e-05
22.5219522223715,148.800852398654,5.19317811026278e-05
22.5219522223715,151.484203490293,3.96717081481287e-05
26.043904444743,20,0.000115536499530368
26.043904444743,22.6833510916386,0.000137803665571156
26.043904444743,25.3667021832773,0.000160661172775209
26.043904444743,28.0500532749159,0.000183821137493346
26.043904444743,30.7334043665545,0.000207258770013381
26.043904444743,33.4167554581932,0.000231278372183431
26.043904444743,36.1001065498318,0.000256612649654295
26.043904444743,38.7834576414704,0.00028421786148734
26.043904444743,41.466808733109,0.000315085193893456
26.043904444743,44.1501598247477,0.00034994980246106
26.043904444743,46.8335109163863,0.000389065351293247
26.043904444743,49.5168620080249,0.000431984612424475
26.043904444743,52.2002130996636,0.000477424892899951
26.043904444743,54.8835641913022,0.000523353901569143
26.043904444743,57.5669152829408,0.000567163036892932
26.043904444743,60.2502663745794,0.000605878452073754
26.043904444743,62.9336174662181,0.000636553055624743
26.043904444743,65.6169685578567,0.00065665249261851
26.043904444743,68.3003196494953,0.000664346991018286
26.043904444743,70.983670741134,0.000658840836778659
26.043904444743,73.6670218327726,0.000640579894631666
26.043904444743,76.3503729244112,0.000611168293535201
26.043904444743,79.0337240160499,0.000573203918258047
26.043904444743,81.7170751076885,0.000529914976062332
26.043904444743,84.4004261993271,0.000484657063134019
26.043904444743,87.0837772909657,0.000440527783403381
26.043904444743,89.7671283826044,0.000399918586240909
26.043904444743,92.450479474243,0.000364333554615217
26.043904444743,95.1338305658816,0.000334376847940364
26.043904444743,97.8171816575203,0.000309900431251791
26.043904444743,100.500532749159,0.000290213905814129
26.043904444743,103.183883840798,0.000274398330185742
26.043904444743,105.867234932436,0.000261548382380243
26.043904444743,108.550586024075,0.000250857881541288
26.043904444743,111.233937115713,0.000241709945167172
26.043904444743,113.917288207352,0.000233722141643151
26.043904444743,116.600639298991,0.000226546906021507
26.043904444743,119.283990390629,0.000219854132748013
26.043904444743,121.967341482268,0.000213201519784617
26.043904444743,124.650692573907,0.000205963513434789
26.043904444743,127.334043665545,0.000197462858526639
26.043904444743,130.017394757184,0.000187096463348547
26.043904444743,132.700745848822,0.000174395563997454
26.043904444743,135.384096940461,0.000159241326494386
26.043904444743,138.0674480321,0.000141917096062818
26.043904444743,140.750799123738,0.00012309605049358
26.043904444743,143.434150215377,0.00010368665448141
26.043904444743,146.117501307016,8.47025172647008e-05
26.043904444743,148.800852398654,6.70872775203325e-05
26.043904444743,151.484203490293,5.15284396874945e-05
29.5658566671144,20,0.000140139671378398
29.5658566671144,22.6833510916386,0.000168371085556112
29.5658566671144,25.3667021832773,0.000197425140618142
29.5658566671144,28.0500532749159,0.00022676217298383
29.5658566671144,30.7334043665545,0.000256149727199727
29.5658566671144,33.4167554581932,0.000285779323424011
29.5658566671144,36.1001065498318,0.00031638809932014
29.5658566671144,38.7834576414704,0.000349053181336221
29.5658566671144,41.466808733109,0.000384944448789106
29.5658566671144,44.1501598247477,0.000424987720456415
29.5658566671144,46.8335109163863,0.000469560435247095
29.5658566671144,49.5168620080249,0.000518216383071803
29.5658566671144,52.2002130996636,0.000569525740567052
29.5658566671144,54.8835641913022,0.000621171611918557
29.5658566671144,57.5669152829408,0.000670163451504183
29.5658566671144,60.2502663745794,0.000713110065724186
29.5658566671144,62.9336174662181,0.000746678829069848
29.5658566671144,65.6169685578567,0.000768049573090633
29.5658566671144,68.3003196494953,0.000775234173088664
29.5658566671144,70.983670741134,0.00076743244285409
29.5658566671144,73.6670218327726,0.000745235922373407
29.5658566671144,76.3503729244112,0.000710524944518027
29.5658566671144,79.0337240160499,0.000666270308084271
29.5658566671144,81.7170751076885,0.000616124935311242
29.5658566671144,84.4004261993271,0.000563874239584589
29.5658566671144,87.0837772909657,0.000513021159433947
29.5658566671144,89.7671283826044,0.000466283008515939
29.5658566671144,92.450479474243,0.000425390910212637
29.5658566671144,95.1338305658816,0.00039106617029554
29.5658566671144,97.8171816575203,0.000363178340566786
29.5658566671144,100.500532749159,0.000340964546270274
29.5658566671144,103.183883840798,0.000323381087546778
29.5658566671144,105.867234932436,0.000309384989611984
29.5658566671144,108.550586024075,0.000298013832446928
29.5658566671144,111.233937115713,0.00028851117559711
29.5658566671144,113.917288207352,0.000280374172269502
29.5658566671144,116.600639298991,0.000273136936839486
29.5658566671144,119.283990390629,0.000266340345063168
29.5658566671144,121.967341482268,0.000259396765031728
29.5658566671144,124.650692573907,0.000251518733264196
29.5658566671144,127.334043665545,0.000241872599875958
29.5658566671144,130.017394757184,0.000229735287164049
29.5658566671144,132.700745848822,0.000214572244078451
29.5658566671144,135.384096940461,0.000196278328971206
29.5658566671144,138.0674480321,0.000175246286451683
29.5658566671144,140.750799123738,0.000152327007063234
29.5658566671144,143.434150215377,0.000128652274594241
29.5658566671144,146.117501307016,0.000105467463635078
29.5658566671144,148.800852398654,8.39185655292932e-05
29.5658566671144,151.484203490293,6.48388252733089e-05
33.0878088894859,20,0.000168833176591852
33.0878088894859,22.6833510916386,0.000203728077379909
33.0878088894859,25.3667021832773,0.000239593119429443
33.0878088894859,28.0500532749159,0.000275584773156373
33.0878088894859,30.7334043665545,0.000311221951527377
33.0878088894859,33.4167554581932,0.000346561958778998
33.0878088894859,36.1001065498318,0.000382334964116418
33.0878088894859,38.7834576414704,0.000419746089234573
33.0878088894859,41.466808733109,0.000460157981325389
33.0878088894859,44.1501598247477,0.000504710457637101
33.0878088894859,46.8335109163863,0.000553931178655271
33.0878088894859,49.5168620080249,0.00060740273380831
33.0878088894859,52.2002130996636,0.00066358181178213
33.0878088894859,54.8835641913022,0.000719905314304181
33.0878088894859,57.5669152829408,0.000773044022488801
33.0878088894859,60.2502663745794,0.000819241177489328
33.0878088894859,62.9336174662181,0.000854831895116536
33.0878088894859,65.6169685578567,0.000876760619400502
33.0878088894859,68.3003196494953,0.000882920202669436
33.0878088894859,70.983670741134,0.000872525143358552
33.0878088894859,73.6670218327726,0.000846305201590057
33.0878088894859,76.3503729244112,0.000806382855496812
33.0878088894859,79.0337240160499,0.000756049382305682
33.0878088894859,81.7170751076885,0.000699317961790673
33.0878088894859,84.4004261993271,0.000640344522848028
33.0878088894859,87.0837772909657,0.000582994965244846
33.0878088894859,89.7671283826044,0.000530292962007104
33.0878088894859,92.450479474243,0.000484203649460918
33.0878088894859,95.1338305658816,0.000445591348320474
33.0878088894859,97.8171816575203,0.000414380368581304
33.0878088894859,100.500532749159,0.000389771014054421
33.0878088894859,103.183883840798,0.000370619676078154
33.0878088894859,105.867234932436,0.000355758493685705
33.0878088894859,108.550586024075,0.000344061246067817
33.0878088894859,111.233937115713,0.000334611797297247
33.0878088894859,113.917288207352,0.000326754290775575
33.0878088894859,116.600639298991,0.000319872348502997
33.0878088894859,119.283990390629,0.00031334295326061
33.0878088894859,121.967341482268,0.00030640751361604
33.0878088894859,124.650692573907,0.000298104413849415
33.0878088894859,127.334043665545,0.000287443617082441
33.0878088894859,130.017394757184,0.000273592214993949
33.0878088894859,132.700745848822,0.00025597263225577
33.0878088894859,135.384096940461,0.000234514606606465
33.0878088894859,138.0674480321,0.000209741821405879
33.0878088894859,140.750799123738,0.000182694575063459
33.0878088894859,143.434150215377,0.000154732073410963
33.0878088894859,146.117501307016,0.000127327397225867
33.0878088894859,148.800852398654,0.000101819181107934
33.0878088894859,151.484203490293,7.91771790559947e-05
36.6097611118574,20,0.000201581439371085
36.6097611118574,22.6833510916386,0.000243707645825949
36.6097611118574,25.3667021832773,0.000286834114818308
36.6097611118574,28.0500532749159,0.000329766880016526
36.6097611118574,30.7334043665545,0.00037174057389925
36.6097611118574,33.4167554581932,0.00041265979982409
36.6097611118574,36.1001065498318,0.000453234674480384
36.6097611118574,38.7834576414704,0.000494799499235657
36.6097611118574,41.466808733109,0.000538916538625524
36.6097611118574,44.1501598247477,0.000586956612884709
36.6097611118574,46.8335109163863,0.000639624461382807
36.6097611118574,49.5168620080249,0.000696568896540087
36.6097611118574,52.2002130996636,0.000756187140564706
36.6097611118574,54.8835641913022,0.000815737214788879
36.6097611118574,57.5669152829408,0.000871627579475609
36.6097611118574,60.2502663745794,0.000919818839926571
36.6097611118574,62.9336174662181,0.000956390421926662
36.6097611118574,65.6169685578567,0.000978112403719049
36.6097611118574,68.3003196494953,0.000982795102449567
36.6097611118574,70.983670741134,0.000969671088758594
36.6097611118574,73.6670218327726,0.000939576159925142
36.6097611118574,76.3503729244112,0.000894810764394245
36.6097611118574,79.0337240160499,0.000838904514794865
36.6097611118574,81.7170751076885,0.000776139751819091
36.6097611118574,84.4004261993271,0.000710963189238348
36.6097611118574,87.0837772909657,0.000647547957470314
36.6097611118574,89.7671283826044,0.000589198533065373
36.6097611118574,92.450479474243,0.00053812261203536
36.6097611118574,95.1338305658816,0.000495360596872367
36.6097611118574,97.8171816575203,0.000460939979520173
36.6097611118574,100.500532749159,0.000434072997038435
36.6097611118574,103.183883840798,0.000413553098030544
36.6097611118574,105.867234932436,0.00039810969265647
36.6097611118574,108.550586024075,0.000386450686590249
36.6097611118574,111.233937115713,0.000377481502068791
36.6097611118574,113.917288207352,0.000370358086459234
36.6097611118574,116.600639298991,0.000364278395346103
36.6097611118574,119.283990390629,0.000358418288703472
36.6097611118574,121.967341482268,0.000351824021920381
36.6097611118574,124.650692573907,0.000343353377296751
36.6097611118574,127.334043665545,0.000331869021861619
36.6097611118574,130.017394757184,0.000316447997457159
36.6097611118574,132.700745848822,0.000296501457472834
36.6097611118574,135.384096940461,0.000272018872565836
36.6097611118574,138.0674480321,0.000243673504945042
36.6097611118574,140.750799123738,0.000212697785494664
36.6097611118574,143.434150215377,0.000180668393442092
36.6097611118574,146.117501307016,0.000149265991978602
36.6097611118574,148.800852398654,0.000119997579976365
36.6097611118574,151.484203490293,9.39495394454179e-05
40.1317133342289,20,0.000237918666480243
40.1317133342289,22.6833510916386,0.000287684767827561
40.1317133342289,25.3667021832773,0.000338354076183763
40.1317133342289,28.0500532749159,0.000388343329852807
40.1317133342289,30.7334043665545,0.000436571596577319
40.1317133342289,33.4167554581932,0.00048277055220257
40.1317133342289,36.1001065498318,0.00052760948377024
40.1317133342289,38.7834576414704,0.000572539536350969
40.1317133342289,41.466808733109,0.000619315667341449
40.1317133342289,44.1501598247477,0.000669545268974615
40.1317133342289,46.8335109163863,0.000724134964392643
40.1317133342289,49.5168620080249,0.000782847125419379
40.1317133342289,52.2002130996636,0.000844095886656862
40.1317133342289,54.8835641913022,0.000905059444052777
40.1317133342289,57.5669152829408,0.000961995936743487
40.1317133342289,60.2502663745794,0.00101069792022944
40.1317133342289,62.9336174662181,0.00104708747664802
40.1317133342289,65.6169685578567,0.00106782829079439
40.1317133342289,68.3003196494953,0.00107067712726551
40.1317133342289,70.983670741134,0.00105486808654055
40.1317133342289,73.6670218327726,0.00102128395536849
40.1317133342289,76.3503729244112,0.000972309740054141
40.1317133342289,79.0337240160499,0.000911604903205502
40.1317133342289,81.7170751076885,0.000843608855656128
40.1317133342289,84.4004261993271,0.000772964715878238
40.1317133342289,87.0837772909657,0.000704088320632741
40.1317133342289,89.7671283826044,0.000640535548755158
40.1317133342289,92.450479474243,0.00058476614364024
40.1317133342289,95.1338305658816,0.000538034197366308
40.1317133342289,97.8171816575203,0.000500526205143762
40.1317133342289,100.500532749159,0.000471524678866102
40.1317133342289,103.183883840798,0.000449806970475102
40.1317133342289,105.867234932436,0.00043403060518954
40.1317133342289,108.550586024075,0.000422742318123297
40.1317133342289,111.233937115713,0.000414654234835474
40.1317133342289,113.917288207352,0.000408699964403893
40.1317133342289,116.600639298991,0.000403856623253792
40.1317133342289,119.283990390629,0.000399062685959884
40.1317133342289,121.967341482268,0.000393148784907094
40.1317133342289,124.650692573907,0.000384792300230769
40.1317133342289,127.334043665545,0.00037272648647471
40.1317133342289,130.017394757184,0.000355966629066171
40.1317133342289,132.700745848822,0.000333950679439446
40.1317133342289,135.384096940461,0.000306753998285017
40.1317133342289,138.0674480321,0.000275212557194428
40.1317133342289,140.750799123738,0.000240743078637021
40.1317133342289,143.434150215377,0.000205114969734565
40.1317133342289,146.117501307016,0.000170180569369109
40.1317133342289,148.800852398654,0.000137577552534274
40.1317133342289,151.484203490293,0.000108479725560208
43.6536655566004,20,0.000276941384781375
43.6536655566004,22.6833510916386,0.000334580679157542
43.6536655566004,25.3667021832773,0.000392914583690986
43.6536655566004,28.0500532749159,0.000449941442903711
43.6536655566004,30.7334043665545,0.000504237492773315
43.6536655566004,33.4167554581932,0.000555336211060773
43.6536655566004,36.1001065498318,0.000603833663317429
43.6536655566004,38.7834576414704,0.00065126664710216
43.6536655566004,41.466808733109,0.000699556946048957
43.6536655566004,44.1501598247477,0.000750537467641681
43.6536655566004,46.8335109163863,0.000805334443419343
43.6536655566004,49.5168620080249,0.000863876278631826
43.6536655566004,52.2002130996636,0.000924687651423587
43.6536655566004,54.8835641913022,0.000984992583175913
43.6536655566004,57.5669152829408,0.00104104176203759
43.6536655566004,60.2502663745794,0.00108860141441361
43.6536655566004,62.9336174662181,0.00112355322838335
43.6536655566004,65.6169685578567,0.00114252806841087
43.6536655566004,68.3003196494953,0.00114325168750189
43.6536655566004,70.983670741134,0.00112492719078078
43.6536655566004,73.6670218327726,0.00108840505700317
43.6536655566004,76.3503729244112,0.00103604110636115
43.6536655566004,79.0337240160499,0.000971498951914929
43.6536655566004,81.7170751076885,0.000899250866005617
43.6536655566004,84.4004261993271,0.000824033615427321
43.6536655566004,87.0837772909657,0.000750435341510863
43.6536655566004,89.7671283826044,0.000682229507526344
43.6536655566004,92.450479474243,0.000622134175937776
43.6536655566004,95.1338305658816,0.000571653326424674
43.6536655566004,97.8171816575203,0.000531189056517441
43.6536655566004,100.500532749159,0.000500156478653726
43.6536655566004,103.183883840798,0.000477370117765926
43.6536655566004,105.867234932436,0.00046145381890763
43.6536655566004,108.550586024075,0.000450805979578038
43.6536655566004,111.233937115713,0.000443937437758644
43.6536655566004,113.917288207352,0.000439530765565611
43.6536655566004,116.600639298991,0.000436310798216126
43.6536655566004,119.283990390629,0.000432946990382153
43.6536655566004,121.967341482268,0.000428039520086771
43.6536655566004,124.650692573907,0.000420091999806914
43.6536655566004,127.334043665545,0.000407732834120819
43.6536655566004,130.017394757184,0.000389949242652577
43.6536655566004,132.700745848822,0.000366245636021123
43.6536655566004,135.384096940461,0.000336807193702182
43.6536655566004,138.0674480321,0.000302637603149432
43.6536655566004,140.750799123738,0.000265319154884241
43.6536655566004,143.434150215377,0.000226776190884981
43.6536655566004,146.117501307016,0.000188984556015931
43.6536655566004,148.800852398654,0.000153665874267099
43.6536655566004,151.484203490293,0.000122046844018207
47.1756177789719,20,0.000317255224720149
47.1756177789719,22.6833510916386,0.000382815520388957
47.1756177789719,25.3667021832773,0.000448794837094518
47.1756177789719,28.0500532749159,0.00051275450946309
47.1756177789719,30.7334043665545,0.000572902546573451
47.1756177789719,33.4167554581932,0.000628539185790468
47.1756177789719,36.1001065498318,0.000680138418904741
47.1756177789719,38.7834576414704,0.000729267581982064
47.1756177789719,41.466808733109,0.00077796636668804
47.1756177789719,44.1501598247477,0.000828262132265153
47.1756177789719,46.8335109163863,0.000881507805518197
47.1756177789719,49.5168620080249,0.000937851226965991
47.1756177789719,52.2002130996636,0.000996032610904856
47.1756177789719,54.8835641913022,0.00105346681819466
47.1756177789719,57.5669152829408,0.00110656308093719
47.1756177789719,60.2502663745794,0.00115122287845203
47.1756177789719,62.9336174662181,0.00118341807681829
47.1756177789719,65.6169685578567,0.00119982442670929
47.1756177789719,68.3003196494953,0.00119815535181485
47.1756177789719,70.983670741134,0.00117754124824223
47.1756177789719,73.6670218327726,0.00113871062249887
47.1756177789719,76.3503729244112,0.00108386804076319
47.1756177789719,79.0337240160499,0.00101654960157524
47.1756177789719,81.7170751076885,0.000941134041212441
47.1756177789719,84.4004261993271,0.000862346982953157
47.1756177789719,87.0837772909657,0.000784874808896229
47.1756177789719,89.7671283826044,0.000712668683136804
47.1756177789719,92.450479474243,0.000648702614678936
47.1756177789719,95.1338305658816,0.000594757917683474
47.1756177789719,97.8171816575203,0.000551501619193123
47.1756177789719,100.500532749159,0.000518540668554258
47.1756177789719,103.183883840798,0.000494781593290053
47.1756177789719,105.867234932436,0.000478857578549388
47.1756177789719,108.550586024075,0.000469040220830311
47.1756177789719,111.233937115713,0.000463640547626803
47.1756177789719,113.917288207352,0.000461071449430947
47.1756177789719,116.600639298991,0.000459782014590527
47.1756177789719,119.283990390629,0.00045814996219286
47.1756177789719,121.967341482268,0.000454538124546417
47.1756177789719,124.650692573907,0.000447289293905547
47.1756177789719,127.334043665545,0.000434956057029038
47.1756177789719,130.017394757184,0.000416533284420692
47.1756177789719,132.700745848822,0.000391628316418495
47.1756177789719,135.384096940461,0.000360554627233493
47.1756177789719,138.0674480321,0.000324478768258655
47.1756177789719,140.750799123738,0.000285119825204813
47.1756177789719,143.434150215377,0.000244509350611377
47.1756177789719,146.117501307016,0.00020469103510283
47.1756177789719,148.800852398654,0.000167419793855572
47.1756177789719,151.484203490293,0.000133939583122467
50.6975700013434,20,0.000357231438518113
50.6975700013434,22.6833510916386,0.000430588602850653
50.6975700013434,25.3667021832773,0.000504084509603024
50.6975700013434,28.0500532749159,0.000574835594462791
50.6975700013434,30.7334043665545,0.000640657749260243
50.6975700013434,33.4167554581932,0.000700572436844649
50.6975700013434,36.1001065498318,0.000754866178740449
50.6975700013434,38.7834576414704,0.00080505774984374
50.6975700013434,41.466808733109,0.000853232030968813
50.6975700013434,44.1501598247477,0.000901557847044756
50.6975700013434,46.8335109163863,0.00095160652585124
50.6975700013434,49.5168620080249,0.0010037920752491
50.6975700013434,52.2002130996636,0.00105717603680428
50.6975700013434,54.8835641913022,0.00110951644183719
50.6975700013434,57.5669152829408,0.00115755853767824
50.6975700013434,60.2502663745794,0.00119751144661036
50.6975700013434,62.9336174662181,0.00122557695145081
50.6975700013434,65.6169685578567,0.00123855888044541
50.6975700013434,68.3003196494953,0.00123417995522555
50.6975700013434,70.983670741134,0.00121145837421545
50.6975700013434,73.6670218327726,0.00117091430022722
50.6975700013434,76.3503729244112,0.0011144848852649
50.6975700013434,79.0337240160499,0.00104545277596683
50.6975700013434,81.7170751076885,0.000967983409774957
50.6975700013434,84.4004261993271,0.000886688842663064
50.6975700013434,87.0837772909657,0.000806276180601788
50.6975700013434,89.7671283826044,0.000730825356270025
50.6975700013434,92.450479474243,0.000663549341314262
50.6975700013434,95.1338305658816,0.00060651818138591
50.6975700013434,97.8171816575203,0.000560698151148896
50.6975700013434,100.500532749159,0.000525937172264187
50.6975700013434,103.183883840798,0.000501284818733171
50.6975700013434,105.867234932436,0.000485428147473063
50.6975700013434,108.550586024075,0.000476541654864945
50.6975700013434,111.233937115713,0.000472749162564741
50.6975700013434,113.917288207352,0.000472189246832748
50.6975700013434,116.600639298991,0.000473024057213702
50.6975700013434,119.283990390629,0.000473330257032994
50.6975700013434,121.967341482268,0.000471237058974716
50.6975700013434,124.650692573907,0.0004649460585524
50.6975700013434,127.334043665545,0.000452965624634707
50.6975700013434,130.017394757184,0.000434332798745747
50.6975700013434,132.700745848822,0.000408786696269235
50.6975700013434,135.384096940461,0.000376779101470952
50.6975700013434,138.0674480321,0.000339623602434473
50.6975700013434,140.750799123738,0.000299138599206478
50.6975700013434,143.434150215377,0.000257408877967908
50.6975700013434,146.117501307016,0.000216487978859965
50.6975700013434,148.800852398654,0.000178114597515797
50.6975700013434,151.484203490293,0.000143517197914727
54.2195222237148,20,0.000395111179723042
54.2195222237148,22.6833510916386,0.000475978041681193
54.2195222237148,25.3667021832773,0.00055676862859034
54.2195222237148,28.0500532749159,0.000634157195720812
54.2195222237148,30.7334043665545,0.000705545631708557
54.2195222237148,33.4167554581932,0.000769622434155631
54.2195222237148,36.1001065498318,0.000826407852144293
54.2195222237148,38.7834576414704,0.000877273174471749
54.2195222237148,41.466808733109,0.00092425529484756
54.2195222237148,44.1501598247477,0.000969591331328766
54.2195222237148,46.8335109163863,0.0010150450317411
54.2195222237148,49.5168620080249,0.00106132988143106
54.2195222237148,52.2002130996636,0.00110792405946468
54.2195222237148,54.8835641913022,0.00115307430815069
54.2195222237148,57.5669152829408,0.00119403625147606
54.2195222237148,60.2502663745794,0.00122749802182398
54.2195222237148,62.9336174662181,0.00125003359056562
54.2195222237148,65.6169685578567,0.00125866385622473
54.2195222237148,68.3003196494953,0.00125115217559886
54.2195222237148,70.983670741134,0.00122637928253259
54.2195222237148,73.6670218327726,0.00118458814185537
54.2195222237148,76.3503729244112,0.00112735248552831
54.2195222237148,79.0337240160499,0.00105759249595099
54.2195222237148,81.7170751076885,0.000979154838669068
54.2195222237148,84.4004261993271,0.000896441225490046
54.2195222237148,87.0837772909657,0.000814098040920718
54.2195222237148,89.7671283826044,0.000736273125588889
54.2195222237148,92.450479474243,0.000666381785483606
54.2195222237148,95.1338305658816,0.000606772189676002
54.2195222237148,97.8171816575203,0.000558722799845597
54.2195222237148,100.500532749159,0.000522355451396398
54.2195222237148,103.183883840798,0.000496904889135466
54.2195222237148,105.867234932436,0.000481154356992998
54.2195222237148,108.550586024075,0.000473217568471753
54.2195222237148,111.233937115713,0.000471055338928132
54.2195222237148,113.917288207352,0.000472543862883965
54.2195222237148,116.600639298991,0.000475562800303073
54.2195222237148,119.283990390629,0.000477895199562646
54.2195222237148,121.967341482268,0.000477452878377215
54.2195222237148,124.650692573907,0.000472322491818073
54.2195222237148,127.334043665545,0.00046100052888198
54.2195222237148,130.017394757184,0.000442596689316435
54.2195222237148,132.700745848822,0.000417000002849825
54.2195222237148,135.384096940461,0.000384800568698599
54.2195222237148,138.0674480321,0.000347432873403159
54.2195222237148,140.750799123738,0.000306771201761827
54.2195222237148,143.434150215377,0.00026489789012925
54.2195222237148,146.117501307016,0.000223821215341673
54.2195222237148,148.800852398654,0.000185219661930059
54.2195222237148,151.484203490293,0.000150279122167638
57.7414744460863,20,0.000429220786300303
57.7414744460863,22.6833510916386,0.000517154788095047
57.7414744460863,25.3667021832773,0.000604924727560713
57.7414744460863,28.0500532749159,0.000688776061507238
57.7414744460863,30.7334043665545,0.000765679474096123
57.7414744460863,33.4167554581932,0.000833933861609954
57.7414744460863,36.1001065498318,0.000893209208381533
57.7414744460863,38.7834576414704,0.000944620387879752
57.7414744460863,41.466808733109,0.000990050938919114
57.7414744460863,44.1501598247477,0.00103171843049993
57.7414744460863,46.8335109163863,0.00107153533585358
57.7414744460863,49.5168620080249,0.00111052843769583
57.7414744460863,52.2002130996636,0.00114866559457441
57.7414744460863,54.8835641913022,0.00118480549675802
57.7414744460863,57.5669152829408,0.00121686884005483
57.7414744460863,60.2502663745794,0.00124217927355238
57.7414744460863,62.9336174662181,0.00125781906035565
57.7414744460863,65.6169685578567,0.00126111924956735
57.7414744460863,68.3003196494953,0.00124992948490299
57.7414744460863,70.983670741134,0.00122299153389178
57.7414744460863,73.6670218327726,0.00118023136322064
57.7414744460863,76.3503729244112,0.0011227947704279
57.7414744460863,79.0337240160499,0.00105315635951251
57.7414744460863,81.7170751076885,0.000974758841400469
57.7414744460863,84.4004261993271,0.000891705557646315
57.7414744460863,87.0837772909657,0.000808497665627503
57.7414744460863,89.7671283826044,0.000729277814084228
57.7414744460863,92.450479474243,0.000657605961912148
57.7414744460863,95.1338305658816,0.000596073478233369
57.7414744460863,97.8171816575203,0.000546259343315429
57.7414744460863,100.500532749159,0.000508571959398301
57.7414744460863,103.183883840798,0.000482460012894279
57.7414744460863,105.867234932436,0.000466838933047937
57.7414744460863,108.550586024075,0.000459801641860114
57.7414744460863,111.233937115713,0.000459180457914437
57.7414744460863,113.917288207352,0.000462618215151933
57.7414744460863,116.600639298991,0.000467734148278165
57.7414744460863,119.283990390629,0.000472043897620939
57.7414744460863,121.967341482268,0.000473271821162086
57.7414744460863,124.650692573907,0.000469422490072203
57.7414744460863,127.334043665545,0.000459012342990694
57.7414744460863,130.017394757184,0.000441248207517851
57.7414744460863,132.700745848822,0.000416174978030827
57.7414744460863,135.384096940461,0.000384510619272161
57.7414744460863,138.0674480321,0.000347775783558488
57.7414744460863,140.750799123738,0.000307854337662883
57.7414744460863,143.434150215377,0.000266772944892485
57.7414744460863,146.117501307016,0.000226446526424856
57.7414744460863,148.800852398654,0.00018845782514899
57.7414744460863,151.484203490293,0.000153930194358551
61.2634266684578,20,0.00045815961570678
61.2634266684578,22.6833510916386,0.000552567722393917
61.2634266684578,25.3667021832773,0.000646892366094306
61.2634266684578,28.0500532749159,0.000736974544532304
61.2634266684578,30.7334043665545,0.00081934545277049
61.2634266684578,33.4167554581932,0.000891864269446441
61.2634266684578,36.1001065498318,0.000953772715155008
61.2634266684578,38.7834576414704,0.001005823345483
61.2634266684578,41.466808733109,0.00104963998891574
61.2634266684578,44.1501598247477,0.00108732626406494
61.2634266684578,46.8335109163863,0.00112088443177409
61.2634266684578,49.5168620080249,0.00115164517195734
61.2634266684578,52.2002130996636,0.00118010738545202
61.2634266684578,54.8835641913022,0.00120582926034025
61.2634266684578,57.5669152829408,0.00122751653425095
61.2634266684578,60.2502663745794,0.00124325674324734
61.2634266684578,62.9336174662181,0.00125076080923476
61.2634266684578,65.6169685578567,0.00124776296151224
61.2634266684578,68.3003196494953,0.00123225987204022
61.2634266684578,70.983670741134,0.00120288121276306
61.2634266684578,73.6670218327726,0.00115923152472321
61.2634266684578,76.3503729244112,0.00110200191930522
61.2634266684578,79.0337240160499,0.0010331696279479
61.2634266684578,81.7170751076885,0.000955712246327208
61.2634266684578,84.4004261993271,0.000873358357613307
61.2634266684578,87.0837772909657,0.000790378840174011
61.2634266684578,89.7671283826044,0.000710828364295218
61.2634266684578,92.450479474243,0.000638335259345587
61.2634266684578,95.1338305658816,0.000575676397654643
61.2634266684578,97.8171816575203,0.000524695225612228
61.2634266684578,100.500532749159,0.000486077553866498
61.2634266684578,103.183883840798,0.000459498453721575
61.2634266684578,105.867234932436,0.000444031682755038
61.2634266684578,108.550586024075,0.000437789561780994
61.2634266684578,111.233937115713,0.000438518365511405
61.2634266684578,113.917288207352,0.000443672356657339
61.2634266684578,116.600639298991,0.000450650363470658
61.2634266684578,119.283990390629,0.000456745635364426
61.2634266684578,121.967341482268,0.000459538510022706
61.2634266684578,124.650692573907,0.000456990154683766
61.2634266684578,127.334043665545,0.000447667044417484
61.2634266684578,130.017394757184,0.000430890138855228
61.2634266684578,132.700745848822,0.000406853907905588
61.2634266684578,135.384096940461,0.00037638400865328
61.2634266684578,138.0674480321,0.000341046625123113
61.2634266684578,140.750799123738,0.000302689352106158
61.2634266684578,143.434150215377,0.000263236031871339
61.2634266684578,146.117501307016,0.000224469967728959
61.2634266684578,148.800852398654,0.000187852450106522
61.2634266684578,151.484203490293,0.000154431380798766
64.7853788908293,20,0.000480912522516331
64.7853788908293,22.6833510916386,0.000581046072696514
64.7853788908293,25.3667021832773,0.000681356501098984
64.7853788908293,28.0500532749159,0.000777316579701319
64.7853788908293,30.7334043665545,0.000865024108376124
64.7853788908293,33.4167554581932,0.000941865536112537
64.7853788908293,36.1001065498318,0.00100659499294456
64.7853788908293,38.7834576414704,0.00105951433866728
64.7853788908293,41.466808733109,0.00110189314023419
64.7853788908293,44.1501598247477,0.00113562998637318
64.7853788908293,46.8335109163863,0.0011627476796016
64.7853788908293,49.5168620080249,0.00118484742669456
64.7853788908293,52.2002130996636,0.00120296287774008
64.7853788908293,54.8835641913022,0.00121739341005811
64.7853788908293,57.5669152829408,0.0012277024113066
64.7853788908293,60.2502663745794,0.00123282907504225
64.7853788908293,62.9336174662181,0.00123120684024323
64.7853788908293,65.6169685578567,0.00122105862200896
64.7853788908293,68.3003196494953,0.00120059976447309
64.7853788908293,70.983670741134,0.00116840168839236
64.7853788908293,73.6670218327726,0.00112377892719854
64.7853788908293,76.3503729244112,0.00106698003564865
64.7853788908293,79.0337240160499,0.000999466676501737
64.7853788908293,81.7170751076885,0.000923716390510574
64.7853788908293,84.4004261993271,0.000843021718375035
64.7853788908293,87.0837772909657,0.000761342496299597
64.7853788908293,89.7671283826044,0.000682558760911824
64.7853788908293,92.450479474243,0.000610278854338524
64.7853788908293,95.1338305658816,0.000547390474766147
64.7853788908293,97.8171816575203,0.000495945265930838
64.7853788908293,100.500532749159,0.00045687724565343
64.7853788908293,103.183883840798,0.000430083388007521
64.7853788908293,105.867234932436,0.000414809847157628
64.7853788908293,108.550586024075,0.000409225092413942
64.7853788908293,111.233937115713,0.000411036132358245
64.7853788908293,113.917288207352,0.000417565482873547
64.7853788908293,116.600639298991,0.000426047008380617
64.7853788908293,119.283990390629,0.000433612368563259
64.7853788908293,121.967341482268,0.000437752199374055
64.7853788908293,124.650692573907,0.000436426561055767
64.7853788908293,127.334043665545,0.000428278776519034
64.7853788908293,130.017394757184,0.000412752615016427
64.7853788908293,132.700745848822,0.000390175062742523
64.7853788908293,135.384096940461,0.000361451620980227
64.7853788908293,138.0674480321,0.000328151093086722
64.7853788908293,140.750799123738,0.000292042838210606
64.7853788908293,143.434150215377,0.000254909696612295
64.7853788908293,146.117501307016,0.000218376312161684
64.7853788908293,148.800852398654,0.000183766522927886
64.7853788908293,151.484203490293,0.000152045705656342
68.3073311132008,20,0.000496920363597989
68.3073311132008,22.6833510916386,0.000601872421022995
68.3073311132008,25.3667021832773,0.000707421271002194
68.3073311132008,28.0500532749159,0.000808720276472567
68.3073311132008,30.7334043665545,0.000901459256578762
68.3073311132008,33.4167554581932,0.000982545542883006
68.3073311132008,36.1001065498318,0.00105021653162871
68.3073311132008,38.7834576414704,0.0011042658556955
68.3073311132008,41.466808733109,0.00114553841665959
68.3073311132008,44.1501598247477,0.00117565030359941
68.3073311132008,46.8335109163863,0.0011965720714766
68.3073311132008,49.5168620080249,0.00121012035919521
68.3073311132008,52.2002130996636,0.0012178276666927
68.3073311132008,54.8835641913022,0.0012207244914672
68.3073311132008,57.5669152829408,0.00121924815778241
68.3073311132008,60.2502663745794,0.00121322645119151
68.3073311132008,62.9336174662181,0.00120187202008906
68.3073311132008,65.6169685578567,0.00118396468879026
68.3073311132008,68.3003196494953,0.00115801265255765
68.3073311132008,70.983670741134,0.00112260306102385
68.3073311132008,73.6670218327726,0.00107682285550789
68.3073311132008,76.3503729244112,0.00102052565532623
68.3073311132008,79.0337240160499,0.000954672834263681
68.3073311132008,81.7170751076885,0.000881234672712364
68.3073311132008,84.4004261993271,0.000803026173316587
68.3073311132008,87.0837772909657,0.00072362695439622
68.3073311132008,89.7671283826044,0.000646660448763058
68.3073311132008,92.450479474243,0.000575623874401046
68.3073311132008,95.1338305658816,0.000513432096894511
68.3073311132008,97.8171816575203,0.000462274482314598
68.3073311132008,100.500532749159,0.000423287139956912
68.3073311132008,103.183883840798,0.00039656796772233
68.3073311132008,105.867234932436,0.000381536094201955
68.3073311132008,108.550586024075,0.000376446277320007
68.3073311132008,111.233937115713,0.000379013843955821
68.3073311132008,113.917288207352,0.000386494324408048
68.3073311132008,116.600639298991,0.000396024374090037
68.3073311132008,119.283990390629,0.000404646818225623
68.3073311132008,121.967341482268,0.000409824544322421
68.3073311132008,124.650692573907,0.00040955982247463
68.3073311132008,127.334043665545,0.000402594590049559
68.3073311132008,130.017394757184,0.000388494796214781
68.3073311132008,132.700745848822,0.000367693298939433
68.3073311132008,135.384096940461,0.000341141301031737
68.3073311132008,138.0674480321,0.000310367532796917
68.3073311132008,140.750799123738,0.000277027125904402
68.3073311132008,143.434150215377,0.000242734284339129
68.3073311132008,146.117501307016,0.000208939587731012
68.3073311132008,148.800852398654,0.000176822838270547
68.3073311132008,151.484203490293,0.00014726492490995
71.8292833355723,20,0.000506082919574065
71.8292833355723,22.6833510916386,0.000614796772863825
71.8292833355723,25.3667021832773,0.000724641220505035
71.8292833355723,28.0500532749159,0.000830511298064743
71.8292833355723,30.7334043665545,0.000927735887793287
71.8292833355723,33.4167554581932,0.0010127684430837
71.8292833355723,36.1001065498318,0.00108333678010863
71.8292833355723,38.7834576414704,0.00113870719759136
71.8292833355723,41.466808733109,0.00117926154422156
71.8292833355723,44.1501598247477,0.00120627752973978
71.8292833355723,46.8335109163863,0.00122160478569077
71.8292833355723,49.5168620080249,0.0012272050051719
71.8292833355723,52.2002130996636,0.0012250391223284
71.8292833355723,54.8835641913022,0.00121680970147201
71.8292833355723,57.5669152829408,0.00120378780301117
71.8292833355723,60.2502663745794,0.00118667275400701
71.8292833355723,62.9336174662181,0.00116546947180184
71.8292833355723,65.6169685578567,0.00113955645620233
71.8292833355723,68.3003196494953,0.0011078004802156
71.8292833355723,70.983670741134,0.00106888670630614
71.8292833355723,73.6670218327726,0.00102175720803465
71.8292833355723,76.3503729244112,0.000965944792738226
71.8292833355723,79.0337240160499,0.000901954811620231
71.8292833355723,81.7170751076885,0.000831269412119608
71.8292833355723,84.4004261993271,0.0007562075162209
71.8292833355723,87.0837772909657,0.000679917752784706
71.8292833355723,89.7671283826044,0.000605698204793988
71.8292833355723,92.450479474243,0.000536850812086028
71.8292833355723,95.1338305658816,0.000476234086496674
71.8292833355723,97.8171816575203,0.000426098165345312
71.8292833355723,100.500532749159,0.000387723695264452
71.8292833355723,103.183883840798,0.000361375238189089
71.8292833355723,105.867234932436,0.000346633191243318
71.8292833355723,108.550586024075,0.000341860719506442
71.8292833355723,111.233937115713,0.000344826904292588
71.8292833355723,113.917288207352,0.000352788020180627
71.8292833355723,116.600639298991,0.000362858300179625
71.8292833355723,119.283990390629,0.000372070124052953
71.8292833355723,121.967341482268,0.000377922689561448
71.8292833355723,124.650692573907,0.000378500832866256
71.8292833355723,127.334043665545,0.000372659814290469
71.8292833355723,130.017394757184,0.000360077799474238
71.8292833355723,132.700745848822,0.00034125996646824
71.8292833355723,135.384096940461,0.000317165843342495
71.8292833355723,138.0674480321,0.000289245183974807
71.8292833355723,140.750799123738,0.000259011255266577
71.8292833355723,143.434150215377,0.000227893617155488
71.8292833355723,146.117501307016,0.000197164314678476
71.8292833355723,148.800852398654,0.000167860389906567
71.8292833355723,151.484203490293,0.000140779577473882
75.3512355579437,20,0.000508619450661007
75.3512355579437,22.6833510916386,0.000619890504713772
75.3512355579437,25.3667021832773,0.000732878342013463
75.3512355579437,28.0500532749159,0.000842293134114027
75.3512355579437,30.7334043665545,0.000943172657654192
75.3512355579437,33.4167554581932,0.00103157519980711
75.3512355579437,36.1001065498318,0.00110476445170975
75.3512355579437,38.7834576414704,0.00116150131374345
75.3512355579437,41.466808733109,0.00120170165621682
75.3512355579437,44.1501598247477,0.00122627503744488
75.3512355579437,46.8335109163863,0.00123689161858209
75.3512355579437,49.5168620080249,0.00123557914117348
75.3512355579437,52.2002130996636,0.00122462914098767
75.3512355579437,54.8835641913022,0.00120631418072034
75.3512355579437,57.5669152829408,0.00118264604085339
75.3512355579437,60.2502663745794,0.00115512479696675
75.3512355579437,62.9336174662181,0.00112451309759458
75.3512355579437,65.6169685578567,0.00109079540007044
75.3512355579437,68.3003196494953,0.00105324345478973
75.3512355579437,70.983670741134,0.00101071854374128
75.3512355579437,73.6670218327726,0.000962109506804915
75.3512355579437,76.3503729244112,0.000906719637696267
75.3512355579437,79.0337240160499,0.000844667127653327
75.3512355579437,81.7170751076885,0.000776990584788675
75.3512355579437,84.4004261993271,0.000705521029857215
75.3512355579437,87.0837772909657,0.000632950749628502
75.3512355579437,89.7671283826044,0.000562205160573691
75.3512355579437,92.450479474243,0.000496322633111344
75.3512355579437,95.1338305658816,0.00043803010577674
75.3512355579437,97.8171816575203,0.000389562153107768
75.3512355579437,100.500532749159,0.000352280434821154
75.3512355579437,103.183883840798,0.000326572374902975
75.3512355579437,105.867234932436,0.00031215777920875
75.3512355579437,108.550586024075,0.000307521955882254
75.3512355579437,111.233937115713,0.000310528672051275
75.3512355579437,113.917288207352,0.00031850096433531
75.3512355579437,116.600639298991,0.000328606692490029
75.3512355579437,119.283990390629,0.000337945079115483
75.3512355579437,121.967341482268,0.000344111860865846
75.3512355579437,124.650692573907,0.000345307665202965
75.3512355579437,127.334043665545,0.000340506624098116
75.3512355579437,130.017394757184,0.000329479827674954
75.3512355579437,132.700745848822,0.000312766362829208
75.3512355579437,135.384096940461,0.000291295653640911
75.3512355579437,138.0674480321,0.000266405324670906
75.3512355579437,140.750799123738,0.000239448217147824
75.3512355579437,143.434150215377,0.00021166447664576
75.3512355579437,146.117501307016,0.000184152720276365
75.3512355579437,148.800852398654,0.000157815084063371
75.3512355579437,151.484203490293,0.000133370134793073
78.8731877803152,20,0.000505059515067962
78.8731877803152,22.6833510916386,0.00061757928502111
78.8731877803152,25.3667021832773,0.000732390456118734
78.8731877803152,28.0500532749159,0.000844100586980537
78.8731877803152,30.7334043665545,0.000947544287288749
78.8731877803152,33.4167554581932,0.00103847100197052
78.8731877803152,36.1001065498318,0.00111375809687838
78.8731877803152,38.7834576414704,0.00117171912445549
78.8731877803152,41.466808733109,0.00121183427547948
78.8731877803152,44.1501598247477,0.001234642761097
78.8731877803152,46.8335109163863,0.00124159284225338
78.8731877803152,49.5168620080249,0.00123470049378489
78.8731877803152,52.2002130996636,0.00121647556522544
78.8731877803152,54.8835641913022,0.00118962933298219
78.8731877803152,57.5669152829408,0.00115678079660401
78.8731877803152,60.2502663745794,0.00112011496237549
78.8731877803152,62.9336174662181,0.00108107337003381
78.8731877803152,65.6169685578567,0.00104021647585744
78.8731877803152,68.3003196494953,0.000997240155582198
78.8731877803152,70.983670741134,0.000951244034305526
78.8731877803152,73.6670218327726,0.000901151655282915
78.8731877803152,76.3503729244112,0.000846133431278937
78.8731877803152,79.0337240160499,0.000786005570548119
78.8731877803152,81.7170751076885,0.000721428170531396
78.8731877803152,84.4004261993271,0.000653778444580825
78.8731877803152,87.0837772909657,0.000585294931739402
78.8731877803152,89.7671283826044,0.000518508749267346
78.8731877803152,92.450479474243,0.000456148037485093
78.8731877803152,95.1338305658816,0.00040074747094558
78.8731877803152,97.8171816575203,0.000354456866320105
78.8731877803152,100.500532749159,0.000318655316374406
78.8731877803152,103.183883840798,0.00029380470566692
78.8731877803152,105.867234932436,0.000279735648839431
78.8731877803152,108.550586024075,0.000275061790780302
78.8731877803152,111.233937115713,0.00027777624458398
78.8731877803152,113.917288207352,0.000285328803825042
78.8731877803152,116.600639298991,0.000295012365692265
78.8731877803152,119.283990390629,0.000304062960041765
78.8731877803152,121.967341482268,0.000310224132839856
78.8731877803152,124.650692573907,0.000311835680012428
78.8731877803152,127.334043665545,0.000307986622464771
78.8731877803152,130.017394757184,0.000298514265234465
78.8731877803152,132.700745848822,0.000283951538226535
78.8731877803152,135.384096940461,0.00026516127055505
78.8731877803152,138.0674480321,0.000243343471389838
78.8731877803152,140.750799123738,0.000219681257827303
78.8731877803152,143.434150215377,0.000195230726073232
78.8731877803152,146.117501307016,0.000170929766763799
78.8731877803152,148.800852398654,0.000147558339930759
78.8731877803152,151.484203490293,0.00012576159899477
82.3951400026867,20,0.000496095998878186
82.3951400026867,22.6833510916386,0.000608503440739941
82.3951400026867,25.3667021832773,0.000723710158116957
82.3951400026867,28.0500532749159,0.000836307529284229
82.3951400026867,30.7334043665545,0.000941025811907218
82.3951400026867,33.4167554581932,0.00103340958574796
82.3951400026867,36.1001065498318,0.00111004933140302
82.3951400026867,38.7834576414704,0.00116889529268233
82.3951400026867,41.466808733109,0.00120904861006615
82.3951400026867,44.1501598247477,0.00123070128519172
82.3951400026867,46.8335109163863,0.00123505718562815
82.3951400026867,49.5168620080249,0.00122405350067275
82.3951400026867,52.2002130996636,0.00120030623907176
82.3951400026867,54.8835641913022,0.00116682208968799
82.3951400026867,57.5669152829408,0.00112667034256392
82.3951400026867,60.2502663745794,0.00108257404344189
82.3951400026867,62.9336174662181,0.00103653896383767
82.3951400026867,65.6169685578567,0.000989636062518684
82.3951400026867,68.3003196494953,0.0009419727393115
82.3951400026867,70.983670741134,0.000892923891505841
82.3951400026867,73.6670218327726,0.000841520412422512
82.3951400026867,76.3503729244112,0.000786890165950129
82.3951400026867,79.0337240160499,0.000728639350783295
82.3951400026867,81.7170751076885,0.000667128221831822
82.3951400026867,84.4004261993271,0.000603336634715844
82.3951400026867,87.0837772909657,0.000539078853314109
82.3951400026867,89.7671283826044,0.00047649624439039
82.3951400026867,92.450479474243,0.000417983675640404
82.3951400026867,95.1338305658816,0.00036584055419497
82.3951400026867,97.8171816575203,0.000322074372045919
82.3951400026867,100.500532749159,0.000288023226706479
82.3951400026867,103.183883840798,0.00026417582793179
82.3951400026867,105.867234932436,0.0002504428555773
82.3951400026867,108.550586024075,0.000245567566492498
82.3951400026867,111.233937115713,0.000247700656971772
82.3951400026867,113.917288207352,0.000254469862648147
82.3951400026867,116.600639298991,0.000263354924207593
82.3951400026867,119.283990390629,0.000271786041675239
82.3951400026867,121.967341482268,0.000277692589157744
82.3951400026867,124.650692573907,0.000279565054817025
82.3951400026867,127.334043665545,0.000276594142619962
82.3951400026867,130.017394757184,0.000268651812719755
82.3951400026867,132.700745848822,0.00025622635369178
82.3951400026867,135.384096940461,0.000240082398635847
82.3951400026867,138.0674480321,0.000221265871984758
82.3951400026867,140.750799123738,0.000200789759921672
82.3951400026867,143.434150215377,0.000179539911175711
82.3951400026867,146.117501307016,0.000158311569160679
82.3951400026867,148.800852398654,0.000137778353485307
82.3951400026867,151.484203490293,0.000118518846481877
85.9170922250582,20,0.000482512172933234
85.9170922250582,22.6833510916386,0.000593465091406175
85.9170922250582,25.3667021832773,0.00070762087046049
85.9170922250582,28.0500532749159,0.000819639017831054
85.9170922250582,30.7334043665545,0.000924245327464763
85.9170922250582,33.4167554581932,0.00101688807294993
85.9170922250582,36.1001065498318,0.00109397803229046
85.9170922250582,38.7834576414704,0.00115319891375918
85.9170922250582,41.466808733109,0.00119334610602568
85.9170922250582,44.1501598247477,0.00121430817196197
85.9170922250582,46.8335109163863,0.00121704387610569
85.9170922250582,49.5168620080249,0.00120336363507847
85.9170922250582,52.2002130996636,0.00117589146120609
85.9170922250582,54.8835641913022,0.00113779152804388
85.9170922250582,57.5669152829408,0.00109242135789801
85.9170922250582,60.2502663745794,0.00104288043304492
85.9170922250582,62.9336174662181,0.000991600385048739
85.9170922250582,65.6169685578567,0.000940067960762319
85.9170922250582,68.3003196494953,0.000888758385017623
85.9170922250582,70.983670741134,0.000837329281474685
85.9170922250582,73.6670218327726,0.000784968970011099
85.9170922250582,76.3503729244112,0.00073083837084402
85.9170922250582,79.0337240160499,0.000674423854455636
85.9170922250582,81.7170751076885,0.000615870854359913
85.9170922250582,84.4004261993271,0.000555834823967928
85.9170922250582,87.0837772909657,0.000495757537633365
85.9170922250582,89.7671283826044,0.000437418124167599
85.9170922250582,92.450479474243,0.00038287706835195
85.9170922250582,95.1338305658816,0.000334173195676823
85.9170922250582,97.8171816575203,0.000293127677396306
85.9170922250582,100.500532749159,0.000260987646380128
85.9170922250582,103.183883840798,0.000238225680931506
85.9170922250582,105.867234932436,0.000224803142163415
85.9170922250582,108.550586024075,0.000219591254923247
85.9170922250582,111.233937115713,0.000220919796702719
85.9170922250582,113.917288207352,0.000226634628848729
85.9170922250582,116.600639298991,0.000234450481808252
85.9170922250582,119.283990390629,0.000242033023964285
85.9170922250582,121.967341482268,0.000247519934050992
85.9170922250582,124.650692573907,0.00024955222043212
85.9170922250582,127.334043665545,0.000247402057699433
85.9170922250582,130.017394757184,0.000240943646267768
85.9170922250582,132.700745848822,0.000230587608421609
85.9170922250582,135.384096940461,0.000216976834802787
85.9170922250582,138.0674480321,0.000200996726540762
85.9170922250582,140.750799123738,0.000183497862330248
85.9170922250582,143.434150215377,0.000165215862907265
85.9170922250582,146.117501307016,0.000146824322124482
85.9170922250582,148.800852398654,0.000128907445556744
85.9170922250582,151.484203490293,0.000111984280074029
89.4390444474297,20,0.000465086388965632
89.4390444474297,22.6833510916386,0.000573332106666308
89.4390444474297,25.3667021832773,0.000685063704799223
89.4390444474297,28.0500532749159,0.000795085047616678
89.4390444474297,30.7334043665545,0.000898209149940492
89.4390444474297,33.4167554581932,0.000989888844236653
89.4390444474297,36.1001065498318,0.00106645706077454
89.4390444474297,38.7834576414704,0.00112542759972585
89.4390444474297,41.466808733109,0.00116536982693546
89.4390444474297,44.1501598247477,0.00118592660859629
89.4390444474297,46.8335109163863,0.00118783105327806
89.4390444474297,49.5168620080249,0.00117274176444443
89.4390444474297,52.2002130996636,0.00114321575930736
89.4390444474297,54.8835641913022,0.00110245558754258
89.4390444474297,57.5669152829408,0.00105395581713144
89.4390444474297,60.2502663745794,0.00100103241089683
89.4390444474297,62.9336174662181,0.000946395418393058
89.4390444474297,65.6169685578567,0.000891834460086142
89.4390444474297,68.3003196494953,0.00083812437680985
89.4390444474297,70.983670741134,0.000785185505146139
89.4390444474297,73.6670218327726,0.000732388794525109
89.4390444474297,76.3503729244112,0.000678983944226725
89.4390444474297,79.0337240160499,0.000624417808127949
89.4390444474297,81.7170751076885,0.000568703688848466
89.4390444474297,84.4004261993271,0.000512252962593049
89.4390444474297,87.0837772909657,0.000456200191866772
89.4390444474297,89.7671283826044,0.000402005443401402
89.4390444474297,92.450479474243,0.000351410560962181
89.4390444474297,95.1338305658816,0.000306183809443949
89.4390444474297,97.8171816575203,0.000267930180152634
89.4390444474297,100.500532749159,0.000237767150384736
89.4390444474297,103.183883840798,0.000216116871369023
89.4390444474297,105.867234932436,0.000202967190229889
89.4390444474297,108.550586024075,0.000197315546945191
89.4390444474297,111.233937115713,0.000197686139674933
89.4390444474297,113.917288207352,0.000202171309683022
89.4390444474297,116.600639298991,0.000208752846230943
89.4390444474297,119.283990390629,0.000215355522114087
89.4390444474297,121.967341482268,0.00022033185506613
89.4390444474297,124.650692573907,0.00022246304718889
89.4390444474297,127.334043665545,0.000221078709238297
89.4390444474297,130.017394757184,0.000216026324670446
89.4390444474297,132.700745848822,0.000207614804784442
89.4390444474297,135.384096940461,0.000196352367184256
89.4390444474297,138.0674480321,0.000182967731335324
89.4390444474297,140.750799123738,0.000168163612128821
89.4390444474297,143.434150215377,0.00015254902947971
89.4390444474297,146.117501307016,0.000136697162492306
89.4390444474297,148.800852398654,0.000121118605681411
89.4390444474297,151.484203490293,0.000106278966715473
92.9609966698011,20,0.000444586125659745
92.9609966698011,22.6833510916386,0.00054903339798986
92.9609966698011,25.3667021832773,0.00065713310530456
92.9609966698011,28.0500532749159,0.000763896080769151
92.9609966698011,30.7334043665545,0.00086429786435486
92.9609966698011,33.4167554581932,0.000953878688625515
92.9609966698011,36.1001065498318,0.00102897931362091
92.9609966698011,38.7834576414704,0.00108702937075843
92.9609966698011,41.466808733109,0.00112644946675356
92.9609966698011,44.1501598247477,0.00114670179696821
92.9609966698011,46.8335109163863,0.00114833023373555
92.9609966698011,49.5168620080249,0.0011328403801632
92.9609966698011,52.2002130996636,0.00110267536700899
92.9609966698011,54.8835641913022,0.00106098462361397
92.9609966698011,57.5669152829408,0.00101127111731176
92.9609966698011,60.2502663745794,0.00095692209925579
92.9609966698011,62.9336174662181,0.000900782722038324
92.9609966698011,65.6169685578567,0.00084482606648912
92.9609966698011,68.3003196494953,0.000790043092703649
92.9609966698011,70.983670741134,0.000736575565591919
92.9609966698011,73.6670218327726,0.000683979819681897
92.9609966698011,76.3503729244112,0.000631629595946278
92.9609966698011,79.0337240160499,0.000578997986529568
92.9609966698011,81.7170751076885,0.000526040016748008
92.9609966698011,84.4004261993271,0.000473002128911116
92.9609966698011,87.0837772909657,0.000420780930220492
92.9609966698011,89.7671283826044,0.000370567624231259
92.9609966698011,92.450479474243,0.000323811074244108
92.9609966698011,95.1338305658816,0.000282009947601259
92.9609966698011,97.8171816575203,0.000246535613508467
92.9609966698011,100.500532749159,0.00021834910609326
92.9609966698011,103.183883840798,0.000197798368554164
92.9609966698011,105.867234932436,0.000184880887136592
92.9609966698011,108.550586024075,0.000178720259432667
92.9609966698011,111.233937115713,0.000178044940296997
92.9609966698011,113.917288207352,0.00018121055903912
92.9609966698011,116.600639298991,0.000186481582976309
92.9609966698011,119.283990390629,0.000192048605321528
92.9609966698011,121.967341482268,0.000196471510400434
92.9609966698011,124.650692573907,0.000198654353782133
92.9609966698011,127.334043665545,0.000197960308291949
92.9609966698011,130.017394757184,0.000194188731670286
92.9609966698011,132.700745848822,0.000187534475326047
92.9609966698011,135.384096940461,0.000178370204556207
92.9609966698011,138.0674480321,0.000167281293233717
92.9609966698011,140.750799123738,0.000154842025565106
92.9609966698011,143.434150215377,0.000141559075122428
92.9609966698011,146.117501307016,0.000127923941937524
92.9609966698011,148.800852398654,0.000114386022000357
92.9609966698011,151.484203490293,0.000101361368000596
96.4829488921726,20,0.000421659741768491
96.4829488921726,22.6833510916386,0.000521424408814726
96.4829488921726,25.3667021832773,0.000624913564957994
96.4829488921726,28.0500532749159,0.000727390809163867
96.4829488921726,30.7334043665545,0.000824048246341199
96.4829488921726,33.4167554581932,0.000910572199718928
96.4829488921726,36.1001065498318,0.000983374136493236
96.4829488921726,38.7834576414704,0.00103986726649317
96.4829488921726,41.466808733109,0.00107839137490584
96.4829488921726,44.1501598247477,0.00109829346978242
96.4829488921726,46.8335109163863,0.00109997579204109
96.4829488921726,49.5168620080249,0.0010848097720738
96.4829488921726,52.2002130996636,0.00105510449833928
96.4829488921726,54.8835641913022,0.00101389438232548
96.4829488921726,57.5669152829408,0.000964590233234461
96.4829488921726,60.2502663745794,0.000910528824648929
96.4829488921726,62.9336174662181,0.000854562384985749
96.4829488921726,65.6169685578567,0.000798733802944618
96.4829488921726,68.3003196494953,0.000744163300185925
96.4829488921726,70.983670741134,0.000691161832803493
96.4829488921726,73.6670218327726,0.000639458254732407
96.4829488921726,76.3503729244112,0.000588568462379685
96.4829488921726,79.0337240160499,0.000538041024422914
96.4829488921726,81.7170751076885,0.000487832609932537
96.4829488921726,84.4004261993271,0.000438094290062681
96.4829488921726,87.0837772909657,0.00038954788480324
96.4829488921726,89.7671283826044,0.000343163404036363
96.4829488921726,92.450479474243,0.000300124413200817
96.4829488921726,95.1338305658816,0.000261666534657527
96.4829488921726,97.8171816575203,0.000228919635529616
96.4829488921726,100.500532749159,0.000202672868297486
96.4829488921726,103.183883840798,0.000183187378726833
96.4829488921726,105.867234932436,0.000170462060399769
96.4829488921726,108.550586024075,0.000163749661826919
96.4829488921726,111.233937115713,0.000161988452779209
96.4829488921726,113.917288207352,0.000163804202245424
96.4829488921726,116.600639298991,0.000167744977847141
96.4829488921726,119.283990390629,0.00017225990523602
96.4829488921726,121.967341482268,0.000176098530206254
96.4829488921726,124.650692573907,0.000178267448347258
96.4829488921726,127.334043665545,0.000178143576543004
96.4829488921726,130.017394757184,0.000175467219067706
96.4829488921726,132.700745848822,0.000170319617259538
96.4829488921726,135.384096940461,0.000162948733766329
96.4829488921726,138.0674480321,0.000153817300101885
96.4829488921726,140.750799123738,0.000143392808960936
96.4829488921726,143.434150215377,0.000132101287609227
96.4829488921726,146.117501307016,0.000120366180864202
96.4829488921726,148.800852398654,0.000108582671115147
96.4829488921726,151.484203490293,9.71177756900634e-05
100.004901114544,20,0.000396922577760539
100.004901114544,22.6833510916386,0.000491361831387328
100.004901114544,25.3667021832773,0.000589533884342889
100.004901114544,28.0500532749159,0.000686982923018322
100.004901114544,30.7334043665545,0.00077914935786838
100.004901114544,33.4167554581932,0.000861899589370374
100.004901114544,36.1001065498318,0.000931755550170092
100.004901114544,38.7834576414704,0.000986162854072132
100.004901114544,41.466808733109,0.00102343697536483
100.004901114544,44.1501598247477,0.00104287134569963
100.004901114544,46.8335109163863,0.00104477925095365
100.004901114544,49.5168620080249,0.00103042969461391
100.004901114544,52.2002130996636,0.00100199712805138
100.004901114544,54.8835641913022,0.000962363057894047
100.004901114544,57.5669152829408,0.000914770992873195
100.004901114544,60.2502663745794,0.000862409726612921
100.004901114544,62.9336174662181,0.000808030637644464
100.004901114544,65.6169685578567,0.000753646661215579
100.004901114544,68.3003196494953,0.000700427363166108
100.004901114544,70.983670741134,0.000648800800512915
100.004901114544,73.6670218327726,0.000598649489895097
100.004901114544,76.3503729244112,0.000549639721898001
100.004901114544,79.0337240160499,0.000501431088194087
100.004901114544,81.7170751076885,0.00045402740085153
100.004901114544,84.4004261993271,0.000407540136771411
100.004901114544,87.0837772909657,0.000362566912763993
100.004901114544,89.7671283826044,0.000319894843211528
100.004901114544,92.450479474243,0.000280465798050467
100.004901114544,95.1338305658816,0.0002452599896694
100.004901114544,97.8171816575203,0.000215164392250667
100.004901114544,100.500532749159,0.000190790607386043
100.004901114544,103.183883840798,0.000172310714463198
100.004901114544,105.867234932436,0.000159725102580996
100.004901114544,108.550586024075,0.00015242184395201
100.004901114544,111.233937115713,0.000149551173095215
100.004901114544,113.917288207352,0.000150007861157497
100.004901114544,116.600639298991,0.000152612880704455
100.004901114544,119.283990390629,0.000156056675279157
100.004901114544,121.967341482268,0.0001592552204789
100.004901114544,124.650692573907,0.000161298337206731
100.004901114544,127.334043665545,0.000161563921401771
100.004901114544,130.017394757184,0.000159733834860208
100.004901114544,132.700745848822,0.000155788038920055
100.004901114544,135.384096940461,0.000149870053812471
100.004901114544,138.0674480321,0.000142344612958245
100.004901114544,140.750799123738,0.000133593012225495
100.004901114544,143.434150215377,0.000123976715915564
100.004901114544,146.117501307016,0.000113857512735129
100.004901114544,148.800852398654,0.000103576522567487
100.004901114544,151.484203490293,9.344820527346e-05
103.526853336916,20,0.000370852964407455
103.526853336916,22.6833510916386,0.000459558360669831
103.526853336916,25.3667021832773,0.000551977021738602
103.526853336916,28.0500532749159,0.000643945857020173
103.526853336916,30.7334043665545,0.000731165856439938
103.526853336916,33.4167554581932,0.000809696042332779
103.526853336916,36.1001065498318,0.000876188124710412
103.526853336916,38.7834576414704,0.000928151086265988
103.526853336916,41.466808733109,0.000963919601228633
103.526853336916,44.1501598247477,0.000982786385469877
103.526853336916,46.8335109163863,0.000985025650772678
103.526853336916,49.5168620080249,0.000971838958992178
103.526853336916,52.2002130996636,0.000945274787012343
103.526853336916,54.8835641913022,0.000908038946365333
103.526853336916,57.5669152829408,0.000863152110131144
103.526853336916,60.2502663745794,0.000813580015199499
103.526853336916,62.9336174662181,0.000761888273913172
103.526853336916,65.6169685578567,0.000709981170642211
103.526853336916,68.3003196494953,0.000659014930840113
103.526853336916,70.983670741134,0.000609494624028579
103.526853336916,73.6670218327726,0.000561442603671959
103.526853336916,76.3503729244112,0.000514682698832991
103.526853336916,79.0337240160499,0.000469011979331302
103.526853336916,81.7170751076885,0.000424513381889271
103.526853336916,84.4004261993271,0.000381297591224443
103.526853336916,87.0837772909657,0.000339870370219619
103.526853336916,89.7671283826044,0.0003008583446028
103.526853336916,92.450479474243,0.000264974994600649
103.526853336916,95.1338305658816,0.000232948861957557
103.526853336916,97.8171816575203,0.000205425280941751
103.526853336916,100.500532749159,0.000182839910392419
103.526853336916,103.183883840798,0.000165282214496957
103.526853336916,105.867234932436,0.000152761907926162
103.526853336916,108.550586024075,0.000144811992192273
103.526853336916,111.233937115713,0.000140795278055088
103.526853336916,113.917288207352,0.000139869587144156
103.526853336916,116.600639298991,0.000141111109246871
103.526853336916,119.283990390629,0.000143429445203916
103.526853336916,121.967341482268,0.000145883173201992
103.526853336916,124.650692573907,0.00014763020523084
103.526853336916,127.334043665545,0.000148045034243891
103.526853336916,130.017394757184,0.000146762089928432
103.526853336916,132.700745848822,0.000143681275633421
103.526853336916,135.384096940461,0.00013886741713631
103.526853336916,138.0674480321,0.000132611771968696
103.526853336916,140.750799123738,0.00012522583089778
103.526853336916,143.434150215377,0.000117014849027588
103.526853336916,146.117501307016,0.000108277208406381
103.526853336916,148.800852398654,9.92931247578862e-05
103.526853336916,151.484203490293,9.03171375762273e-05
107.048805559287,20,0.000343953223323298
107.048805559287,22.6833510916386,0.000426742048595216
107.048805559287,25.3667021832773,0.000513225888436044
107.048805559287,28.0500532749159,0.000599533223601226
107.048805559287,30.7334043665545,0.000681623103905505
107.048805559287,33.4167554581932,0.000755745078271409
107.048805559287,36.1001065498318,0.000818687031636631
107.048805559287,38.7834576414704,0.000868041099682191
107.048805559287,41.466808733109,0.000902195617380504
107.048805559287,44.1501598247477,0.00092048672276953
107.048805559287,46.8335109163863,0.000923192370348313
107.048805559287,49.5168620080249,0.000911476928141048
107.048805559287,52.2002130996636,0.000887270316409162
107.048805559287,54.8835641913022,0.000853083552860722
107.048805559287,57.5669152829408,0.000811668394836516
107.048805559287,60.2502663745794,0.000765706990709867
107.048805559287,62.9336174662181,0.000717513116519677
107.048805559287,65.6169685578567,0.000668824556772259
107.048805559287,68.3003196494953,0.000620742216734338
107.048805559287,70.983670741134,0.00057382645857503
107.048805559287,73.6670218327726,0.000528238550202785
107.048805559287,76.3503729244112,0.000483973986843135
107.048805559287,79.0337240160499,0.000440991716589317
107.048805559287,81.7170751076885,0.000399477628534277
107.048805559287,84.4004261993271,0.000359566515195692
107.048805559287,87.0837772909657,0.000321687753673505
107.048805559287,89.7671283826044,0.000286313974623797
107.048805559287,92.450479474243,0.000253932172393442
107.048805559287,95.1338305658816,0.000225017239513587
107.048805559287,97.8171816575203,0.000199973957755279
107.048805559287,100.500532749159,0.000179067458570839
107.048805559287,103.183883840798,0.000162315812751212
107.048805559287,105.867234932436,0.000149750093186676
107.048805559287,108.550586024075,0.000141058733546513
107.048805559287,111.233937115713,0.000135816025434295
107.048805559287,113.917288207352,0.000133434101674711
107.048805559287,116.600639298991,0.000133224339896815
107.048805559287,119.283990390629,0.000134293882025509
107.048805559287,121.967341482268,0.000135825053955821
107.048805559287,124.650692573907,0.000137036465012542
107.048805559287,127.334043665545,0.000137304402708469
107.048805559287,130.017394757184,0.000136235442392448
107.048805559287,132.700745848822,0.000133675648231006
107.048805559287,135.384096940461,0.000129637492805224
107.048805559287,138.0674480321,0.000124358550990848
107.048805559287,140.750799123738,0.000118089351193089
107.048805559287,143.434150215377,0.000111077792412485
107.048805559287,146.117501307016,0.000103548660317289
107.048805559287,148.800852398654,9.57080187089304e-05
107.048805559287,151.484203490293,8.7740157460451e-05
110.570757781659,20,0.000316757706637002
110.570757781659,22.6833510916386,0.000393651475271141
110.570757781659,25.3667021832773,0.000474244238814848
110.570757781659,28.0500532749159,0.000554945392259456
110.570757781659,30.7334043665545,0.000631960451138047
110.570757781659,33.4167554581932,0.000701720026025481
110.570757781659,36.1001065498318,0.000761148623950591
110.570757781659,38.7834576414704,0.000807935444857866
110.570757781659,41.466808733109,0.000840549943804943
110.570757781659,44.1501598247477,0.000858405520601692
110.570757781659,46.8335109163863,0.000861814449035733
110.570757781659,49.5168620080249,0.000851921692222309
110.570757781659,52.2002130996636,0.000830535922856658
110.570757781659,54.8835641913022,0.000799949462260894
110.570757781659,57.5669152829408,0.000762601929131836
110.570757781659,60.2502663745794,0.000720841594591457
110.570757781659,62.9336174662181,0.000676681609445325
110.570757781659,65.6169685578567,0.000631657087279229
110.570757781659,68.3003196494953,0.000586794916600262
110.570757781659,70.983670741134,0.000542710977648854
110.570757781659,73.6670218327726,0.000499721253408547
110.570757781659,76.3503729244112,0.000458017417043957
110.570757781659,79.0337240160499,0.000417745656033213
110.570757781659,81.7170751076885,0.000379212872233386
110.570757781659,84.4004261993271,0.000342590651560798
110.570757781659,87.0837772909657,0.000308232467580443
110.570757781659,89.7671283826044,0.000276449418360001
110.570757781659,92.450479474243,0.000247494331888941
110.570757781659,95.1338305658816,0.000221582408260605
110.570757781659,97.8171816575203,0.000198879786871618
110.570757781659,100.500532749159,0.000179490420830075
110.570757781659,103.183883840798,0.000163376400237394
110.570757781659,105.867234932436,0.000150605445383744
110.570757781659,108.550586024075,0.00014103190386086
110.570757781659,111.233937115713,0.000134438930189061
110.570757781659,113.917288207352,0.000130482081883558
110.570757781659,116.600639298991,0.000128687214613384
110.570757781659,119.283990390629,0.000128338955934258
110.570757781659,121.967341482268,0.00012872955552554
110.570757781659,124.650692573907,0.000129136898729257
110.570757781659,127.334043665545,0.000128950454790408
110.570757781659,130.017394757184,0.00012777223682032
110.570757781659,132.700745848822,0.000125420992503715
110.570757781659,135.384096940461,0.00012187997957025
110.570757781659,138.0674480321,0.000117346325531572
110.570757781659,140.750799123738,0.000112011097034123
110.570757781659,143.434150215377,0.000106056243519868
110.570757781659,146.117501307016,9.96173328273667e-05
110.570757781659,148.800852398654,9.28097240861087e-05
110.570757781659,151.484203490293,8.57363766221945e-05
114.09271000403,20,0.000289842787304204
114.09271000403,22.6833510916386,0.000361024808133277
114.09271000403,25.3667021832773,0.000435936822274045
114.09271000403,28.0500532749159,0.000511252609106012
114.09271000403,30.7334043665545,0.000583409639856508
114.09271000403,33.4167554581932,0.000649010745831345
114.09271000403,36.1001065498318,0.000705119955608579
114.09271000403,38.7834576414704,0.000749539136217329
114.09271000403,41.466808733109,0.000780844511076569
114.09271000403,44.1501598247477,0.000798552915616784
114.09271000403,46.8335109163863,0.000803028986317143
114.09271000403,49.5168620080249,0.000795400785994775
114.09271000403,52.2002130996636,0.000777338352613275
114.09271000403,54.8835641913022,0.000750880714421545
114.09271000403,57.5669152829408,0.000718108824713362
114.09271000403,60.2502663745794,0.000680990533800078
114.09271000403,62.9336174662181,0.000641200677780157
114.09271000403,65.6169685578567,0.000600051530713759
114.09271000403,68.3003196494953,0.000558495849642303
114.09271000403,70.983670741134,0.000517223787305272
114.09271000403,73.6670218327726,0.000476737104341729
114.09271000403,76.3503729244112,0.00043745898892449
114.09271000403,79.0337240160499,0.0003997523044983
114.09271000403,81.7170751076885,0.000364062076613949
114.09271000403,84.4004261993271,0.000330603196981303
114.09271000403,87.0837772909657,0.000299645590764444
114.09271000403,89.7671283826044,0.000271323643543628
114.09271000403,92.450479474243,0.00024564344749754
114.09271000403,95.1338305658816,0.0002225531374629
114.09271000403,97.8171816575203,0.000201983270172211
114.09271000403,100.500532749159,0.00018388796722655
114.09271000403,103.183883840798,0.00016818962509954
114.09271000403,105.867234932436,0.000155007567594623
114.09271000403,108.550586024075,0.00014436966682126
114.09271000403,111.233937115713,0.000136262977523295
114.09271000403,113.917288207352,0.000130574113969065
114.09271000403,116.600639298991,0.000127024617082658
114.09271000403,119.283990390629,0.000125060687722228
114.09271000403,121.967341482268,0.000124077342622256
114.09271000403,124.650692573907,0.000123415938645944
114.09271000403,127.334043665545,0.000122494028907589
114.09271000403,130.017394757184,0.00012093139922121
114.09271000403,132.700745848822,0.000118541112638791
114.09271000403,135.384096940461,0.000115292548915136
114.09271000403,138.0674480321,0.000111346589664328
114.09271000403,140.750799123738,0.000106828844848424
114.09271000403,143.434150215377,0.000101841581658117
114.09271000403,146.117501307016,9.64139023466115e-05
114.09271000403,148.800852398654,9.05549240543579e-05
114.09271000403,151.484203490293,8.42779161630522e-05
117.614662226402,20,0.000263847166028852
117.614662226402,22.6833510916386,0.000329627747136408
117.614662226402,25.3667021832773,0.000399188962781621
117.614662226402,28.0500532749159,0.000469450465798588
117.614662226402,30.7334043665545,0.000537069676230387
117.614662226402,33.4167554581932,0.000598819618872076
117.614662226402,36.1001065498318,0.000651914525890162
117.614662226402,38.7834576414704,0.000694289823917686
117.614662226402,41.466808733109,0.000724653399990831
117.614662226402,44.1501598247477,0.000742643098771528
117.614662226402,46.8335109163863,0.000748678974589374
117.614662226402,49.5168620080249,0.000743856346081639
117.614662226402,52.2002130996636,0.000729672129637357
117.614662226402,54.8835641913022,0.00070786518598582
117.614662226402,57.5669152829408,0.000680107610767791
117.614662226402,60.2502663745794,0.000647943936071763
117.614662226402,62.9336174662181,0.000612683579591309
117.614662226402,65.6169685578567,0.000575410068752424
117.614662226402,68.3003196494953,0.000537017290830216
117.614662226402,70.983670741134,0.000498302445542823
117.614662226402,73.6670218327726,0.000459994798010488
117.614662226402,76.3503729244112,0.000422791373100885
117.614662226402,79.0337240160499,0.000387304053104357
117.614662226402,81.7170751076885,0.000354133605567183
117.614662226402,84.4004261993271,0.000323542851878221
117.614662226402,87.0837772909657,0.000295709190075154
117.614662226402,89.7671283826044,0.000270575172858275
117.614662226402,92.450479474243,0.000247889695240099
117.614662226402,95.1338305658816,0.000227330320020039
117.614662226402,97.8171816575203,0.000208598931143528
117.614662226402,100.500532749159,0.000191513083803741
117.614662226402,103.183883840798,0.000175970485393786
117.614662226402,105.867234932436,0.000162153183888019
117.614662226402,108.550586024075,0.000150263621599489
117.614662226402,111.233937115713,0.000140482422999018
117.614662226402,113.917288207352,0.000132910867671144
117.614662226402,116.600639298991,0.000127447762174116
117.614662226402,119.283990390629,0.000123687508376626
117.614662226402,121.967341482268,0.00012112533332352
117.614662226402,124.650692573907,0.000119173506616501
117.614662226402,127.334043665545,0.000117293344864104
117.614662226402,130.017394757184,0.000115141266044177
117.614662226402,132.700745848822,0.000112540136107178
117.614662226402,135.384096940461,0.000109453190446183
117.614662226402,138.0674480321,0.000106002349956974
117.614662226402,140.750799123738,0.000102237655249179
117.614662226402,143.434150215377,9.81670237305665e-05
117.614662226402,146.117501307016,9.36982814724809e-05
117.614662226402,148.800852398654,8.8722989232182e-05
117.614662226402,151.484203490293,8.31607193807603e-05
121.136614448773,20,0.000239451633116502
121.136614448773,22.6833510916386,0.000300231763562611
121.136614448773,25.3667021832773,0.000364841290540011
121.136614448773,28.0500532749159,0.000430426284507301
121.136614448773,30.7334043665545,0.000493856493497255
121.136614448773,33.4167554581932,0.000552082273048331
121.136614448773,36.1001065498318,0.000602488865415958
121.136614448773,38.7834576414704,0.000643173743575404
121.136614448773,41.466808733109,0.000673002953910099
121.136614448773,44.1501598247477,0.000691747550493621
121.136614448773,46.8335109163863,0.00069987546201594
121.136614448773,49.5168620080249,0.000698420493409676
121.136614448773,52.2002130996636,0.000688661310830159
121.136614448773,54.8835641913022,0.000671983683300731
121.136614448773,57.5669152829408,0.000649601990987888
121.136614448773,60.2502663745794,0.00062260038176631
121.136614448773,62.9336174662181,0.000591904672980661
121.136614448773,65.6169685578567,0.000558372122317072
121.136614448773,68.3003196494953,0.000522858913962635
121.136614448773,70.983670741134,0.000486304273975867
121.136614448773,73.6670218327726,0.000449705610024475
121.136614448773,76.3503729244112,0.000414073259935522
121.136614448773,79.0337240160499,0.000380297979392222
121.136614448773,81.7170751076885,0.000349153591373947
121.136614448773,84.4004261993271,0.000320957431223424
121.136614448773,87.0837772909657,0.000295791508280979
121.136614448773,89.7671283826044,0.000273400531823149
121.136614448773,92.450479474243,0.000253276114721619
121.136614448773,95.1338305658816,0.000234831981101865
121.136614448773,97.8171816575203,0.000217555785014082
121.136614448773,100.500532749159,0.000201144663255161
121.136614448773,103.183883840798,0.000185484412344587
121.136614448773,105.867234932436,0.000170824936975923
121.136614448773,108.550586024075,0.000157535494197959
121.136614448773,111.233937115713,0.000145972716445227
121.136614448773,113.917288207352,0.000136430200523749
121.136614448773,116.600639298991,0.000128964058983191
121.136614448773,119.283990390629,0.000123303546784292
121.136614448773,121.967341482268,0.000119042508302363
121.136614448773,124.650692573907,0.000115670825576345
121.136614448773,127.334043665545,0.000112705797716504
121.136614448773,130.017394757184,0.000109852507495981
121.136614448773,132.700745848822,0.000106951378687005
121.136614448773,135.384096940461,0.000103960164841831
121.136614448773,138.0674480321,0.000100955161811295
121.136614448773,140.750799123738,9.79012074862346e-05
121.136614448773,143.434150215377,9.47018363093457e-05
121.136614448773,146.117501307016,9.1136752765148e-05
121.136614448773,148.800852398654,8.69774630125731e-05
121.136614448773,151.484203490293,8.20529683204699e-05
124.658566671144,20,0.000217279941086227
124.658566671144,22.6833510916386,0.000273506642211004
124.658566671144,25.3667021832773,0.000333581390068771
124.658566671144,28.0500532749159,0.000394859017728367
124.658566671144,30.7334043665545,0.000454420901923935
124.658566671144,33.4167554581932,0.000509412640305398
124.658566671144,36.1001065498318,0.000557421633075404
124.658566671144,38.7834576414704,0.000596742579839889
124.658566671144,41.466808733109,0.000626426448138965
124.658566671144,44.1501598247477,0.000646383695404833
124.658566671144,46.8335109163863,0.000657112943250871
124.658566671144,49.5168620080249,0.000659547639645455
124.658566671144,52.2002130996636,0.000654697298303721
124.658566671144,54.8835641913022,0.000643541521041912
124.658566671144,57.5669152829408,0.000626795166291758
124.658566671144,60.2502663745794,0.000605054900176265
124.658566671144,62.9336174662181,0.000578854881387008
124.658566671144,65.6169685578567,0.000548834524304869
124.658566671144,68.3003196494953,0.000515833472322635
124.658566671144,70.983670741134,0.000480961622134156
124.658566671144,73.6670218327726,0.000445514852982161
124.658566671144,76.3503729244112,0.000410845294679867
124.658566671144,79.0337240160499,0.000378145058115053
124.658566671144,81.7170751076885,0.000348376929754089
124.658566671144,84.4004261993271,0.000321924347404249
124.658566671144,87.0837772909657,0.00029878320924461
124.658566671144,89.7671283826044,0.000278510941245942
124.658566671144,92.450479474243,0.000260358852033718
124.658566671144,95.1338305658816,0.000243498595001879
124.658566671144,97.8171816575203,0.000227227743693341
124.658566671144,100.500532749159,0.000211141783230572
124.658566671144,103.183883840798,0.00019512318530352
124.658566671144,105.867234932436,0.000179485775344981
124.658566671144,108.550586024075,0.000164746065776456
124.658566671144,111.233937115713,0.000151409084180848
124.658566671144,113.917288207352,0.000139929808797017
124.658566671144,116.600639298991,0.000130497653439271
124.658566671144,119.283990390629,0.00012296079321635
124.658566671144,121.967341482268,0.000117008056672014
124.658566671144,124.650692573907,0.000112210392999153
124.658566671144,127.334043665545,0.000108147830558345
124.658566671144,130.017394757184,0.000104578556561321
124.658566671144,132.700745848822,0.000101361417960214
124.658566671144,135.384096940461,9.84445986354527e-05
124.658566671144,138.0674480321,9.58518327604861e-05
124.658566671144,140.750799123738,9.34579564495189e-05
124.658566671144,143.434150215377,9.10609858276348e-05
124.658566671144,146.117501307016,8.8317272573183e-05
124.658566671144,148.800852398654,8.48871900964938e-05
124.658566671144,151.484203490293,8.05205528045873e-05
128.180518893516,20,0.000197833666694747
128.180518893516,22.6833510916386,0.000249976831290747
128.180518893516,25.3667021832773,0.000305930394397886
128.180518893516,28.0500532749159,0.000363241624495387
128.180518893516,30.7334043665545,0.000419207482649681
128.180518893516,33.4167554581932,0.000471193449565582
128.180518893516,36.1001065498318,0.000517025617881146
128.180518893516,38.7834576414704,0.000555232947400197
128.180518893516,41.466808733109,0.000585075245395347
128.180518893516,44.1501598247477,0.000606602206766376
128.180518893516,46.8335109163863,0.000620319495778646
128.180518893516,49.5168620080249,0.000627017454952695
128.180518893516,52.2002130996636,0.000627388368747377
128.180518893516,54.8835641913022,0.000621962015138879
128.180518893516,57.5669152829408,0.000610927923019939
128.180518893516,60.2502663745794,0.000594385268642981
128.180518893516,62.9336174662181,0.000572482619489378
128.180518893516,65.6169685578567,0.000545656305770054
128.180518893516,68.3003196494953,0.000514747465722519
128.180518893516,70.983670741134,0.000481052913151114
128.180518893516,73.6670218327726,0.000446179468581701
128.180518893516,76.3503729244112,0.000411830900619379
128.180518893516,79.0337240160499,0.00037950981205198
128.180518893516,81.7170751076885,0.000350378699734509
128.180518893516,84.4004261993271,0.000324902739656896
128.180518893516,87.0837772909657,0.000303014191970549
128.180518893516,89.7671283826044,0.00028411238372613
128.180518893516,92.450479474243,0.000267244156111256
128.180518893516,95.1338305658816,0.000251376731683065
128.180518893516,97.8171816575203,0.000235651105542297
128.180518893516,100.500532749159,0.000219581522244891
128.180518893516,103.183883840798,0.000203050457216508
128.180518893516,105.867234932436,0.000186421846084
128.180518893516,108.550586024075,0.000170327952034673
128.180518893516,111.233937115713,0.000155384599324725
128.180518893516,113.917288207352,0.000142168471808282
128.180518893516,116.600639298991,0.000130973001779851
128.180518893516,119.283990390629,0.00012174495175007
128.180518893516,121.967341482268,0.000114259741122982
128.180518893516,124.650692573907,0.000108167397143407
128.180518893516,127.334043665545,0.000103110669973511
128.180518893516,130.017394757184,9.88982922487394e-05
128.180518893516,132.700745848822,9.5403895233279e-05
128.180518893516,135.384096940461,9.25610382395113e-05
128.180518893516,138.0674480321,9.03380527008284e-05
128.180518893516,140.750799123738,8.85238123671848e-05
128.180518893516,143.434150215377,8.68213820032439e-05
128.180518893516,146.117501307016,8.47815595574847e-05
128.180518893516,148.800852398654,8.19739439094408e-05
128.180518893516,151.484203490293,7.80877387108959e-05
131.702471115887,20,0.000181453902565259
131.702471115887,22.6833510916386,0.000229975678559354
131.702471115887,25.3667021832773,0.000282190309398615
131.702471115887,28.0500532749159,0.000335822697462978
131.702471115887,30.7334043665545,0.000388392385721738
131.702471115887,33.4167554581932,0.000437512653488378
131.702471115887,36.1001065498318,0.000481285635199474
131.702471115887,38.7834576414704,0.000518509046312744
131.702471115887,41.466808733109,0.000548669906944804
131.702471115887,44.1501598247477,0.000571950693483683
131.702471115887,46.8335109163863,0.000588837442728853
131.702471115887,49.5168620080249,0.000599937090598489
131.702471115887,52.2002130996636,0.000605587680332313
131.702471115887,54.8835641913022,0.000605843721890572
131.702471115887,57.5669152829408,0.000600367033425199
131.702471115887,60.2502663745794,0.000588771809836445
131.702471115887,62.9336174662181,0.000570843636329307
131.702471115887,65.6169685578567,0.000546836189934014
131.702471115887,68.3003196494953,0.00051760358582823
131.702471115887,70.983670741134,0.000484627918324099
131.702471115887,73.6670218327726,0.000449815039246967
131.702471115887,76.3503729244112,0.000415205082463377
131.702471115887,79.0337240160499,0.000382601388633019
131.702471115887,81.7170751076885,0.000353367832127818
131.702471115887,84.4004261993271,0.000328069054129942
131.702471115887,87.0837772909657,0.000306608651438716
131.702471115887,89.7671283826044,0.000288275950255585
131.702471115887,92.450479474243,0.00027196832028684
131.702471115887,95.1338305658816,0.000256502060109454
131.702471115887,97.8171816575203,0.000240903921994196
131.702471115887,100.500532749159,0.000224628481270918
131.702471115887,103.183883840798,0.000207556106862951
131.702471115887,105.867234932436,0.000190077374534686
131.702471115887,108.550586024075,0.000172897556338705
131.702471115887,111.233937115713,0.000156696403417073
131.702471115887,113.917288207352,0.000142124455931131
131.702471115887,116.600639298991,0.000129544379065143
131.702471115887,119.283990390629,0.000118976212491164
131.702471115887,121.967341482268,0.000110268015422932
131.702471115887,124.650692573907,0.000103141282433666
131.702471115887,127.334043665545,9.72954580843383e-05
131.702471115887,130.017394757184,9.25821799797402e-05
131.702471115887,132.700745848822,8.88843723997539e-05
131.702471115887,135.384096940461,8.61177623584428e-05
131.702471115887,138.0674480321,8.41988636285091e-05
131.702471115887,140.750799123738,8.2844758037693e-05
131.702471115887,143.434150215377,8.1685719738909e-05
131.702471115887,146.117501307016,8.01966435921867e-05
131.702471115887,148.800852398654,7.78862650918025e-05
131.702471115887,151.484203490293,7.44070507059436e-05
135.224423338259,20,0.000168233510879993
135.224423338259,22.6833510916386,0.00021356686400831
135.224423338259,25.3667021832773,0.00026238341619209
135.224423338259,28.0500532749159,0.000312571852093631
135.224423338259,30.7334043665545,0.000361880790215445
135.224423338259,33.4167554581932,0.000408196432656241
135.224423338259,36.1001065498318,0.000449928148427458
135.224423338259,38.7834576414704,0.000486168039537962
135.224423338259,41.466808733109,0.000516639453119671
135.224423338259,44.1501598247477,0.000541644590106047
135.224423338259,46.8335109163863,0.000561623509611353
135.224423338259,49.5168620080249,0.000576967900850733
135.224423338259,52.2002130996636,0.000587642771550348
135.224423338259,54.8835641913022,0.000593227231088532
135.224423338259,57.5669152829408,0.000592881756012752
135.224423338259,60.2502663745794,0.000585774385666836
135.224423338259,62.9336174662181,0.000571368795562917
135.224423338259,65.6169685578567,0.000549762819005957
135.224423338259,68.3003196494953,0.000521828314469106
135.224423338259,70.983670741134,0.000489212505512824
135.224423338259,73.6670218327726,0.000454082928429419
135.224423338259,76.3503729244112,0.000418774206693143
135.224423338259,79.0337240160499,0.000385359512646704
135.224423338259,81.7170751076885,0.000355393586106601
135.224423338259,84.4004261993271,0.000329556593063456
135.224423338259,87.0837772909657,0.000307766186807765
135.224423338259,89.7671283826044,0.000289263165335869
135.224423338259,92.450479474243,0.000272864008893555
135.224423338259,95.1338305658816,0.000257298170381739
135.224423338259,97.8171816575203,0.000241524984790333
135.224423338259,100.500532749159,0.000224959827306458
135.224423338259,103.183883840798,0.000207473362295934
135.224423338259,105.867234932436,0.000189451729742718
135.224423338259,108.550586024075,0.000171622836616205
135.224423338259,111.233937115713,0.000154678343940923
135.224423338259,113.917288207352,0.000139290731999932
135.224423338259,116.600639298991,0.000125854249476794
135.224423338259,119.283990390629,0.000114433773447838
135.224423338259,121.967341482268,0.000104931384839851
135.224423338259,124.650692573907,9.71274162017953e-05
135.224423338259,127.334043665545,9.0766947993931e-05
135.224423338259,130.017394757184,8.57333811595113e-05
135.224423338259,132.700745848822,8.1913319176828e-05
135.224423338259,135.384096940461,7.9204984692234e-05
135.224423338259,138.0674480321,7.74839482096013e-05
135.224423338259,140.750799123738,7.64195601540375e-05
135.224423338259,143.434150215377,7.56015522421705e-05
135.224423338259,146.117501307016,7.44680416043288e-05
135.224423338259,148.800852398654,7.25037596905142e-05
135.224423338259,151.484203490293,6.93515424765056e-05
138.74637556063,20,0.000158038795995035
138.74637556063,22.6833510916386,0.000200580831626032
138.74637556063,25.3667021832773,0.000246306068524865
138.74637556063,28.0500532749159,0.000293252814651692
138.74637556063,30.7334043665545,0.000339400733058082
138.74637556063,33.4167554581932,0.000382924981187469
138.74637556063,36.1001065498318,0.000422560187781285
138.74637556063,38.7834576414704,0.000457703607368804
138.74637556063,41.466808733109,0.000488311204999665
138.74637556063,44.1501598247477,0.00051478490346378
138.74637556063,46.8335109163863,0.000537495164151938
138.74637556063,49.5168620080249,0.000556599485400467
138.74637556063,52.2002130996636,0.000571693912493049
138.74637556063,54.8835641913022,0.000581911518665469
138.74637556063,57.5669152829408,0.000585969103367222
138.74637556063,60.2502663745794,0.00058265548448797
138.74637556063,62.9336174662181,0.0005711734258545
138.74637556063,65.6169685578567,0.000551500149329954
138.74637556063,68.3003196494953,0.000524526175793694
138.74637556063,70.983670741134,0.000492028765041353
138.74637556063,73.6670218327726,0.000456377659553486
138.74637556063,76.3503729244112,0.000420135516101759
138.74637556063,79.0337240160499,0.000385592758366133
138.74637556063,81.7170751076885,0.000354469210586538
138.74637556063,84.4004261993271,0.000327569400945061
138.74637556063,87.0837772909657,0.000304868035729912
138.74637556063,89.7671283826044,0.000285624035227621
138.74637556063,92.450479474243,0.000268647629124734
138.74637556063,95.1338305658816,0.000252649996994533
138.74637556063,97.8171816575203,0.000236570560106605
138.74637556063,100.500532749159,0.000219803615674382
138.74637556063,103.183883840798,0.000202198187013677
138.74637556063,105.867234932436,0.000184100158289606
138.74637556063,108.550586024075,0.000166205781861892
138.74637556063,111.233937115713,0.000149164998688333
138.74637556063,113.917288207352,0.000133619572791457
138.74637556063,116.600639298991,0.00011995705477576
138.74637556063,119.283990390629,0.000108257617246679
138.74637556063,121.967341482268,9.84563407157727e-05
138.74637556063,124.650692573907,9.037745640778e-05
138.74637556063,127.334043665545,8.37991734928024e-05
138.74637556063,130.017394757184,7.86259712883476e-05
138.74637556063,132.700745848822,7.47457876307883e-05
138.74637556063,135.384096940461,7.2045262478045e-05
138.74637556063,138.0674480321,7.03771870166601e-05
138.74637556063,140.750799123738,6.93947065856887e-05
138.74637556063,143.434150215377,6.86850467253552e-05
138.74637556063,146.117501307016,6.76926529684914e-05
138.74637556063,148.800852398654,6.59164803398763e-05
138.74637556063,151.484203490293,6.3015809413557e-05
142.268327783002,20,0.000150546155192308
142.268327783002,22.6833510916386,0.000190642100530121
142.268327783002,25.3667021832773,0.000233541538657784
142.268327783002,28.0500532749159,0.00027741824269111
142.268327783002,30.7334043665545,0.000320478946625417
142.268327783002,33.4167554581932,0.000361192026693821
142.268327783002,36.1001065498318,0.000398619334142155
142.268327783002,38.7834576414704,0.000432456993876395
142.268327783002,41.466808733109,0.000462876382122682
142.268327783002,44.1501598247477,0.000490353172530355
142.268327783002,46.8335109163863,0.000515169207656903
142.268327783002,49.5168620080249,0.000537243845717027
142.268327783002,52.2002130996636,0.000555831860979276
142.268327783002,54.8835641913022,0.000569678450756231
142.268327783002,57.5669152829408,0.000577142942475555
142.268327783002,60.2502663745794,0.000576726828375824
142.268327783002,62.9336174662181,0.000567450339994575
142.268327783002,65.6169685578567,0.000549213354654703
142.268327783002,68.3003196494953,0.000522924364035105
142.268327783002,70.983670741134,0.000490445468440928
142.268327783002,73.6670218327726,0.0004542730679807
142.268327783002,76.3503729244112,0.000417112493402026
142.268327783002,79.0337240160499,0.000381400301614641
142.268327783002,81.7170751076885,0.000348980094586903
142.268327783002,84.4004261993271,0.00032077811355819
142.268327783002,87.0837772909657,0.000296861774131385
142.268327783002,89.7671283826044,0.000276570100783451
142.268327783002,92.450479474243,0.000258777963582403
142.268327783002,95.1338305658816,0.000242242873467202
142.268327783002,97.8171816575203,0.000225926970525039
142.268327783002,100.500532749159,0.000209217289139255
142.268327783002,103.183883840798,0.000191926591957802
142.268327783002,105.867234932436,0.000174324581292036
142.268327783002,108.550586024075,0.000157024115738124
142.268327783002,111.233937115713,0.000140585167886194
142.268327783002,113.917288207352,0.000125572528293942
142.268327783002,116.600639298991,0.000112333979940542
142.268327783002,119.283990390629,0.000100939378474854
142.268327783002,121.967341482268,9.13374587066437e-05
142.268327783002,124.650692573907,8.33818805797564e-05
142.268327783002,127.334043665545,7.68720537807513e-05
142.268327783002,130.017394757184,7.17240501082771e-05
142.268327783002,132.700745848822,6.78271104271313e-05
142.268327783002,135.384096940461,6.50652884173107e-05
142.268327783002,138.0674480321,6.32898687374602e-05
142.268327783002,140.750799123738,6.21713584843653e-05
142.268327783002,143.434150215377,6.13326233558995e-05
142.268327783002,146.117501307016,6.0266162640166e-05
142.268327783002,148.800852398654,5.85207768698893e-05
142.268327783002,151.484203490293,5.57953960932359e-05
145.790280005373,20,0.000145207080011005
145.790280005373,22.6833510916386,0.000183147590527386
145.790280005373,25.3667021832773,0.000223457094127113
145.790280005373,28.0500532749159,0.000264430057799305
145.790280005373,30.7334043665545,0.000304487958344836
145.790280005373,33.4167554581932,0.000342381265936384
145.790280005373,36.1001065498318,0.000377481517174713
145.790280005373,38.7834576414704,0.000409758267240452
145.790280005373,41.466808733109,0.000439567330343831
145.790280005373,44.1501598247477,0.000467427834280079
145.790280005373,46.8335109163863,0.000493520719479052
145.790280005373,49.5168620080249,0.000517539948156269
145.790280005373,52.2002130996636,0.000538449716463233
145.790280005373,54.8835641913022,0.000554691111292252
145.790280005373,57.5669152829408,0.000564374791644128
145.790280005373,60.2502663745794,0.000565824949597074
145.790280005373,62.9336174662181,0.000557969079750542
145.790280005373,65.6169685578567,0.000540678074587823
145.790280005373,68.3003196494953,0.000514877118918844
145.790280005373,70.983670741134,0.000482463007077163
145.790280005373,73.6670218327726,0.000445974953890878
145.790280005373,76.3503729244112,0.00040816499106807
145.790280005373,79.0337240160499,0.000371532232451007
145.790280005373,81.7170751076885,0.000337989789481436
145.790280005373,84.4004261993271,0.000308569515521786
145.790280005373,87.0837772909657,0.000283454076780721
145.790280005373,89.7671283826044,0.000262111713167789
145.790280005373,92.450479474243,0.000243540879489369
145.790280005373,95.1338305658816,0.000226599426807582
145.790280005373,97.8171816575203,0.000210306425054258
145.790280005373,100.500532749159,0.000194050917526215
145.790280005373,103.183883840798,0.000177594748050191
145.790280005373,105.867234932436,0.000161099918669324
145.790280005373,108.550586024075,0.000145052118632171
145.790280005373,111.233937115713,0.000129883235082449
145.790280005373,113.917288207352,0.000116045552384849
145.790280005373,116.600639298991,0.000103822336474647
145.790280005373,119.283990390629,9.32540845795904e-05
145.790280005373,121.967341482268,8.42880698872339e-05
145.790280005373,124.650692573907,7.67955121959633e-05
145.790280005373,127.334043665545,7.05877095360239e-05
145.790280005373,130.017394757184,6.55855447301413e-05
145.790280005373,132.700745848822,6.16820645979724e-05
145.790280005373,135.384096940461,5.87697262347744e-05
145.790280005373,138.0674480321,5.6720168717727e-05
145.790280005373,140.750799123738,5.52530041736675e-05
145.790280005373,143.434150215377,5.40608284773838e-05
145.790280005373,146.117501307016,5.27202893797689e-05
145.790280005373,148.800852398654,5.08596166670824e-05
145.790280005373,151.484203490293,4.82357776138979e-05
149.312232227745,20,0.000141336152709964
149.312232227745,22.6833510916386,0.000177345240791069
149.312232227745,25.3667021832773,0.000215265936836259
149.312232227745,28.0500532749159,0.000253499593794005
149.312232227745,30.7334043665545,0.000290662888537272
149.312232227745,33.4167554581932,0.000325762780434288
149.312232227745,36.1001065498318,0.000358444430647771
149.312232227745,38.7834576414704,0.000388907457382666
149.312232227745,41.466808733109,0.000417648529756456
149.312232227745,44.1501598247477,0.000445196375258648
149.312232227745,46.8335109163863,0.000471624512438353
149.312232227745,49.5168620080249,0.000496428101002118
149.312232227745,52.2002130996636,0.000518348768762807
149.312232227745,54.8835641913022,0.000535625069862522
149.312232227745,57.5669152829408,0.000546241326087866
149.312232227745,60.2502663745794,0.00054846424531267
149.312232227745,62.9336174662181,0.000541223951155535
149.312232227745,65.6169685578567,0.000524414143761456
149.312232227745,68.3003196494953,0.00049897769823797
149.312232227745,70.983670741134,0.000466797989710644
149.312232227745,73.6670218327726,0.000430374230980585
149.312232227745,76.3503729244112,0.000392407988465086
149.312232227745,79.0337240160499,0.000355371961096139
149.312232227745,81.7170751076885,0.000321184982971548
149.312232227745,84.4004261993271,0.000290953997736747
149.312232227745,87.0837772909657,0.000264981800725251
149.312232227745,89.7671283826044,0.000242895345558628
149.312232227745,92.450479474243,0.000223856875903618
149.312232227745,95.1338305658816,0.000206862546628335
149.312232227745,97.8171816575203,0.000191011482993279
149.312232227745,100.500532749159,0.000175699387112274
149.312232227745,103.183883840798,0.000160624773203418
149.312232227745,105.867234932436,0.000145818630742596
149.312232227745,108.550586024075,0.000131608116437249
149.312232227745,111.233937115713,0.000118272948325105
149.312232227745,113.917288207352,0.000106131827499946
149.312232227745,116.600639298991,9.53900470963935e-05
149.312232227745,119.283990390629,8.60490586113432e-05
149.312232227745,121.967341482268,7.80464074044989e-05
149.312232227745,124.650692573907,7.12636045163008e-05
149.312232227745,127.334043665545,6.55185127937492e-05
149.312232227745,130.017394757184,6.07329643847936e-05
149.312232227745,132.700745848822,5.68074324086625e-05
149.312232227745,135.384096940461,5.36529590709581e-05
149.312232227745,138.0674480321,5.11800287929056e-05
149.312232227745,140.750799123738,4.91826449821105e-05
149.312232227745,143.434150215377,4.74490975498205e-05
149.312232227745,146.117501307016,4.56672506003866e-05
149.312232227745,148.800852398654,4.35663955661767e-05
149.312232227745,151.484203490293,4.09748291593589e-05
152.834184450116,20,0.000138089907157384
152.834184450116,22.6833510916386,0.000172299039206233
152.834184450116,25.3667021832773,0.000207975521245801
152.834184450116,28.0500532749159,0.000243617864927777
152.834184450116,30.7334043665545,0.000278014868835354
152.834184450116,33.4167554581932,0.000310393832251828
152.834184450116,36.1001065498318,0.000340623003914096
152.834184450116,38.7834576414704,0.000369074513806334
152.834184450116,41.466808733109,0.000396332316145214
152.834184450116,44.1501598247477,0.00042289829485071
152.834184450116,46.8335109163863,0.000448735862193988
152.834184450116,49.5168620080249,0.000473176950176391
152.834184450116,52.2002130996636,0.000494817752457395
152.834184450116,54.8835641913022,0.00051180289427217
152.834184450116,57.5669152829408,0.000522114056687785
152.834184450116,60.2502663745794,0.000524078289796534
152.834184450116,62.9336174662181,0.000516719776866419
152.834184450116,65.6169685578567,0.000500004841703307
152.834184450116,68.3003196494953,0.000474896741898521
152.834184450116,70.983670741134,0.000443223670403604
152.834184450116,73.6670218327726,0.000407371065621297
152.834184450116,76.3503729244112,0.000369901488669335
152.834184450116,79.0337240160499,0.000333176176332179
152.834184450116,81.7170751076885,0.000299053537627929
152.834184450116,84.4004261993271,0.000268674438690557
152.834184450116,87.0837772909657,0.000242449472609695
152.834184450116,89.7671283826044,0.000220172329418578
152.834184450116,92.450479474243,0.000201187638754059
152.834184450116,95.1338305658816,0.000184649347716727
152.834184450116,97.8171816575203,0.000169747771708021
152.834184450116,100.500532749159,0.00015588593984951
152.834184450116,103.183883840798,0.000142690742154284
152.834184450116,105.867234932436,0.000130049524252638
152.834184450116,108.550586024075,0.000118114752102596
152.834184450116,111.233937115713,0.000107005848810892
152.834184450116,113.917288207352,9.69029511068821e-05
152.834184450116,116.600639298991,8.79324538353066e-05
152.834184450116,119.283990390629,8.0057555653875e-05
152.834184450116,121.967341482268,7.3205828858153e-05
152.834184450116,124.650692573907,6.72672444425983e-05
152.834184450116,127.334043665545,6.20650164732954e-05
152.834184450116,130.017394757184,5.75203513441255e-05
152.834184450116,132.700745848822,5.35439628931689e-05
152.834184450116,135.384096940461,5.007210736372e-05
152.834184450116,138.0674480321,4.70659833076625e-05
152.834184450116,140.750799123738,4.44095101868657e-05
152.834184450116,143.434150215377,4.20021363654713e-05
152.834184450116,146.117501307016,3.96594300347009e-05
152.834184450116,148.800852398654,3.72250564087831e-05
152.834184450116,151.484203490293,3.46074686538606e-05
156.356136672488,20,0.000134661506087075
156.356136672488,22.6833510916386,0.000167113259053521
156.356136672488,25.3667021832773,0.000200634945984678
156.356136672488,28.0500532749159,0.000233817031909447
156.356136672488,30.7334043665545,0.000265595677540913
156.356136672488,33.4167554581932,0.000295375289360478
156.356136672488,36.1001065498318,0.000323187074960932
156.356136672488,38.7834576414704,0.000349509586488673
156.356136672488,41.466808733109,0.000374955777788338
156.356136672488,44.1501598247477,0.000399965332156596
156.356136672488,46.8335109163863,0.000424393269082337
156.356136672488,49.5168620080249,0.000447449834477191
156.356136672488,52.2002130996636,0.000467665174965346
156.356136672488,54.8835641913022,0.000483195535882429
156.356136672488,57.5669152829408,0.00049213330076077
156.356136672488,60.2502663745794,0.000492969944323002
156.356136672488,62.9336174662181,0.000484901355645258
156.356136672488,65.6169685578567,0.000468008050673563
156.356136672488,68.3003196494953,0.000443276117478229
156.356136672488,70.983670741134,0.000412445672544738
156.356136672488,73.6670218327726,0.000377729851687872
156.356136672488,76.3503729244112,0.000341480760490613
156.356136672488,79.0337240160499,0.000305876050152311
156.356136672488,81.7170751076885,0.00027265317573701
156.356136672488,84.4004261993271,0.000242941110322201
156.356136672488,87.0837772909657,0.000217232202035183
156.356136672488,89.7671283826044,0.000195474996125531
156.356136672488,92.450479474243,0.000177193675637065
156.356136672488,95.1338305658816,0.000161700727109847
156.356136672488,97.8171816575203,0.000148276914115905
156.356136672488,100.500532749159,0.000136329586008373
156.356136672488,103.183883840798,0.000125410325106197
156.356136672488,105.867234932436,0.000115261273765902
156.356136672488,108.550586024075,0.000105859477415428
156.356136672488,111.233937115713,9.71712433807095e-05
156.356136672488,113.917288207352,8.92482819846532e-05
156.356136672488,116.600639298991,8.21487051538076e-05
156.356136672488,119.283990390629,7.58078486237026e-05
156.356136672488,121.967341482268,7.01505728324193e-05
156.356136672488,124.650692573907,6.50786038033206e-05
156.356136672488,127.334043665545,6.0422959337406e-05
156.356136672488,130.017394757184,5.61043392085149e-05
156.356136672488,132.700745848822,5.20446165913674e-05
156.356136672488,135.384096940461,4.82070708798918e-05
156.356136672488,138.0674480321,4.46075083442242e-05
156.356136672488,140.750799123738,4.12244833362208e-05
156.356136672488,143.434150215377,3.80732665708182e-05
156.356136672488,146.117501307016,3.51032526645502e-05
156.356136672488,148.800852398654,3.22782875292778e-05
156.356136672488,151.484203490293,2.95923715342253e-05
159.878088894859,20,0.000130313734506248
159.878088894859,22.6833510916386,0.000160966662340994
159.878088894859,25.3667021832773,0.000192367736290743
159.878088894859,28.0500532749159,0.000223198804080464
159.878088894859,30.7334043665545,0.000252519023989619
159.878088894859,33.4167554581932,0.000279863566467974
159.878088894859,36.1001065498318,0.000305362422641621
159.878088894859,38.7834576414704,0.000329532137358531
159.878088894859,41.466808733109,0.000352957175459541
159.878088894859,44.1501598247477,0.0003759841678095
159.878088894859,46.8335109163863,0.000398366048789583
159.878088894859,49.5168620080249,0.000419235463376332
159.878088894859,52.2002130996636,0.000437131438975809
159.878088894859,54.8835641913022,0.00045031509051422
159.878088894859,57.5669152829408,0.000457082448919754
159.878088894859,60.2502663745794,0.000456170038310009
159.878088894859,62.9336174662181,0.000447001371327349
159.878088894859,65.6169685578567,0.000429799263249275
159.878088894859,68.3003196494953,0.000405572726307544
159.878088894859,70.983670741134,0.000375950705367987
159.878088894859,73.6670218327726,0.000342934326153475
159.878088894859,76.3503729244112,0.000308616266072021
159.878088894859,79.0337240160499,0.000274937821539874
159.878088894859,81.7170751076885,0.000243467028365623
159.878088894859,84.4004261993271,0.000215276426494954
159.878088894859,87.0837772909657,0.000190905185484954
159.878088894859,89.7671283826044,0.000170428929694064
159.878088894859,92.450479474243,0.000153530062019329
159.878088894859,95.1338305658816,0.000139663955311012
159.878088894859,97.8171816575203,0.000128190876133831
159.878088894859,100.500532749159,0.000118516867916778
159.878088894859,103.183883840798,0.00011011927903238
159.878088894859,105.867234932436,0.000102603926436652
159.878088894859,108.550586024075,9.57859879624298e-05
159.878088894859,111.233937115713,8.94993811300257e-05
159.878088894859,113.917288207352,8.36907583342189e-05
159.878088894859,116.600639298991,7.83707371886033e-05
159.878088894859,119.283990390629,7.34656660647687e-05
159.878088894859,121.967341482268,6.89116831962912e-05
159.878088894859,124.650692573907,6.46301724983631e-05
159.878088894859,127.334043665545,6.04650096008785e-05
159.878088894859,130.017394757184,5.63370053792266e-05
159.878088894859,132.700745848822,5.21766511581923e-05
159.878088894859,135.384096940461,4.79697086221805e-05
159.878088894859,138.0674480321,4.37812947614192e-05
159.878088894859,140.750799123738,3.96780788640203e-05
159.878088894859,143.434150215377,3.57853891814689e-05
159.878088894859,146.117501307016,3.21832379358536e-05
159.878088894859,148.800852398654,2.89553764465906e-05
159.878088894859,151.484203490293,2.6184567136989e-05
163.400041117231,20,0.000124496361076592
163.400041117231,22.6833510916386,0.000153241097026928
163.400041117231,25.3667021832773,0.000182506671357269
163.400041117231,28.0500532749159,0.000211070036794632
163.400041117231,30.7334043665545,0.00023809168029732
163.400041117231,33.4167554581932,0.000263192893277707
163.400041117231,36.1001065498318,0.00028654080915635
163.400041117231,38.7834576414704,0.000308626087853664
163.400041117231,41.466808733109,0.000329953637810098
163.400041117231,44.1501598247477,0.000350753543518907
163.400041117231,46.8335109163863,0.000370686880434292
163.400041117231,49.5168620080249,0.000388851071686406
163.400041117231,52.2002130996636,0.000403857712622473
163.400041117231,54.8835641913022,0.000414145438818287
163.400041117231,57.5669152829408,0.000418278461637092
163.400041117231,60.2502663745794,0.000415288468893285
163.400041117231,62.9336174662181,0.000404855525973064
163.400041117231,65.6169685578567,0.000387356084320573
163.400041117231,68.3003196494953,0.000363818462147905
163.400041117231,70.983670741134,0.000335747537062679
163.400041117231,73.6670218327726,0.000304913674686262
163.400041117231,76.3503729244112,0.000273127405013332
163.400041117231,79.0337240160499,0.000242065664342237
163.400041117231,81.7170751076885,0.000213096945886212
163.400041117231,84.4004261993271,0.00018720129943162
163.400041117231,87.0837772909657,0.000164927750572095
163.400041117231,89.7671283826044,0.000146441645652253
163.400041117231,92.450479474243,0.000131548617943687
163.400041117231,95.1338305658816,0.000119818083942045
163.400041117231,97.8171816575203,0.0001106701372505
163.400041117231,100.500532749159,0.000103500889928884
163.400041117231,103.183883840798,9.77172403045362e-05
163.400041117231,105.867234932436,9.28047853520811e-05
163.400041117231,108.550586024075,8.84407551767308e-05
163.400041117231,111.233937115713,8.43567051654172e-05
163.400041117231,113.917288207352,8.04265755146738e-05
163.400041117231,116.600639298991,7.66410703739296e-05
163.400041117231,119.283990390629,7.29420407869718e-05
163.400041117231,121.967341482268,6.92955206997296e-05
163.400041117231,124.650692573907,6.56538945733422e-05
163.400041117231,127.334043665545,6.18807455765928e-05
163.400041117231,130.017394757184,5.78979080026824e-05
163.400041117231,132.700745848822,5.36388387497672e-05
163.400041117231,135.384096940461,4.91017593453532e-05
163.400041117231,138.0674480321,4.43879071370575e-05
163.400041117231,140.750799123738,3.96361366296836e-05
163.400041117231,143.434150215377,3.50676138585678e-05
163.400041117231,146.117501307016,3.08823248695567e-05
163.400041117231,148.800852398654,2.72790175264343e-05
163.400041117231,151.484203490293,2.44308654187824e-05
166.921993339602,20,0.000116997348714356
166.921993339602,22.6833510916386,0.000143700363779904
166.921993339602,25.3667021832773,0.000170795573116273
166.921993339602,28.0500532749159,0.000197159196137467
166.921993339602,30.7334043665545,0.00022203305816946
166.921993339602,33.4167554581932,0.000245083770860858
166.921993339602,36.1001065498318,0.000266461424583598
166.921993339602,38.7834576414704,0.0002865780041141
166.921993339602,41.466808733109,0.000305820996049975
166.921993339602,44.1501598247477,0.000324293117218397
166.921993339602,46.8335109163863,0.000341581046114379
166.921993339602,49.5168620080249,0.00035678843838858
166.921993339602,52.2002130996636,0.000368650955404907
166.921993339602,54.8835641913022,0.000375834593242007
166.921993339602,57.5669152829408,0.000377205532688924
166.921993339602,60.2502663745794,0.00037210774599216
166.921993339602,62.9336174662181,0.000360477363784252
166.921993339602,65.6169685578567,0.000342836236427451
166.921993339602,68.3003196494953,0.000320221451576577
166.921993339602,70.983670741134,0.000294007508633212
166.921993339602,73.6670218327726,0.000265732886980955
166.921993339602,76.3503729244112,0.000236927179992134
166.921993339602,79.0337240160499,0.000208999451988482
166.921993339602,81.7170751076885,0.000183108743987357
166.921993339602,84.4004261993271,0.000160119477825335
166.921993339602,87.0837772909657,0.000140557498450977
166.921993339602,89.7671283826044,0.000124637873117863
166.921993339602,92.450479474243,0.00011224737816556
166.921993339602,95.1338305658816,0.00010303285914995
166.921993339602,97.8171816575203,9.64491754570417e-05
166.921993339602,100.500532749159,9.18720493052981e-05
166.921993339602,103.183883840798,8.86434034302297e-05
166.921993339602,105.867234932436,8.6149252093469e-05
166.921993339602,108.550586024075,8.39592220506189e-05
166.921993339602,111.233937115713,8.17375684107672e-05
166.921993339602,113.917288207352,7.93223216616686e-05
166.921993339602,116.600639298991,7.67149129553112e-05
166.921993339602,119.283990390629,7.38994760995293e-05
166.921993339602,121.967341482268,7.08925364659957e-05
166.921993339602,124.650692573907,6.76905983848525e-05
166.921993339602,127.334043665545,6.41845717507898e-05
166.921993339602,130.017394757184,6.02984070154674e-05
166.921993339602,132.700745848822,5.59607647727797e-05
166.921993339602,135.384096940461,5.11685992344523e-05
166.921993339602,138.0674480321,4.60405213136043e-05
166.921993339602,140.750799123738,4.07650895801223e-05
166.921993339602,143.434150215377,3.56390122913525e-05
166.921993339602,146.117501307016,3.09660597377461e-05
166.921993339602,148.800852398654,2.70513316507077e-05
166.921993339602,151.484203490293,2.41582283960937e-05
170.443945561974,20,0.000107937513514103
170.443945561974,22.6833510916386,0.000132484949396001
170.443945561974,25.3667021832773,0.000157385590859414
170.443945561974,28.0500532749159,0.000181616163584975
170.443945561974,30.7334043665545,0.000204480616277461
170.443945561974,33.4167554581932,0.000225655551756788
170.443945561974,36.1001065498318,0.000245230885461513
170.443945561974,38.7834576414704,0.000263502588001548
170.443945561974,41.466808733109,0.000280719950024469
170.443945561974,44.1501598247477,0.000296862522646137
170.443945561974,46.8335109163863,0.000311468110360957
170.443945561974,49.5168620080249,0.000323686587160876
170.443945561974,52.2002130996636,0.000332416433525847
170.443945561974,54.8835641913022,0.000336578178748599
170.443945561974,57.5669152829408,0.000335344746435499
170.443945561974,60.2502663745794,0.00032835925058859
170.443945561974,62.9336174662181,0.000315787140369838
170.443945561974,65.6169685578567,0.000298269923785657
170.443945561974,68.3003196494953,0.000276836265899194
170.443945561974,70.983670741134,0.000252728505468921
170.443945561974,73.6670218327726,0.000227265902814334
170.443945561974,76.3503729244112,0.000201717794291883
170.443945561974,79.0337240160499,0.00017724293369233
170.443945561974,81.7170751076885,0.000154799608944863
170.443945561974,84.4004261993271,0.000135127745660257
170.443945561974,87.0837772909657,0.000118704595899277
170.443945561974,89.7671283826044,0.000105757621842063
170.443945561974,92.450479474243,9.62112550227473e-05
170.443945561974,95.1338305658816,8.97501065051576e-05
170.443945561974,97.8171816575203,8.58360598798086e-05
170.443945561974,100.500532749159,8.38125740905623e-05
170.443945561974,103.183883840798,8.29619132256728e-05
170.443945561974,105.867234932436,8.25922280147422e-05
170.443945561974,108.550586024075,8.21977891993939e-05
170.443945561974,111.233937115713,8.14112212139441e-05
170.443945561974,113.917288207352,8.00716006743272e-05
170.443945561974,116.600639298991,7.82214604955026e-05
170.443945561974,119.283990390629,7.59135808158292e-05
170.443945561974,121.967341482268,7.32356103336033e-05
170.443945561974,124.650692573907,7.02420912022862e-05
170.443945561974,127.334043665545,6.68595627202954e-05
170.443945561974,130.017394757184,6.30161239194112e-05
170.443945561974,132.700745848822,5.86277775973488e-05
170.443945561974,135.384096940461,5.36753992353629e-05
170.443945561974,138.0674480321,4.82736793141245e-05
170.443945561974,140.750799123738,4.26348636837977e-05
170.443945561974,143.434150215377,3.71069237035656e-05
170.443945561974,146.117501307016,3.20768265386268e-05
170.443945561974,148.800852398654,2.79434753267667e-05
170.443945561974,151.484203490293,2.50571190387197e-05
173.965897784345,20,9.77855142746913e-05
173.965897784345,22.6833510916386,0.000120130752241972
173.965897784345,25.3667021832773,0.000142857507162767
173.965897784345,28.0500532749159,0.000165037531929229
173.965897784345,30.7334043665545,0.000186016986082486
173.965897784345,33.4167554581932,0.000205453575295361
173.965897784345,36.1001065498318,0.000223347850533505
173.965897784345,38.7834576414704,0.000239861518709948
173.965897784345,41.466808733109,0.000255105363627241
173.965897784345,44.1501598247477,0.000268956970443562
173.965897784345,46.8335109163863,0.000280939751131154
173.965897784345,49.5168620080249,0.00029028830801317
173.965897784345,52.2002130996636,0.000296090396788959
173.965897784345,54.8835641913022,0.000297527174531774
173.965897784345,57.5669152829408,0.000294057505818403
173.965897784345,60.2502663745794,0.000285584782495034
173.965897784345,62.9336174662181,0.000272455639692926
173.965897784345,65.6169685578567,0.000255391413405122
173.965897784345,68.3003196494953,0.000235389645865601
173.965897784345,70.983670741134,0.000213561508603239
173.965897784345,73.6670218327726,0.000191029313033316
173.965897784345,76.3503729244112,0.000168836826273424
173.965897784345,79.0337240160499,0.000147926136470514
173.965897784345,81.7170751076885,0.000129078667985035
173.965897784345,84.4004261993271,0.000112914563123464
173.965897784345,87.0837772909657,9.98467567677833e-05
173.965897784345,89.7671283826044,9.0084535409428e-05
173.965897784345,92.450479474243,8.35503727460607e-05
173.965897784345,95.1338305658816,7.99289743597297e-05
173.965897784345,97.8171816575203,7.86625482824031e-05
173.965897784345,100.500532749159,7.90508092031115e-05
173.965897784345,103.183883840798,8.03212822314286e-05
173.965897784345,105.867234932436,8.17248457082706e-05
173.965897784345,108.550586024075,8.27107563980102e-05
173.965897784345,111.233937115713,8.29119701647647e-05
173.965897784345,113.917288207352,8.22008736234474e-05
173.965897784345,116.600639298991,8.06868361728606e-05
173.965897784345,119.283990390629,7.85131664955202e-05
173.965897784345,121.967341482268,7.58559449476849e-05
173.965897784345,124.650692573907,7.28401744144377e-05
173.965897784345,127.334043665545,6.94359587258327e-05
173.965897784345,130.017394757184,6.55786166104164e-05
173.965897784345,132.700745848822,6.11653442715646e-05
173.965897784345,135.384096940461,5.61478466246274e-05
173.965897784345,138.0674480321,5.06165690340435e-05
173.965897784345,140.750799123738,4.47817944283133e-05
173.965897784345,143.434150215377,3.90176010730229e-05
173.965897784345,146.117501307016,3.37714466785515e-05
173.965897784345,148.800852398654,2.95205105371834e-05
173.965897784345,151.484203490293,2.66949443594219e-05
177.487850006717,20,8.72064707884505e-05
177.487850006717,22.6833510916386,0.000107396993832157
177.487850006717,25.3667021832773,0.000128035952564734
177.487850006717,28.0500532749159,0.00014827619597678
177.487850006717,30.7334043665545,0.000167484438956986
177.487850006717,33.4167554581932,0.000185276543239542
177.487850006717,36.1001065498318,0.000201547987580175
177.487850006717,38.7834576414704,0.000216326111567786
177.487850006717,41.466808733109,0.000229601791899785
177.487850006717,44.1501598247477,0.000241186880920282
177.487850006717,46.8335109163863,0.000250632637963072
177.487850006717,49.5168620080249,0.00025729581455053
177.487850006717,52.2002130996636,0.000260470821419934
177.487850006717,54.8835641913022,0.000259590704233009
177.487850006717,57.5669152829408,0.000254362752756659
177.487850006717,60.2502663745794,0.000244895777027068
177.487850006717,62.9336174662181,0.000231656980935531
177.487850006717,65.6169685578567,0.000215399226089519
177.487850006717,68.3003196494953,0.000197062107933869
177.487850006717,70.983670741134,0.000177626169187836
177.487850006717,73.6670218327726,0.000158041690587426
177.487850006717,76.3503729244112,0.000139166685584562
177.487850006717,79.0337240160499,0.000121767743518457
177.487850006717,81.7170751076885,0.000106481923356691
177.487850006717,84.4004261993271,9.38244961100218e-05
177.487850006717,87.0837772909657,8.41381937028591e-05
177.487850006717,89.7671283826044,7.75929010369162e-05
177.487850006717,92.450479474243,7.40778027757893e-05
177.487850006717,95.1338305658816,7.324638303972e-05
177.487850006717,97.8171816575203,7.44987804936845e-05
177.487850006717,100.500532749159,7.70815291525707e-05
177.487850006717,103.183883840798,8.01718403998937e-05
177.487850006717,105.867234932436,8.29811961803701e-05
177.487850006717,108.550586024075,8.49395006209907e-05
177.487850006717,111.233937115713,8.5705424254857e-05
177.487850006717,113.917288207352,8.52092710106233e-05
177.487850006717,116.600639298991,8.364567078612e-05
177.487850006717,119.283990390629,8.12636627596298e-05
177.487850006717,121.967341482268,7.83400470931936e-05
177.487850006717,124.650692573907,7.50802352029416e-05
177.487850006717,127.334043665545,7.1505697218667e-05
177.487850006717,130.017394757184,6.75641706239292e-05
177.487850006717,132.700745848822,6.3132144575436e-05
177.487850006717,135.384096940461,5.8123878945722e-05
177.487850006717,138.0674480321,5.25895591544872e-05
177.487850006717,140.750799123738,4.67151484468542e-05
177.487850006717,143.434150215377,4.08764332610606e-05
177.487850006717,146.117501307016,3.55569009016826e-05
177.487850006717,148.800852398654,3.12924349707163e-05
177.487850006717,151.484203490293,2.85805314827711e-05
181.009802229088,20,7.69600791727431e-05
181.009802229088,22.6833510916386,9.51471529229105e-05
181.009802229088,25.3667021832773,0.000113858064186719
181.009802229088,28.0500532749159,0.000132305437318167
181.009802229088,30.7334043665545,0.000149854393530933
181.009802229088,33.4167554581932,0.000166062594801134
181.009802229088,36.1001065498318,0.000180717456780458
181.009802229088,38.7834576414704,0.000193727245890564
181.009802229088,41.466808733109,0.00020499571647079
181.009802229088,44.1501598247477,0.000214314387381507
181.009802229088,46.8335109163863,0.000221306994171796
181.009802229088,49.5168620080249,0.000225485400917569
181.009802229088,52.2002130996636,0.000226359191399105
181.009802229088,54.8835641913022,0.000223594029847073
181.009802229088,57.5669152829408,0.000217099498760251
181.009802229088,60.2502663745794,0.000207129166498897
181.009802229088,62.9336174662181,0.000194208288375437
181.009802229088,65.6169685578567,0.000179072897869709
181.009802229088,68.3003196494953,0.000162578673565388
181.009802229088,70.983670741134,0.000145576313934286
181.009802229088,73.6670218327726,0.000128868234005371
181.009802229088,76.3503729244112,0.000113165281501023
181.009802229088,79.0337240160499,9.90996071373285e-05
181.009802229088,81.7170751076885,8.7197797097578e-05
181.009802229088,84.4004261993271,7.78897729559443e-05
181.009802229088,87.0837772909657,7.14492711113347e-05
181.009802229088,89.7671283826044,6.79945433739111e-05
181.009802229088,92.450479474243,6.73604648079561e-05
181.009802229088,95.1338305658816,6.91474673294735e-05
181.009802229088,97.8171816575203,7.26987940664073e-05
181.009802229088,100.500532749159,7.72030648506779e-05
181.009802229088,103.183883840798,8.17926632902368e-05
181.009802229088,105.867234932436,8.56550584277677e-05
181.009802229088,108.550586024075,8.822072925096e-05
181.009802229088,111.233937115713,8.91913054741604e-05
181.009802229088,113.917288207352,8.85698387984269e-05
181.009802229088,116.600639298991,8.66450809106693e-05
181.009802229088,119.283990390629,8.37780298437541e-05
181.009802229088,121.967341482268,8.03513507586472e-05
181.009802229088,124.650692573907,7.66565119294608e-05
181.009802229088,127.334043665545,7.2772985403854e-05
181.009802229088,130.017394757184,6.86678898457742e-05
181.009802229088,132.700745848822,6.42001804445829e-05
181.009802229088,135.384096940461,5.9244761536325e-05
181.009802229088,138.0674480321,5.38020869489231e-05
181.009802229088,140.750799123738,4.80171046725042e-05
181.009802229088,143.434150215377,4.2245636480456e-05
181.009802229088,146.117501307016,3.69823917685555e-05
181.009802229088,148.800852398654,3.27989028342568e-05
181.009802229088,151.484203490293,3.02417098058476e-05
184.53175445146,20,6.76825715949526e-05
184.53175445146,22.6833510916386,8.40981935588204e-05
184.53175445146,25.3667021832773,0.000101096080448309
184.53175445146,28.0500532749159,0.000117922746585412
184.53175445146,30.7334043665545,0.000133920779413449
184.53175445146,33.4167554581932,0.0001485797978328
184.53175445146,36.1001065498318,0.000161586546683621
184.53175445146,38.7834576414704,0.0001727564226277
184.53175445146,41.466808733109,0.000181947215560628
184.53175445146,44.1501598247477,0.00018897864554733
184.53175445146,46.8335109163863,0.000193589322678847
184.53175445146,49.5168620080249,0.000195472635912612
184.53175445146,52.2002130996636,0.000194354185383848
184.53175445146,54.8835641913022,0.000190106774347207
184.53175445146,57.5669152829408,0.000182794218317184
184.53175445146,60.2502663745794,0.000172755875916803
184.53175445146,62.9336174662181,0.000160517659797778
184.53175445146,65.6169685578567,0.000146755307379009
184.53175445146,68.3003196494953,0.000132217780194285
184.53175445146,70.983670741134,0.000117626513557188
184.53175445146,73.6670218327726,0.000103656599987872
184.53175445146,76.3503729244112,9.09047250110859e-05
184.53175445146,79.0337240160499,7.990469344953e-05
184.53175445146,81.7170751076885,7.11035809381481e-05
184.53175445146,84.4004261993271,6.48666795359337e-05
184.53175445146,87.0837772909657,6.14054023872445e-05
184.53175445146,89.7671283826044,6.07825924200249e-05
184.53175445146,92.450479474243,6.27689485890789e-05
184.53175445146,95.1338305658816,6.69008529226865e-05
184.53175445146,97.8171816575203,7.24588717826015e-05
184.53175445146,100.500532749159,7.85749394365052e-05
184.53175445146,103.183883840798,8.43441379397436e-05
184.53175445146,105.867234932436,8.89431441848137e-05
184.53175445146,108.550586024075,9.18171046905259e-05
184.53175445146,111.233937115713,9.27194731183741e-05
184.53175445146,113.917288207352,9.17306241361927e-05
184.53175445146,116.600639298991,8.92320203776778e-05
184.53175445146,119.283990390629,8.56929976786598e-05
184.53175445146,121.967341482268,8.15990390020199e-05
184.53175445146,124.650692573907,7.73278146329217e-05
184.53175445146,127.334043665545,7.3021331220799e-05
184.53175445146,130.017394757184,6.86740618772253e-05
184.53175445146,132.700745848822,6.41355622456514e-05
184.53175445146,135.384096940461,5.924624690222e-05
184.53175445146,138.0674480321,5.39548783574945e-05
184.53175445146,140.750799123738,4.83556206336706e-05
184.53175445146,143.434150215377,4.27667135377253e-05
184.53175445146,146.117501307016,3.76701765323344e-05
184.53175445146,148.800852398654,3.36475948042412e-05
184.53175445146,151.484203490293,3.12711919649906e-05
188.053706673831,20,5.97796415101458e-05
188.053706673831,22.6833510916386,7.47002711830121e-05
188.053706673831,25.3667021832773,9.02295813103005e-05
188.053706673831,28.0500532749159,0.000105622168261925
188.053706673831,30.7334043665545,0.000120180936151536
188.053706673831,33.4167554581932,0.000133323879063304
188.053706673831,36.1001065498318,0.000144651270881471
188.053706673831,38.7834576414704,0.000153916321946202
188.053706673831,41.466808733109,0.000160972211644492
188.053706673831,44.1501598247477,0.000165710365717071
188.053706673831,46.8335109163863,0.000168018030491784
188.053706673831,49.5168620080249,0.000167786658000998
188.053706673831,52.2002130996636,0.000164951390850145
188.053706673831,54.8835641913022,0.000159564253903225
188.053706673831,57.5669152829408,0.000151799542231827
188.053706673831,60.2502663745794,0.000142032336914167
188.053706673831,62.9336174662181,0.000130743813688659
188.053706673831,65.6169685578567,0.000118516103672901
188.053706673831,68.3003196494953,0.000105974889675497
188.053706673831,70.983670741134,9.37134508524152e-05
188.053706673831,73.6670218327726,8.22949888040636e-05
188.053706673831,76.3503729244112,7.22263521376897e-05
188.053706673831,79.0337240160499,6.39700442813116e-05
188.053706673831,81.7170751076885,5.79175513399557e-05
188.053706673831,84.4004261993271,5.4387541745348e-05
188.053706673831,87.0837772909657,5.35386242855427e-05
188.053706673831,89.7671283826044,5.53812930046996e-05
188.053706673831,92.450479474243,5.96230409568209e-05
188.053706673831,95.1338305658816,6.57366383416673e-05
188.053706673831,97.8171816575203,7.29444422664201e-05
188.053706673831,100.500532749159,8.03304314131336e-05
188.053706673831,103.183883840798,8.69635485918196e-05
188.053706673831,105.867234932436,9.20221088179078e-05
188.053706673831,108.550586024075,9.49753338790521e-05
188.053706673831,111.233937115713,9.56300136057603e-05
188.053706673831,113.917288207352,9.41389287099076e-05
188.053706673831,116.600639298991,9.09649085143851e-05
188.053706673831,119.283990390629,8.66720461209479e-05
188.053706673831,121.967341482268,8.1836781365271e-05
188.053706673831,124.650692573907,7.69164049008601e-05
188.053706673831,127.334043665545,7.21163929124708e-05
188.053706673831,130.017394757184,6.74659575569016e-05
188.053706673831,132.700745848822,6.28169071921292e-05
188.053706673831,135.384096940461,5.79858483476824e-05
188.053706673831,138.0674480321,5.28752268167264e-05
188.053706673831,140.750799123738,4.75259892084996e-05
188.053706673831,143.434150215377,4.22064237995798e-05
188.053706673831,146.117501307016,3.7364565383434e-05
188.053706673831,148.800852398654,3.35659438793504e-05
188.053706673831,151.484203490293,3.13821389181389e-05
191.575658896203,20,5.33884239269614e-05
191.575658896203,22.6833510916386,6.70911822683929e-05
191.575658896203,25.3667021832773,8.1392856568599e-05
191.575658896203,28.0500532749159,9.55354283503902e-05
191.575658896203,30.7334043665545,0.000108771791180905
191.575658896203,33.4167554581932,0.000120451135229952
191.575658896203,36.1001065498318,0.000130105160464341
191.575658896203,38.7834576414704,0.00013745423287413
191.575658896203,41.466808733109,0.00014238108636828
191.575658896203,44.1501598247477,0.000144879987220382
191.575658896203,46.8335109163863,0.000145006113587222
191.575658896203,49.5168620080249,0.000142852369700231
191.575658896203,52.2002130996636,0.000138549177812031
191.575658896203,54.8835641913022,0.000132299399706841
191.575658896203,57.5669152829408,0.00012435188916996
191.575658896203,60.2502663745794,0.000115080434337684
191.575658896203,62.9336174662181,0.000104892001244998
191.575658896203,65.6169685578567,9.42552971534777e-05
191.575658896203,68.3003196494953,8.36649080750007e-05
191.575658896203,70.983670741134,7.35893692856174e-05
191.575658896203,73.6670218327726,6.449130960503e-05
191.575658896203,76.3503729244112,5.68036492699871e-05
191.575658896203,79.0337240160499,5.0934952409702e-05
191.575658896203,81.7170751076885,4.72366837538578e-05
191.575658896203,84.4004261993271,4.59939396920759e-05
191.575658896203,87.0837772909657,4.73224099666125e-05
191.575658896203,89.7671283826044,5.1187422958849e-05
191.575658896203,92.450479474243,5.72425931944252e-05
191.575658896203,95.1338305658816,6.49069979478531e-05
191.575658896203,97.8171816575203,7.33582507772599e-05
191.575658896203,100.500532749159,8.16481644209536e-05
191.575658896203,103.183883840798,8.88347196400896e-05
191.575658896203,105.867234932436,9.41105480264067e-05
191.575658896203,108.550586024075,9.69753942823278e-05
191.575658896203,111.233937115713,9.72857620474717e-05
191.575658896203,113.917288207352,9.52549128292056e-05
191.575658896203,116.600639298991,9.14081343833741e-05
191.575658896203,119.283990390629,8.63826841340864e-05
191.575658896203,121.967341482268,8.08265020481685e-05
191.575658896203,124.650692573907,7.52634020034474e-05
191.575658896203,127.334043665545,6.99587559282805e-05
191.575658896203,130.017394757184,6.49815605541718e-05
191.575658896203,132.700745848822,6.01985455251102e-05
191.575658896203,135.384096940461,5.54165334651955e-05
191.575658896203,138.0674480321,5.05023520207432e-05
191.575658896203,140.750799123738,4.54473798638263e-05
191.575658896203,143.434150215377,4.04629062139099e-05
191.575658896203,146.117501307016,3.59455550544776e-05
191.575658896203,148.800852398654,3.24203885587776e-05
191.575658896203,151.484203490293,3.04318100684884e-05


==> data/USD_cryst_joint_pdf.csv <==
x1,x2,cryst
16,18,0.000534885926434471
16,19.5953516415045,0.000668059118620899
16,21.190703283009,0.000784635572777385
16,22.7860549245135,0.000870234956410579
16,24.381406566018,0.000915792667991182
16,25.9767582075225,0.000918996100466398
16,27.5721098490271,0.000883581844280166
16,29.1674614905316,0.000817371118204284
16,30.7628131320361,0.000730207631372698
16,32.3581647735406,0.000632319382320482
16,33.9535164150451,0.000533007314244864
16,35.5488680565496,0.00043956472126788
16,37.1442196980541,0.000356556489581718
16,38.7395713395586,0.000285764723894831
16,40.3349229810631,0.000226812764414991
16,41.9302746225676,0.00017818498320247
16,43.5256262640721,0.000138137244943921
16,45.1209779055767,0.000105180698921775
16,46.7163295470812,7.83539938109504e-05
16,48.3116811885857,5.68429061228572e-05
16,49.9070328300902,4.00837444568645e-05
16,51.5023844715947,2.74725515053465e-05
16,53.0977361130992,1.83720158764066e-05
16,54.6930877546037,1.20146180387403e-05
16,56.2884393961082,7.68868800862191e-06
16,57.8837910376127,4.84010097896816e-06
16,59.4791426791172,2.99253558190734e-06
16,61.0744943206217,1.79175711418479e-06
16,62.6698459621262,1.0692091202876e-06
16,64.2651976036308,6.26604115294757e-07
16,65.8605492451353,3.68129952343313e-07
16,67.4559008866398,2.22098999374358e-07
16,69.0512525281443,1.51148295501766e-07
16,70.6466041696488,1.1516830125935e-07
16,72.2419558111533,9.5231066036792e-08
16,73.8373074526578,7.94616381414428e-08
16,75.4326590941623,6.5129496052548e-08
16,77.0280107356668,4.98115254699153e-08
16,78.6233623771713,3.51106253244854e-08
16,80.2187140186759,2.26055951643314e-08
16,81.8140656601803,1.33463800407759e-08
16,83.4094173016849,7.18765445427239e-09
16,85.0047689431894,3.52698416501262e-09
16,86.6001205846939,1.57693011102437e-09
16,88.1954722261984,6.42412523524546e-10
16,89.7908238677029,2.38455952490075e-10
16,91.3861755092074,8.06482511067164e-11
16,92.9815271507119,3.10343151466865e-13
16,94.5768787922164,3.10343151466865e-13
16,96.1722304337209,3.10343151466865e-13
17.7137752816848,18,0.00066343313982673
17.7137752816848,19.5953516415045,0.000833232639410144
17.7137752816848,21.190703283009,0.000986937750027323
17.7137752816848,22.7860549245135,0.00110713842893255
17.7137752816848,24.381406566018,0.00118166762709454
17.7137752816848,25.9767582075225,0.00120537867309596
17.7137752816848,27.5721098490271,0.00117982483684319
17.7137752816848,29.1674614905316,0.0011116842105992
17.7137752816848,30.7628131320361,0.0010110216836542
17.7137752816848,32.3581647735406,0.000889745603297193
17.7137752816848,33.9535164150451,0.000760027776450096
17.7137752816848,35.5488680565496,0.000632659332855983
17.7137752816848,37.1442196980541,0.000515630101652746
17.7137752816848,38.7395713395586,0.000413473585616323
17.7137752816848,40.3349229810631,0.00032752600924936
17.7137752816848,41.9302746225676,0.000256885385577367
17.7137752816848,43.5256262640721,0.000199505067370369
17.7137752816848,45.1209779055767,0.000153038444086051
17.7137752816848,46.7163295470812,0.000115585600304452
17.7137752816848,48.3116811885857,8.55144898069014e-05
17.7137752816848,49.9070328300902,6.17728712879218e-05
17.7137752816848,51.5023844715947,4.35005618480099e-05
17.7137752816848,53.0977361130992,2.99320777105482e-05
17.7137752816848,54.6930877546037,2.01576618812923e-05
17.7137752816848,56.2884393961082,1.32950524610237e-05
17.7137752816848,57.8837910376127,8.62496665781181e-06
17.7137752816848,59.4791426791172,5.49969055736283e-06
17.7137752816848,61.0744943206217,3.41508821255235e-06
17.7137752816848,62.6698459621262,2.10457735282413e-06
17.7137752816848,64.2651976036308,1.27870824310247e-06
17.7137752816848,65.8605492451353,7.82498667890992e-07
17.7137752816848,67.4559008866398,4.95893088583041e-07
17.7137752816848,69.0512525281443,3.51875304287432e-07
17.7137752816848,70.6466041696488,2.77127068035309e-07
17.7137752816848,72.2419558111533,2.33720661154911e-07
17.7137752816848,73.8373074526578,1.97430789876286e-07
17.7137752816848,75.4326590941623,1.62200831923828e-07
17.7137752816848,77.0280107356668,1.24187164065878e-07
17.7137752816848,78.6233623771713,8.75782326802004e-08
17.7137752816848,80.2187140186759,5.64097555665077e-08
17.7137752816848,81.8140656601803,3.33030385870137e-08
17.7137752816848,83.4094173016849,1.79352553208756e-08
17.7137752816848,85.0047689431894,8.80083508669312e-09
17.7137752816848,86.6001205846939,3.93489202135855e-09
17.7137752816848,88.1954722261984,1.60300313600803e-09
17.7137752816848,89.7908238677029,5.95015859193111e-10
17.7137752816848,91.3861755092074,2.012404719764e-10
17.7137752816848,92.9815271507119,3.10343151466865e-13
17.7137752816848,94.5768787922164,3.10343151466865e-13
17.7137752816848,96.1722304337209,3.10343151466865e-13
19.4275505633697,18,0.000785748703729467
19.4275505633697,19.5953516415045,0.000993704275079124
19.4275505633697,21.190703283009,0.00118875154623716
19.4275505633697,22.7860549245135,0.00135087256332433
19.4275505633697,24.381406566018,0.00146451763135255
19.4275505633697,25.9767582075225,0.00152064144349534
19.4275505633697,27.5721098490271,0.00151696222466466
19.4275505633697,29.1674614905316,0.00145717746393631
19.4275505633697,30.7628131320361,0.00135001114279029
19.4275505633697,32.3581647735406,0.00120813660149578
19.4275505633697,33.9535164150451,0.00104650438712165
19.4275505633697,35.5488680565496,0.000880104608712703
19.4275505633697,37.1442196980541,0.000721617877626218
19.4275505633697,38.7395713395586,0.000579803729909204
19.4275505633697,40.3349229810631,0.000459008689127849
19.4275505633697,41.9302746225676,0.000359773836890926
19.4275505633697,43.5256262640721,0.000280008996119532
19.4275505633697,45.1209779055767,0.000216319301738025
19.4275505633697,46.7163295470812,0.000165460395987208
19.4275505633697,48.3116811885857,0.000124597600092989
19.4275505633697,49.9070328300902,9.19506633037882e-05
19.4275505633697,51.5023844715947,6.63138317924696e-05
19.4275505633697,53.0977361130992,4.67958133652159e-05
19.4275505633697,54.6930877546037,3.23625069434181e-05
19.4275505633697,56.2884393961082,2.19569376063724e-05
19.4275505633697,57.8837910376127,1.46718352574802e-05
19.4275505633697,59.4791426791172,9.65480973557515e-06
19.4275505633697,61.0744943206217,6.21729608445444e-06
19.4275505633697,62.6698459621262,3.96524872531575e-06
19.4275505633697,64.2651976036308,2.50071880715113e-06
19.4275505633697,65.8605492451353,1.59334655005599e-06
19.4275505633697,67.4559008866398,1.05681389737813e-06
19.4275505633697,69.0512525281443,7.78453586480562e-07
19.4275505633697,70.6466041696488,6.30588494167561e-07
19.4275505633697,72.2419558111533,5.40588395276075e-07
19.4275505633697,73.8373074526578,4.61135141162899e-07
19.4275505633697,75.4326590941623,3.7963489885726e-07
19.4275505633697,77.0280107356668,2.90940302087928e-07
19.4275505633697,78.6233623771713,2.05261517010951e-07
19.4275505633697,80.2187140186759,1.32258958938214e-07
19.4275505633697,81.8140656601803,7.80793486224124e-08
19.4275505633697,83.4094173016849,4.20494078692474e-08
19.4275505633697,85.0047689431894,2.0633656869083e-08
19.4275505633697,86.6001205846939,9.22539861113477e-09
19.4275505633697,88.1954722261984,3.75825888596236e-09
19.4275505633697,89.7908238677029,1.39502137573475e-09
19.4275505633697,91.3861755092074,4.71810550479655e-10
19.4275505633697,92.9815271507119,3.10343151466865e-13
19.4275505633697,94.5768787922164,3.10343151466865e-13
19.4275505633697,96.1722304337209,3.10343151466865e-13
21.1413258450545,18,0.000888284272089048
21.1413258450545,19.5953516415045,0.00113288784588893
21.1413258450545,21.190703283009,0.00137095690289794
21.1413258450545,22.7860549245135,0.00158070602235559
21.1413258450545,24.381406566018,0.00174326271052778
21.1413258450545,25.9767582075225,0.00184479640348574
21.1413258450545,27.5721098490271,0.0018774934197734
21.1413258450545,29.1674614905316,0.00183994711970416
21.1413258450545,30.7628131320361,0.00173748917410242
21.1413258450545,32.3581647735406,0.00158204764495511
21.1413258450545,33.9535164150451,0.00139069606423134
21.1413258450545,35.5488680565496,0.00118292984107302
21.1413258450545,37.1442196980541,0.000977243203838048
21.1413258450545,38.7395713395586,0.000788202388939453
21.1413258450545,40.3349229810631,0.000624734464854415
21.1413258450545,41.9302746225676,0.00048997116149051
21.1413258450545,43.5256262640721,0.000382301287231862
21.1413258450545,45.1209779055767,0.000297253006826573
21.1413258450545,46.7163295470812,0.000229887891494788
21.1413258450545,48.3116811885857,0.000175783462897748
21.1413258450545,49.9070328300902,0.000132160869332771
21.1413258450545,51.5023844715947,9.73465557325061e-05
21.1413258450545,53.0977361130992,7.03006169196759e-05
21.1413258450545,54.6930877546037,4.98665414462204e-05
21.1413258450545,56.2884393961082,3.47988289112861e-05
21.1413258450545,57.8837910376127,2.39748218702076e-05
21.1413258450545,59.4791426791172,1.63066846462832e-05
21.1413258450545,61.0744943206217,1.08963083262458e-05
21.1413258450545,62.6698459621262,7.20430880685393e-06
21.1413258450545,64.2651976036308,4.72223793187313e-06
21.1413258450545,65.8605492451353,3.13813553494443e-06
21.1413258450545,67.4559008866398,2.18311344179806e-06
21.1413258450545,69.0512525281443,1.67627404777508e-06
21.1413258450545,70.6466041696488,1.40222940006755e-06
21.1413258450545,72.2419558111533,1.22572528724396e-06
21.1413258450545,73.8373074526578,1.05757482313273e-06
21.1413258450545,75.4326590941623,8.73697758154483e-07
21.1413258450545,77.0280107356668,6.70687967581107e-07
21.1413258450545,78.6233623771713,4.73538538893381e-07
21.1413258450545,80.2187140186759,3.05309289266938e-07
21.1413258450545,81.8140656601803,1.80242211082849e-07
21.1413258450545,83.4094173016849,9.70689226126836e-08
21.1413258450545,85.0047689431894,4.76317490146273e-08
21.1413258450545,86.6001205846939,2.12963641875756e-08
21.1413258450545,88.1954722261984,8.67574977736399e-09
21.1413258450545,89.7908238677029,3.22033600057587e-09
21.1413258450545,91.3861755092074,1.08915069517189e-09
21.1413258450545,92.9815271507119,3.10343151466865e-13
21.1413258450545,94.5768787922164,3.10343151466865e-13
21.1413258450545,96.1722304337209,3.10343151466865e-13
22.8551011267393,18,0.000958403745156271
22.8551011267393,19.5953516415045,0.00123469095052371
22.8551011267393,21.190703283009,0.00151398646567709
22.8551011267393,22.7860549245135,0.00177395043647759
22.8551011267393,24.381406566018,0.00199289581040706
22.8551011267393,25.9767582075225,0.00215176891966772
22.8551011267393,27.5721098490271,0.00223585860529254
22.8551011267393,29.1674614905316,0.00223662233166766
22.8551011267393,30.7628131320361,0.00215372610620439
22.8551011267393,32.3581647735406,0.00199632702460236
22.8551011267393,33.9535164150451,0.00178227921946985
22.8551011267393,35.5488680565496,0.00153521490917287
22.8551011267393,37.1442196980541,0.00128007241551348
22.8551011267393,38.7395713395586,0.00103858951638524
22.8551011267393,40.3349229810631,0.000825899444253132
22.8551011267393,41.9302746225676,0.000649112773958645
22.8551011267393,43.5256262640721,0.000507935823733902
22.8551011267393,45.1209779055767,0.000397084380472937
22.8551011267393,46.7163295470812,0.000309784259769801
22.8551011267393,48.3116811885857,0.000239759260969205
22.8551011267393,49.9070328300902,0.000182996039477901
22.8551011267393,51.5023844715947,0.000137213510378789
22.8551011267393,53.0977361130992,0.000101155687887549
22.8551011267393,54.6930877546037,7.34959019689933e-05
22.8551011267393,56.2884393961082,5.27420774797647e-05
22.8551011267393,57.8837910376127,3.74965365374072e-05
22.8551011267393,59.4791426791172,2.63905198466632e-05
22.8551011267393,61.0744943206217,1.8298590123112e-05
22.8551011267393,62.6698459621262,1.25391393887897e-05
22.8551011267393,64.2651976036308,8.52214787560436e-06
22.8551011267393,65.8605492451353,5.87500591775142e-06
22.8551011267393,67.4559008866398,4.24443428761176e-06
22.8551011267393,69.0512525281443,3.35831429326021e-06
22.8551011267393,70.6466041696488,2.86977592494148e-06
22.8551011267393,72.2419558111533,2.53897546256387e-06
22.8551011267393,73.8373074526578,2.20565736565685e-06
22.8551011267393,75.4326590941623,1.82562714746755e-06
22.8551011267393,77.0280107356668,1.40265871198337e-06
22.8551011267393,78.6233623771713,9.90733626459161e-07
22.8551011267393,80.2187140186759,6.38979789421058e-07
22.8551011267393,81.8140656601803,3.77216295674559e-07
22.8551011267393,83.4094173016849,2.03148747416588e-07
22.8551011267393,85.0047689431894,9.9685150397646e-08
22.8551011267393,86.6001205846939,4.45696685693734e-08
22.8551011267393,88.1954722261984,1.81568688796896e-08
22.8551011267393,89.7908238677029,6.73961559651687e-09
22.8551011267393,91.3861755092074,2.27940718323338e-09
22.8551011267393,92.9815271507119,3.10343151466865e-13
22.8551011267393,94.5768787922164,3.10343151466865e-13
22.8551011267393,96.1722304337209,3.10343151466865e-13
24.5688764084241,18,0.00098716706148027
24.5688764084241,19.5953516415045,0.0012868644370246
24.5688764084241,21.190703283009,0.00160161213550033
24.5688764084241,22.7860549245135,0.00190996283338975
24.5688764084241,24.381406566018,0.00218840262710225
24.5688764084241,25.9767582075225,0.00241289795966698
24.5688764084241,27.5721098490271,0.00256120294670001
24.5688764084241,29.1674614905316,0.00261616452723381
24.5688764084241,30.7628131320361,0.00256969801123657
24.5688764084241,32.3581647735406,0.00242589443906263
24.5688764084241,33.9535164150451,0.00220138334311137
24.5688764084241,35.5488680565496,0.0019226977862233
24.5688764084241,37.1442196980541,0.00162101698751803
24.5688764084241,38.7395713395586,0.00132601373611149
24.5688764084241,40.3349229810631,0.00106038611314685
24.5688764084241,41.9302746225676,0.000836668124410112
24.5688764084241,43.5256262640721,0.000657011554548791
24.5688764084241,45.1209779055767,0.000515969642011838
24.5688764084241,46.7163295470812,0.000405145821382279
24.5688764084241,48.3116811885857,0.000316395347992128
24.5688764084241,49.9070328300902,0.00024435193761549
24.5688764084241,51.5023844715947,0.000185997839574308
24.5688764084241,53.0977361130992,0.000139736493834255
24.5688764084241,54.6930877546037,0.000103944742639718
24.5688764084241,56.2884393961082,7.67528190684622e-05
24.5688764084241,57.8837910376127,5.63762561163555e-05
24.5688764084241,59.4791426791172,4.10964659406757e-05
24.5688764084241,61.0744943206217,2.95557680156219e-05
24.5688764084241,62.6698459621262,2.09698110414663e-05
24.5688764084241,64.2651976036308,1.47443710512872e-05
24.5688764084241,65.8605492451353,1.05101713369926e-05
24.5688764084241,67.4559008866398,7.85029049073574e-06
24.5688764084241,69.0512525281443,6.37649293291894e-06
24.5688764084241,70.6466041696488,5.54960784139716e-06
24.5688764084241,72.2419558111533,4.96079515695413e-06
24.5688764084241,73.8373074526578,4.33428124430635e-06
24.5688764084241,75.4326590941623,3.59376806427773e-06
24.5688764084241,77.0280107356668,2.76337897569305e-06
24.5688764084241,78.6233623771713,1.95254885050157e-06
24.5688764084241,80.2187140186759,1.25969755657227e-06
24.5688764084241,81.8140656601803,7.43630989844472e-07
24.5688764084241,83.4094173016849,4.00480323515489e-07
24.5688764084241,85.0047689431894,1.96515813110446e-07
24.5688764084241,86.6001205846939,8.78630831576731e-08
24.5688764084241,88.1954722261984,3.57938151991415e-08
24.5688764084241,89.7908238677029,1.32862420703398e-08
24.5688764084241,91.3861755092074,4.49354346395687e-09
24.5688764084241,92.9815271507119,3.10343151466865e-13
24.5688764084241,94.5768787922164,3.10343151466865e-13
24.5688764084241,96.1722304337209,3.10343151466865e-13
26.282651690109,18,0.000971470585883903
26.282651690109,19.5953516415045,0.00128377304655588
26.282651690109,21.190703283009,0.00162438214985453
26.282651690109,22.7860549245135,0.00197420284209731
26.282651690109,24.381406566018,0.00230927493421294
26.282651690109,25.9767582075225,0.00260161302337451
26.282651690109,27.5721098490271,0.00282182735601123
26.282651690109,29.1674614905316,0.00294367882651665
26.282651690109,30.7628131320361,0.00294991942542275
26.282651690109,32.3581647735406,0.00283741498338307
26.282651690109,33.9535164150451,0.00261912687786258
26.282651690109,35.5488680565496,0.00232237409799719
26.282651690109,37.1442196980541,0.0019833099785655
26.282651690109,38.7395713395586,0.00163933918228888
26.282651690109,40.3349229810631,0.00132143535909901
26.282651690109,41.9302746225676,0.00104877059412626
26.282651690109,43.5256262640721,0.000827226462307847
26.282651690109,45.1209779055767,0.000652240391692755
26.282651690109,46.7163295470812,0.000514467306468442
26.282651690109,48.3116811885857,0.000404254434632891
26.282651690109,49.9070328300902,0.000314980390398888
26.282651690109,51.5023844715947,0.000242824705021423
26.282651690109,53.0977361130992,0.000185678334715772
26.282651690109,54.6930877546037,0.000141401138311469
26.282651690109,56.2884393961082,0.000107515621633065
26.282651690109,57.8837910376127,8.16621475925942e-05
26.282651690109,59.4791426791172,6.16631282842287e-05
26.282651690109,61.0744943206217,4.59337091929411e-05
26.282651690109,62.6698459621262,3.36720500710895e-05
26.282651690109,64.2651976036308,2.44204914930706e-05
26.282651690109,65.8605492451353,1.79366018149854e-05
26.282651690109,67.4559008866398,1.37942884614107e-05
26.282651690109,69.0512525281443,1.14654450687713e-05
26.282651690109,70.6466041696488,1.01387273213627e-05
26.282651690109,72.2419558111533,9.14455642300219e-06
26.282651690109,73.8373074526578,8.02888967519619e-06
26.282651690109,75.4326590941623,6.6679860038417e-06
26.282651690109,77.0280107356668,5.13111334594202e-06
26.282651690109,78.6233623771713,3.62676227022058e-06
26.282651690109,80.2187140186759,2.34049900021227e-06
26.282651690109,81.8140656601803,1.38162102793007e-06
26.282651690109,83.4094173016849,7.44068017333381e-07
26.282651690109,85.0047689431894,3.65114396013745e-07
26.282651690109,86.6001205846939,1.63244250074621e-07
26.282651690109,88.1954722261984,6.65027257125469e-08
26.282651690109,89.7908238677029,2.46850274897632e-08
26.282651690109,91.3861755092074,8.3487297120565e-09
26.282651690109,92.9815271507119,3.10343151466865e-13
26.282651690109,94.5768787922164,3.10343151466865e-13
26.282651690109,96.1722304337209,3.10343151466865e-13
27.9964269717938,18,0.000914755536726201
27.9964269717938,19.5953516415045,0.00122761550902992
27.9964269717938,21.190703283009,0.00158158598338136
27.9964269717938,22.7860549245135,0.00196114538828765
27.9964269717938,24.381406566018,0.00234345958706093
27.9964269717938,25.9767582075225,0.00269831834208168
27.9964269717938,27.5721098490271,0.002990689870485
27.9964269717938,29.1674614905316,0.00318604128336786
27.9964269717938,30.7628131320361,0.00325764077941481
27.9964269717938,32.3581647735406,0.0031935854864796
27.9964269717938,33.9535164150451,0.00300070327689451
27.9964269717938,35.5488680565496,0.00270434185551715
27.9964269717938,37.1442196980541,0.00234329581612317
27.9964269717938,38.7395713395586,0.00196131271568187
27.9964269717938,40.3349229810631,0.00159736236253142
27.9964269717938,41.9302746225676,0.00127789752844797
27.9964269717938,43.5256262640721,0.00101372376731693
27.9964269717938,45.1209779055767,0.000802493817824209
27.9964269717938,46.7163295470812,0.000635053557874506
27.9964269717938,48.3116811885857,0.000501043935748038
27.9964269717938,49.9070328300902,0.000392984435274137
27.9964269717938,51.5023844715947,0.000306313306240279
27.9964269717938,53.0977361130992,0.000238227157890464
27.9964269717938,54.6930877546037,0.000185770575852399
27.9964269717938,56.2884393961082,0.000145532872334919
27.9964269717938,57.8837910376127,0.000114312292283185
27.9964269717938,59.4791426791172,8.93195631049401e-05
27.9964269717938,61.0744943206217,6.87560295809358e-05
27.9964269717938,62.6698459621262,5.19342997543498e-05
27.9964269717938,64.2651976036308,3.87383357163805e-05
27.9964269717938,65.8605492451353,2.92371480173939e-05
27.9964269717938,67.4559008866398,2.30838984444064e-05
27.9964269717938,69.0512525281443,1.95864539723177e-05
27.9964269717938,70.6466041696488,1.7560696278458e-05
27.9964269717938,72.2419558111533,1.59561806992486e-05
27.9964269717938,73.8373074526578,1.40611136417758e-05
27.9964269717938,75.4326590941623,1.16893317831856e-05
27.9964269717938,77.0280107356668,8.99757303317946e-06
27.9964269717938,78.6233623771713,6.35951218832283e-06
27.9964269717938,80.2187140186759,4.10411478528523e-06
27.9964269717938,81.8140656601803,2.42217987894191e-06
27.9964269717938,83.4094173016849,1.30426689607863e-06
27.9964269717938,85.0047689431894,6.39934101470148e-07
27.9964269717938,86.6001205846939,2.86093949591369e-07
27.9964269717938,88.1954722261984,1.16521296083611e-07
27.9964269717938,89.7908238677029,4.32513309213746e-08
27.9964269717938,91.3861755092074,1.46280441331901e-08
27.9964269717938,92.9815271507119,3.10343151466865e-13
27.9964269717938,94.5768787922164,3.10343151466865e-13
27.9964269717938,96.1722304337209,3.10343151466865e-13
29.7102022534786,18,0.000826071147930527
29.7102022534786,19.5953516415045,0.00112775443878479
29.7102022534786,21.190703283009,0.00148122948237971
29.7102022534786,22.7860549245135,0.00187531485794252
29.7102022534786,24.381406566018,0.00228979132191421
29.7102022534786,25.9767582075225,0.00269437054463191
29.7102022534786,27.5721098490271,0.0030507986267871
29.7102022534786,29.1674614905316,0.00331829441266268
29.7102022534786,30.7628131320361,0.00346162935061685
29.7102022534786,32.3581647735406,0.00345962182192888
29.7102022534786,33.9535164150451,0.00331099241676459
29.7102022534786,35.5488680565496,0.00303617498898841
29.7102022534786,37.1442196980541,0.00267347638831355
29.7102022534786,38.7395713395586,0.00227043777926312
29.7102022534786,40.3349229810631,0.00187256872797546
29.7102022534786,41.9302746225676,0.00151337176591683
29.7102022534786,43.5256262640721,0.00120937420385787
29.7102022534786,45.1209779055767,0.000961832379897474
29.7102022534786,46.7163295470812,0.000763273558285663
29.7102022534786,48.3116811885857,0.000603858096903807
29.7102022534786,49.9070328300902,0.000475988152315851
29.7102022534786,51.5023844715947,0.000374620242152719
29.7102022534786,53.0977361130992,0.000296131072381182
29.7102022534786,54.6930877546037,0.000236421176657785
29.7102022534786,56.2884393961082,0.000190752186351063
29.7102022534786,57.8837910376127,0.000154743998948527
29.7102022534786,59.4791426791172,0.00012479857529913
29.7102022534786,61.0744943206217,9.89162461939993e-05
29.7102022534786,62.6698459621262,7.669290641459e-05
29.7102022534786,64.2651976036308,5.86142947229202e-05
29.7102022534786,65.8605492451353,4.53005621331337e-05
29.7102022534786,67.4559008866398,3.66032699966494e-05
29.7102022534786,69.0512525281443,3.16398019656479e-05
29.7102022534786,70.6466041696488,2.87293937901242e-05
29.7102022534786,72.2419558111533,2.62894422269735e-05
29.7102022534786,73.8373074526578,2.32526104599536e-05
29.7102022534786,75.4326590941623,1.9356171356144e-05
29.7102022534786,77.0280107356668,1.49077086210051e-05
29.7102022534786,78.6233623771713,1.05395573544237e-05
29.7102022534786,80.2187140186759,6.8034717191403e-06
29.7102022534786,81.8140656601803,4.01536276649052e-06
29.7102022534786,83.4094173016849,2.16227775261237e-06
29.7102022534786,85.0047689431894,1.06100771785261e-06
29.7102022534786,86.6001205846939,4.74394956155006e-07
29.7102022534786,88.1954722261984,1.93220732645951e-07
29.7102022534786,89.7908238677029,7.17335150129403e-08
29.7102022534786,91.3861755092074,2.42654058678432e-08
29.7102022534786,92.9815271507119,2.53406218569172e-11
29.7102022534786,94.5768787922164,3.10343151466865e-13
29.7102022534786,96.1722304337209,3.10343151466865e-13
31.4239775351635,18,0.000717801982791213
31.4239775351635,19.5953516415045,0.000998357888761175
31.4239775351635,21.190703283009,0.00133798215515939
31.4239775351635,22.7860549245135,0.00173002282654972
31.4239775351635,24.381406566018,0.00215800298399024
31.4239775351635,25.9767582075225,0.00259371622218304
31.4239775351635,27.5721098490271,0.00299858970769986
31.4239775351635,29.1674614905316,0.00332857376597232
31.4239775351635,30.7628131320361,0.00354216507409092
31.4239775351635,32.3581647735406,0.00360965568908212
31.4239775351635,33.9535164150451,0.00352065328052559
31.4239775351635,35.5488680565496,0.00328813183151114
31.4239775351635,37.1442196980541,0.00294649967110581
31.4239775351635,38.7395713395586,0.00254369526503272
31.4239775351635,40.3349229810631,0.00212919535663105
31.4239775351635,41.9302746225676,0.001742292286457
31.4239775351635,43.5256262640721,0.00140535416205263
31.4239775351635,45.1209779055767,0.0011243835417218
31.4239775351635,46.7163295470812,0.00089518639886038
31.4239775351635,48.3116811885857,0.000709944845337087
31.4239775351635,49.9070328300902,0.000561982315069747
31.4239775351635,51.5023844715947,0.000446253829563219
31.4239775351635,53.0977361130992,0.000358313769769958
31.4239775351635,54.6930877546037,0.000292642103034995
31.4239775351635,56.2884393961082,0.000242790046389685
31.4239775351635,57.8837910376127,0.000202857243798359
31.4239775351635,59.4791426791172,0.000168233719210187
31.4239775351635,61.0744943206217,0.000136732459973891
31.4239775351635,62.6698459621262,0.000108412105133638
31.4239775351635,64.2651976036308,8.46322949440256e-05
31.4239775351635,65.8605492451353,6.6815303844798e-05
31.4239775351635,67.4559008866398,5.51317178413858e-05
31.4239775351635,69.0512525281443,4.84709493311104e-05
31.4239775351635,70.6466041696488,4.4515859520007e-05
31.4239775351635,72.2419558111533,4.09862798717924e-05
31.4239775351635,73.8373074526578,3.63602010751006e-05
31.4239775351635,75.4326590941623,3.02960719245745e-05
31.4239775351635,77.0280107356668,2.33400183301063e-05
31.4239775351635,78.6233623771713,1.65012769050639e-05
31.4239775351635,80.2187140186759,1.06523337074694e-05
31.4239775351635,81.8140656601803,6.28598304280852e-06
31.4239775351635,83.4094173016849,3.3847031095466e-06
31.4239775351635,85.0047689431894,1.66076327765112e-06
31.4239775351635,86.6001205846939,7.42548881572604e-07
31.4239775351635,88.1954722261984,3.02404780481327e-07
31.4239775351635,89.7908238677029,1.12277157692366e-07
31.4239775351635,91.3861755092074,3.79777291256153e-08
31.4239775351635,92.9815271507119,6.62688177865894e-11
31.4239775351635,94.5768787922164,3.10343151466865e-13
31.4239775351635,96.1722304337209,3.10343151466865e-13
33.1377528168483,18,0.00060288199666903
33.1377528168483,19.5953516415045,0.00085522709847461
33.1377528168483,21.190703283009,0.00116990618976708
33.1377528168483,22.7860549245135,0.00154441470385376
33.1377528168483,24.381406566018,0.00196658510182392
33.1377528168483,25.9767582075225,0.00241204952096196
33.1377528168483,27.5721098490271,0.0028447440003554
33.1377528168483,29.1674614905316,0.00322071509716456
33.1377528168483,30.7628131320361,0.00349527499335461
33.1377528168483,32.3581647735406,0.0036321480673371
33.1377528168483,33.9535164150451,0.00361207103154098
33.1377528168483,35.5488680565496,0.00343894200378815
33.1377528168483,37.1442196980541,0.00314020526698467
33.1377528168483,38.7395713395586,0.00276049971165578
33.1377528168483,40.3349229810631,0.00234991538931853
33.1377528168483,41.9302746225676,0.00195131907055723
33.1377528168483,43.5256262640721,0.00159220531035058
33.1377528168483,45.1209779055767,0.0012839324914195
33.1377528168483,46.7163295470812,0.0010269769371139
33.1377528168483,48.3116811885857,0.000817071925394166
33.1377528168483,49.9070328300902,0.000649652592193267
33.1377528168483,51.5023844715947,0.000520332014780775
33.1377528168483,53.0977361130992,0.000424005794536905
33.1377528168483,54.6930877546037,0.000353599784090029
33.1377528168483,56.2884393961082,0.000300694236428379
33.1377528168483,57.8837910376127,0.000257620524949172
33.1377528168483,59.4791426791172,0.000218615251186588
33.1377528168483,61.0744943206217,0.000181332085910534
33.1377528168483,62.6698459621262,0.000146451117530834
33.1377528168483,64.2651976036308,0.0001164309814179
33.1377528168483,65.8605492451353,9.36971241227744e-05
33.1377528168483,67.4559008866398,7.88209429985807e-05
33.1377528168483,69.0512525281443,7.04036487771742e-05
33.1377528168483,70.6466041696488,6.53443095850897e-05
33.1377528168483,72.2419558111533,6.05030924455123e-05
33.1377528168483,73.8373074526578,5.38163715196559e-05
33.1377528168483,75.4326590941623,4.48782546601129e-05
33.1377528168483,77.0280107356668,3.45815717638906e-05
33.1377528168483,78.6233623771713,2.4448459779686e-05
33.1377528168483,80.2187140186759,1.5783121510486e-05
33.1377528168483,81.8140656601803,9.31245264703275e-06
33.1377528168483,83.4094173016849,5.01399469957737e-06
33.1377528168483,85.0047689431894,2.46018965723624e-06
33.1377528168483,86.6001205846939,1.10002817101713e-06
33.1377528168483,88.1954722261984,4.47936005092259e-07
33.1377528168483,89.7908238677029,1.66337169540855e-07
33.1377528168483,91.3861755092074,5.6267210568897e-08
33.1377528168483,92.9815271507119,1.62829513569892e-10
33.1377528168483,94.5768787922164,3.10343151466865e-13
33.1377528168483,96.1722304337209,3.10343151466865e-13
34.8515280985331,18,0.000492349659600722
34.8515280985331,19.5953516415045,0.000712756276468401
34.8515280985331,21.190703283009,0.000994896706848075
34.8515280985331,22.7860549245135,0.00133958518591209
34.8515280985331,24.381406566018,0.00173890573977818
34.8515280985331,25.9767582075225,0.00217337902136115
34.8515280985331,27.5721098490271,0.002611686564901
34.8515280985331,29.1674614905316,0.00301310267767497
34.8515280985331,30.7628131320361,0.00333315471868049
34.8515280985331,32.3581647735406,0.00353182903653186
34.8515280985331,33.9535164150451,0.0035824709020089
34.8515280985331,35.5488680565496,0.00347954171896125
34.8515280985331,37.1442196980541,0.00324136601425609
34.8515280985331,38.7395713395586,0.00290592690115571
34.8515280985331,40.3349229810631,0.00252033410703898
34.8515280985331,41.9302746225676,0.00212817144411897
34.8515280985331,43.5256262640721,0.00176055497484888
34.8515280985331,45.1209779055767,0.00143409752068259
34.8515280985331,46.7163295470812,0.00115483585207959
34.8515280985331,48.3116811885857,0.000923312641891022
34.8515280985331,49.9070328300902,0.000738194110240013
34.8515280985331,51.5023844715947,0.000596475667008822
34.8515280985331,53.0977361130992,0.000492715822208841
34.8515280985331,54.6930877546037,0.000418361937661502
34.8515280985331,56.2884393961082,0.000362992642146164
34.8515280985331,57.8837910376127,0.000317126255352971
34.8515280985331,59.4791426791172,0.000273846497274357
34.8515280985331,61.0744943206217,0.000230712097097858
34.8515280985331,62.6698459621262,0.000189131899637438
34.8515280985331,64.2651976036308,0.000152776174387924
34.8515280985331,65.8605492451353,0.000125153356014798
34.8515280985331,67.4559008866398,0.000107232001435855
34.8515280985331,69.0512525281443,9.72316839546158e-05
34.8515280985331,70.6466041696488,9.1130428787755e-05
34.8515280985331,72.2419558111533,8.48015842190817e-05
34.8515280985331,73.8373074526578,7.55906918247944e-05
34.8515280985331,75.4326590941623,6.30692140472434e-05
34.8515280985331,77.0280107356668,4.85984671114599e-05
34.8515280985331,78.6233623771713,3.4352068472729e-05
34.8515280985331,80.2187140186759,2.21750580041084e-05
34.8515280985331,81.8140656601803,1.30815522991618e-05
34.8515280985331,83.4094173016849,7.04277313571182e-06
34.8515280985331,85.0047689431894,3.45565403138494e-06
34.8515280985331,86.6001205846939,1.54525561287051e-06
34.8515280985331,88.1954722261984,6.29141676420748e-07
34.8515280985331,89.7908238677029,2.33687491155688e-07
34.8515280985331,91.3861755092074,7.90576871458086e-08
34.8515280985331,92.9815271507119,3.75914411540503e-10
34.8515280985331,94.5768787922164,3.10343151466865e-13
34.8515280985331,96.1722304337209,3.10343151466865e-13
36.5653033802179,18,0.000393874009795716
36.5653033802179,19.5953516415045,0.000581838823167734
36.5653033802179,21.190703283009,0.00082783460619165
36.5653033802179,22.7860549245135,0.00113492098701174
36.5653033802179,24.381406566018,0.00149883135439622
36.5653033802179,25.9767582075225,0.00190520677044074
36.5653033802179,27.5721098490271,0.00232878569986311
36.5653033802179,29.1674614905316,0.00273444938792574
36.5653033802179,30.7628131320361,0.00308104914993629
36.5653033802179,32.3581647735406,0.00332800687331895
36.5653033802179,33.9535164150451,0.00344369052535466
36.5653033802179,35.5488680565496,0.00341404343209103
36.5653033802179,37.1442196980541,0.0032473765766839
36.5653033802179,38.7395713395586,0.00297257777675835
36.5653033802179,40.3349229810631,0.0026305678991441
36.5653033802179,41.9302746225676,0.00226264306083227
36.5653033802179,43.5256262640721,0.00190149383627398
36.5653033802179,45.1209779055767,0.00156816174394947
36.5653033802179,46.7163295470812,0.00127442536460475
36.5653033802179,48.3116811885857,0.0010263381104271
36.5653033802179,49.9070328300902,0.000826582546418619
36.5653033802179,51.5023844715947,0.000674150678647137
36.5653033802179,53.0977361130992,0.000563679507740829
36.5653033802179,54.6930877546037,0.000485449526513275
36.5653033802179,56.2884393961082,0.000427323944115695
36.5653033802179,57.8837910376127,0.000378270316286833
36.5653033802179,59.4791426791172,0.000330444959210077
36.5653033802179,61.0744943206217,0.000281443584417253
36.5653033802179,62.6698459621262,0.00023343874647345
36.5653033802179,64.2651976036308,0.000191254861946517
36.5653033802179,65.8605492451353,0.000159375367467752
36.5653033802179,67.4559008866398,0.000139032626538425
36.5653033802179,69.0512525281443,0.000127928370816878
36.5653033802179,70.6466041696488,0.000121011813728534
36.5653033802179,72.2419558111533,0.000113109546438996
36.5653033802179,73.8373074526578,0.000100989071642864
36.5653033802179,75.4326590941623,8.42752043034012e-05
36.5653033802179,77.0280107356668,6.49212209234251e-05
36.5653033802179,78.6233623771713,4.58733279458046e-05
36.5653033802179,80.2187140186759,2.96067914805753e-05
36.5653033802179,81.8140656601803,1.74617612541027e-05
36.5653033802179,83.4094173016849,9.40009733829518e-06
36.5653033802179,85.0047689431894,4.61248124487663e-06
36.5653033802179,86.6001205846939,2.06285411727794e-06
36.5653033802179,88.1954722261984,8.39734687034009e-07
36.5653033802179,89.7908238677029,3.12039343274536e-07
36.5653033802179,91.3861755092074,1.05579562100426e-07
36.5653033802179,92.9815271507119,8.15411390185669e-10
36.5653033802179,94.5768787922164,3.10343151466865e-13
36.5653033802179,96.1722304337209,3.10343151466865e-13
38.2790786619028,18,0.000311400234395269
38.2790786619028,19.5953516415045,0.000469013266500839
38.2790786619028,21.190703283009,0.000678954625096089
38.2790786619028,22.7860549245135,0.000945428525174183
38.2790786619028,24.381406566018,0.00126685992794711
38.2790786619028,25.9767582075225,0.00163351364659396
38.2790786619028,27.5721098490271,0.00202648839158641
38.2790786619028,29.1674614905316,0.00241760582681532
38.2790786619028,30.7628131320361,0.00277137847722288
38.2790786619028,32.3581647735406,0.00304961609401407
38.2790786619028,33.9535164150451,0.00321856294725675
38.2790786619028,35.5488680565496,0.00325757815237662
38.2790786619028,37.1442196980541,0.00316538418790639
38.2790786619028,38.7395713395586,0.00296061107134669
38.2790786619028,40.3349229810631,0.0026757072628512
38.2790786619028,41.9302746225676,0.00234707229812085
38.2790786619028,43.5256262640721,0.00200677413871152
38.2790786619028,45.1209779055767,0.00167889628546689
38.2790786619028,46.7163295470812,0.00138038007147771
38.2790786619028,48.3116811885857,0.00112274722402178
38.2790786619028,49.9070328300902,0.000912919308888774
38.2790786619028,51.5023844715947,0.000752197318646412
38.2790786619028,53.0977361130992,0.000635689386382326
38.2790786619028,54.6930877546037,0.000553015775289144
38.2790786619028,56.2884393961082,0.000490945034860195
38.2790786619028,57.8837910376127,0.000437510935110186
38.2790786619028,59.4791426791172,0.000384440688885622
38.2790786619028,61.0744943206217,0.000329593684527156
38.2790786619028,62.6698459621262,0.000275868014729198
38.2790786619028,64.2651976036308,0.000228992427000514
38.2790786619028,65.8605492451353,0.000194101191651533
38.2790786619028,67.4559008866398,0.000172413271696679
38.2790786619028,69.0512525281443,0.000160941286771731
38.2790786619028,70.6466041696488,0.000153553260479747
38.2790786619028,72.2419558111533,0.000144066500240943
38.2790786619028,73.8373074526578,0.000128763277090353
38.2790786619028,75.4326590941623,0.00010743140363142
38.2790786619028,77.0280107356668,8.27221780818096e-05
38.2790786619028,78.6233623771713,5.84327687585791e-05
38.2790786619028,80.2187140186759,3.77167271725413e-05
38.2790786619028,81.8140656601803,2.22536104292768e-05
38.2790786619028,83.4094173016849,1.19907038171658e-05
38.2790786619028,85.0047689431894,5.8931782004315e-06
38.2790786619028,86.6001205846939,2.64233966354455e-06
38.2790786619028,88.1954722261984,1.07914805534376e-06
38.2790786619028,89.7908238677029,4.03324200379266e-07
38.2790786619028,91.3861755092074,1.37544591757477e-07
38.2790786619028,92.9815271507119,3.11739368611e-09
38.2790786619028,94.5768787922164,6.14736911739964e-10
38.2790786619028,96.1722304337209,2.36565450463203e-10
39.9928539435876,18,0.000245674266761746
39.9928539435876,19.5953516415045,0.000376704976993511
39.9928539435876,21.190703283009,0.000553494915529159
39.9928539435876,22.7860549245135,0.000780445352775712
39.9928539435876,24.381406566018,0.0010575948443535
39.9928539435876,25.9767582075225,0.00137884442482272
39.9928539435876,27.5721098490271,0.00173109813802051
39.9928539435876,29.1674614905316,0.0020933758812706
39.9928539435876,30.7628131320361,0.00243715574967134
39.9928539435876,32.3581647735406,0.00272890495209333
39.9928539435876,33.9535164150451,0.00293549330020075
39.9928539435876,35.5488680565496,0.00303218825707602
39.9928539435876,37.1442196980541,0.00300964510347193
39.9928539435876,38.7395713395586,0.00287642569839032
39.9928539435876,40.3349229810631,0.00265547473639658
39.9928539435876,41.9302746225676,0.00237653341716399
39.9928539435876,43.5256262640721,0.00206912554587463
39.9928539435876,45.1209779055767,0.00175871712433685
39.9928539435876,46.7163295470812,0.00146618322167791
39.9928539435876,48.3116811885857,0.0012076882418164
39.9928539435876,49.9070328300902,0.000993924841205717
39.9928539435876,51.5023844715947,0.000828364610636337
39.9928539435876,53.0977361130992,0.000706826550007993
39.9928539435876,54.6930877546037,0.000618877909083331
39.9928539435876,56.2884393961082,0.000551087798192151
39.9928539435876,57.8837910376127,0.000491498227966472
39.9928539435876,59.4791426791172,0.000432169469876873
39.9928539435876,61.0744943206217,0.000371557765635865
39.9928539435876,62.6698459621262,0.000313195710799884
39.9928539435876,64.2651976036308,0.000263297249112962
39.9928539435876,65.8605492451353,0.00022712680167146
39.9928539435876,67.4559008866398,0.00020548619377612
39.9928539435876,69.0512525281443,0.000194509178531304
39.9928539435876,70.6466041696488,0.000187003781701522
39.9928539435876,72.2419558111533,0.000175928236221919
39.9928539435876,73.8373074526578,0.00015725966918619
39.9928539435876,75.4326590941623,0.00013108927347793
39.9928539435876,77.0280107356668,0.000100842229446964
39.9928539435876,78.6233623771713,7.11865379580624e-05
39.9928539435876,80.2187140186759,4.59462697136651e-05
39.9928539435876,81.8140656601803,2.71196049545998e-05
39.9928539435876,83.4094173016849,1.46276913255631e-05
39.9928539435876,85.0047689431894,7.20255959587535e-06
39.9928539435876,86.6001205846939,3.2388726091239e-06
39.9928539435876,88.1954722261984,1.32753223400469e-06
39.9928539435876,89.7908238677029,4.99373734413503e-07
39.9928539435876,91.3861755092074,1.71735170833547e-07
39.9928539435876,92.9815271507119,6.91078868050242e-09
39.9928539435876,94.5768787922164,1.57469404181893e-09
39.9928539435876,96.1722304337209,6.05979888681541e-10
41.7066292252724,18,0.000195214268825749
41.7066292252724,19.5953516415045,0.00030414839363842
41.7066292252724,21.190703283009,0.000452326714552367
41.7066292252724,22.7860549245135,0.000643664179446959
41.7066292252724,24.381406566018,0.000878829701507409
41.7066292252724,25.9767582075225,0.00115417730129444
41.7066292252724,27.5721098490271,0.0014613004551858
41.7066292252724,29.1674614905316,0.00178578944618266
41.7066292252724,30.7628131320361,0.00210634526447466
41.7066292252724,32.3581647735406,0.00239542488893726
41.7066292252724,33.9535164150451,0.00262272749634328
41.7066292252724,35.5488680565496,0.00276198022900462
41.7066292252724,37.1442196980541,0.00279798176202227
41.7066292252724,38.7395713395586,0.0027305683367387
41.7066292252724,40.3349229810631,0.00257344572568767
41.7066292252724,41.9302746225676,0.00234902147501263
41.7066292252724,43.5256262640721,0.0020829645397419
41.7066292252724,45.1209779055767,0.00180051420283177
41.7066292252724,46.7163295470812,0.00152483661825354
41.7066292252724,48.3116811885857,0.00127525230559497
41.7066292252724,49.9070328300902,0.00106508555331933
41.7066292252724,51.5023844715947,0.000899338726019319
41.7066292252724,53.0977361130992,0.000774532546664953
41.7066292252724,54.6930877546037,0.000680770915267352
41.7066292252724,56.2884393961082,0.000605466380751693
41.7066292252724,57.8837910376127,0.000537824666197826
41.7066292252724,59.4791426791172,0.000471186098464146
41.7066292252724,61.0744943206217,0.000405022423447656
41.7066292252724,62.6698459621262,0.000343385319596025
41.7066292252724,64.2651976036308,0.000292449323013076
41.7066292252724,65.8605492451353,0.000256963743917001
41.7066292252724,67.4559008866398,0.000236839969764547
41.7066292252724,69.0512525281443,0.000227157250923397
41.7066292252724,70.6466041696488,0.000219769931202364
41.7066292252724,72.2419558111533,0.000207035514574188
41.7066292252724,73.8373074526578,0.000184880716013539
41.7066292252724,75.4326590941623,0.000153855395870224
41.7066292252724,77.0280107356668,0.000118188768374112
41.7066292252724,78.6233623771713,8.33691579415767e-05
41.7066292252724,80.2187140186759,5.38196526941127e-05
41.7066292252724,81.8140656601803,3.1800502383841e-05
41.7066292252724,83.4094173016849,1.71901034074893e-05
41.7066292252724,85.0047689431894,8.49531051730392e-06
41.7066292252724,86.6001205846939,3.84167243916577e-06
41.7066292252724,88.1954722261984,1.58610841289966e-06
41.7066292252724,89.7908238677029,6.03841168918246e-07
41.7066292252724,91.3861755092074,2.10949387619392e-07
41.7066292252724,92.9815271507119,1.46993204810824e-08
41.7066292252724,94.5768787922164,3.78996348061933e-09
41.7066292252724,96.1722304337209,1.45846849426061e-09
43.4204045069573,18,0.00015733464552482
43.4204045069573,19.5953516415045,0.000248556498106389
43.4204045069573,21.190703283009,0.000373148354472676
43.4204045069573,22.7860549245135,0.000534155459881736
43.4204045069573,24.381406566018,0.000732137533395449
43.4204045069573,25.9767582075225,0.00096478919972575
43.4204045069573,27.5721098490271,0.00122705334118957
43.4204045069573,29.1674614905316,0.00150989089707131
43.4204045069573,30.7628131320361,0.00179862015852002
43.4204045069573,32.3581647735406,0.00207205620869384
43.4204045069573,33.9535164150451,0.00230413659200153
43.4204045069573,35.5488680565496,0.00246924453035716
43.4204045069573,37.1442196980541,0.00254875861992837
43.4204045069573,38.7395713395586,0.00253589777571588
43.4204045069573,40.3349229810631,0.0024364721606637
43.4204045069573,41.9302746225676,0.00226595270455656
43.4204045069573,43.5256262640721,0.00204561765959449
43.4204045069573,45.1209779055767,0.00179919271024663
43.4204045069573,46.7163295470812,0.00155037787081071
43.4204045069573,48.3116811885857,0.00131975967703995
43.4204045069573,49.9070328300902,0.0011216541861416
43.4204045069573,51.5023844715947,0.000961522530931989
43.4204045069573,53.0977361130992,0.000836291890180669
43.4204045069573,54.6930877546037,0.000737051982042716
43.4204045069573,56.2884393961082,0.000653069486996071
43.4204045069573,57.8837910376127,0.000575900327101808
43.4204045069573,59.4791426791172,0.000501160021171192
43.4204045069573,61.0744943206217,0.000429797511459624
43.4204045069573,62.6698459621262,0.000366289242992515
43.4204045069573,64.2651976036308,0.000316247677371054
43.4204045069573,65.8605492451353,0.000283256329645523
43.4204045069573,67.4559008866398,0.000265877970814846
43.4204045069573,69.0512525281443,0.000258008969523419
43.4204045069573,70.6466041696488,0.000250730811979527
43.4204045069573,72.2419558111533,0.000236132111652952
43.4204045069573,73.8373074526578,0.00021038399872954
43.4204045069573,75.4326590941623,0.000174642805943538
43.4204045069573,77.0280107356668,0.000133919765289791
43.4204045069573,78.6233623771713,9.44070258764985e-05
43.4204045069573,80.2187140186759,6.09978871165962e-05
43.4204045069573,81.8140656601803,3.61287367143483e-05
43.4204045069573,83.4094173016849,1.96148737666851e-05
43.4204045069573,85.0047689431894,9.76063413860483e-06
43.4204045069573,86.6001205846939,4.45943961463842e-06
43.4204045069573,88.1954722261984,1.86655566683644e-06
43.4204045069573,89.7908238677029,7.25618628456162e-07
43.4204045069573,91.3861755092074,2.60435604462203e-07
43.4204045069573,92.9815271507119,2.9971917506715e-08
43.4204045069573,94.5768787922164,8.57049318468761e-09
43.4204045069573,96.1722304337209,3.29813053715744e-09
45.1341797886421,18,0.000128974864629315
45.1341797886421,19.5953516415045,0.000206212188826402
45.1341797886421,21.190703283009,0.000311840042306454
45.1341797886421,22.7860549245135,0.000447925311066088
45.1341797886421,24.381406566018,0.000614487501400862
45.1341797886421,25.9767582075225,0.000809700592377438
45.1341797886421,27.5721098490271,0.00103057834140015
45.1341797886421,29.1674614905316,0.00127201466809961
45.1341797886421,30.7628131320361,0.00152477153221211
45.1341797886421,32.3581647735406,0.00177358513846948
45.1341797886421,33.9535164150451,0.00199720652764273
45.1341797886421,35.5488680565496,0.00217226679689513
45.1341797886421,37.1442196980541,0.00227898229251174
45.1341797886421,38.7395713395586,0.00230637051608683
45.1341797886421,40.3349229810631,0.00225437275236643
45.1341797886421,41.9302746225676,0.00213275486215375
45.1341797886421,43.5256262640721,0.00195860997716022
45.1341797886421,45.1209779055767,0.00175334188997785
45.1341797886421,46.7163295470812,0.00153959850803308
45.1341797886421,48.3116811885857,0.00133726904189047
45.1341797886421,49.9070328300902,0.00115981090323267
45.1341797886421,51.5023844715947,0.00101182793357869
45.1341797886421,53.0977361130992,0.000890122730098055
45.1341797886421,54.6930877546037,0.000786999921717789
45.1341797886421,56.2884393961082,0.0006943809786763
45.1341797886421,57.8837910376127,0.000607179763542579
45.1341797886421,59.4791426791172,0.000524153941919173
45.1341797886421,61.0744943206217,0.000448153280847898
45.1341797886421,62.6698459621262,0.000384025633213575
45.1341797886421,64.2651976036308,0.000336400098577476
45.1341797886421,65.8605492451353,0.000307164690361372
45.1341797886421,67.4559008866398,0.000293187749289363
45.1341797886421,69.0512525281443,0.000287144321554643
45.1341797886421,70.6466041696488,0.000279588064054438
45.1341797886421,72.2419558111533,0.000262703021776853
45.1341797886421,73.8373074526578,0.000233197930821191
45.1341797886421,75.4326590941623,0.000192950281738553
45.1341797886421,77.0280107356668,0.000147675937327166
45.1341797886421,78.6233623771713,0.000104099380466583
45.1341797886421,80.2187140186759,6.74115289884875e-05
45.1341797886421,81.8140656601803,4.01204584224068e-05
45.1341797886421,83.4094173016849,2.19574857481462e-05
45.1341797886421,85.0047689431894,1.10602112328999e-05
45.1341797886421,86.6001205846939,5.14290270339172e-06
45.1341797886421,88.1954722261984,2.20367439358829e-06
45.1341797886421,89.7908238677029,8.85463474442318e-07
45.1341797886421,91.3861755092074,3.31128580611863e-07
45.1341797886421,92.9815271507119,5.8490354038211e-08
45.1341797886421,94.5768787922164,1.82099414876979e-08
45.1341797886421,96.1722304337209,7.00762054250625e-09
46.8479550703269,18,0.000107314320561977
46.8479550703269,19.5953516415045,0.000173389576768167
46.8479550703269,21.190703283009,0.000263768155418957
46.8479550703269,22.7860549245135,0.000379639289798583
46.8479550703269,24.381406566018,0.00052034824632758
46.8479550703269,25.9767582075225,0.000684016103927402
46.8479550703269,27.5721098490271,0.000868698464391927
46.8479550703269,29.1674614905316,0.00107182660883155
46.8479550703269,30.7628131320361,0.00128818134276411
46.8479550703269,32.3581647735406,0.00150744236246793
46.8479550703269,33.9535164150451,0.0017130427206687
46.8479550703269,35.5488680565496,0.00188477450094599
46.8479550703269,37.1442196980541,0.00200349472110827
46.8479550703269,38.7395713395586,0.00205632355895312
46.8479550703269,40.3349229810631,0.00203958800649852
46.8479550703269,41.9302746225676,0.00195904231987076
46.8479550703269,43.5256262640721,0.00182834823057704
46.8479550703269,45.1209779055767,0.00166628183603905
46.8479550703269,46.7163295470812,0.00149323974986957
46.8479550703269,48.3116811885857,0.00132670680602993
46.8479550703269,49.9070328300902,0.00117756154465746
46.8479550703269,51.5023844715947,0.00104825006337962
46.8479550703269,53.0977361130992,0.000934802331638648
46.8479550703269,54.6930877546037,0.000830718547821097
46.8479550703269,56.2884393961082,0.0007310205835932
46.8479550703269,57.8837910376127,0.000634615228242997
46.8479550703269,59.4791426791172,0.000543968727932264
46.8479550703269,61.0744943206217,0.000464127469749805
46.8479550703269,62.6698459621262,0.000400304315959808
46.8479550703269,64.2651976036308,0.000355908917777877
46.8479550703269,65.8605492451353,0.000330838445349925
46.8479550703269,67.4559008866398,0.000320120657851105
46.8479550703269,69.0512525281443,0.000315294390414004
46.8479550703269,70.6466041696488,0.000306673178214207
46.8479550703269,72.2419558111533,0.000286880932913753
46.8479550703269,73.8373074526578,0.000253404633001366
46.8479550703269,75.4326590941623,0.000208894853619272
46.8479550703269,77.0280107356668,0.000159638152599234
46.8479550703269,78.6233623771713,0.000112681495177541
46.8479550703269,80.2187140186759,7.33180262358928e-05
46.8479550703269,81.8140656601803,4.40213872187528e-05
46.8479550703269,83.4094173016849,2.44254008655465e-05
46.8479550703269,85.0047689431894,1.2550703559371e-05
46.8479550703269,86.6001205846939,5.99882750470582e-06
46.8479550703269,88.1954722261984,2.66351872863665e-06
46.8479550703269,89.7908238677029,1.12031731471921e-06
46.8479550703269,91.3861755092074,4.41784643795464e-07
46.8479550703269,92.9815271507119,1.09128568417026e-07
46.8479550703269,94.5768787922164,3.63900149984368e-08
46.8479550703269,96.1722304337209,1.39895988465094e-08
48.5617303520117,18,8.99989453836763e-05
48.5617303520117,19.5953516415045,0.000146831845603892
48.5617303520117,21.190703283009,0.000224639915566692
48.5617303520117,22.7860549245135,0.000323965750585112
48.5617303520117,24.381406566018,0.000443575268149108
48.5617303520117,25.9767582075225,0.000581312839304925
48.5617303520117,27.5721098490271,0.000735565767285914
48.5617303520117,29.1674614905316,0.000905125462378062
48.5617303520117,30.7628131320361,0.00108737987559538
48.5617303520117,32.3581647735406,0.00127572136973788
48.5617303520117,33.9535164150451,0.00145765152939801
48.5617303520117,35.5488680565496,0.00161643070797965
48.5617303520117,37.1442196980541,0.00173478400396308
48.5617303520117,38.7395713395586,0.00179982622047121
48.5617303520117,40.3349229810631,0.00180634859384187
48.5617303520117,41.9302746225676,0.00175785222263082
48.5617303520117,43.5256262640721,0.0016655912745675
48.5617303520117,45.1209779055767,0.00154582289830813
48.5617303520117,46.7163295470812,0.00141599142122501
48.5617303520117,48.3116811885857,0.00128998433499821
48.5617303520117,49.9070328300902,0.00117482179893219
48.5617303520117,51.5023844715947,0.00106977287694717
48.5617303520117,53.0977361130992,0.00096948441466978
48.5617303520117,54.6930877546037,0.000868411967435723
48.5617303520117,56.2884393961082,0.000764691970532452
48.5617303520117,57.8837910376127,0.000661357632713075
48.5617303520117,59.4791426791172,0.000564724366743925
48.5617303520117,61.0744943206217,0.000482123263934304
48.5617303520117,62.6698459621262,0.000419153994268074
48.5617303520117,64.2651976036308,0.000377989740034393
48.5617303520117,65.8605492451353,0.000356535608457643
48.5617303520117,67.4559008866398,0.000348082062557613
48.5617303520117,69.0512525281443,0.000343259582802347
48.5617303520117,70.6466041696488,0.000332455440930762
48.5617303520117,72.2419558111533,0.000309021289476187
48.5617303520117,73.8373074526578,0.000271374704328988
48.5617303520117,75.4326590941623,0.00022290819807774
48.5617303520117,77.0280107356668,0.000170288854578417
48.5617303520117,78.6233623771713,0.000120649941952506
48.5617303520117,80.2187140186759,7.918405127187e-05
48.5617303520117,81.8140656601803,4.82343421080987e-05
48.5617303520117,83.4094173016849,2.73377355243086e-05
48.5617303520117,85.0047689431894,1.44637390020868e-05
48.5617303520117,86.6001205846939,7.18132771678225e-06
48.5617303520117,88.1954722261984,3.3402247711023e-06
48.5617303520117,89.7908238677029,1.48242933575149e-06
48.5617303520117,91.3861755092074,6.18899602357495e-07
48.5617303520117,92.9815271507119,1.93909499360511e-07
48.5617303520117,94.5768787922164,6.82839668674231e-08
48.5617303520117,96.1722304337209,2.62404871334266e-08
50.2755056336966,18,7.54919186906606e-05
50.2755056336966,19.5953516415045,0.000124304491919742
50.2755056336966,21.190703283009,0.000191325537824184
50.2755056336966,22.7860549245135,0.000276729560702605
50.2755056336966,24.381406566018,0.000378938106633973
50.2755056336966,25.9767582075225,0.000495538701622412
50.2755056336966,27.5721098490271,0.000624861069762753
50.2755056336966,29.1674614905316,0.000766194037754196
50.2755056336966,30.7628131320361,0.000918324287383034
50.2755056336966,32.3581647735406,0.00107711816531681
50.2755056336966,33.9535164150451,0.00123328470736725
50.2755056336966,35.5488680565496,0.00137339797190455
50.2755056336966,37.1442196980541,0.00148270454246094
50.2755056336966,38.7395713395586,0.00154963657594406
50.2755056336966,40.3349229810631,0.00156907463731341
50.2755056336966,41.9302746225676,0.0015437679445619
50.2755056336966,43.5256262640721,0.0014835835192539
50.2755056336966,45.1209779055767,0.00140263321378992
50.2755056336966,46.7163295470812,0.00131521228643454
50.2755056336966,48.3116811885857,0.00123107257700112
50.2755056336966,49.9070328300902,0.00115275004238755
50.2755056336966,51.5023844715947,0.00107580662352484
50.2755056336966,53.0977361130992,0.000993081706970337
50.2755056336966,54.6930877546037,0.000899594208122314
50.2755056336966,56.2884393961082,0.000796176321685465
50.2755056336966,57.8837910376127,0.000689572352606417
50.2755056336966,59.4791426791172,0.000589598535927106
50.2755056336966,61.0744943206217,0.000505690581049727
50.2755056336966,62.6698459621262,0.000443844932337314
50.2755056336966,64.2651976036308,0.000405184595818312
50.2755056336966,65.8605492451353,0.000385922320459529
50.2755056336966,67.4559008866398,0.000377980151135404
50.2755056336966,69.0512525281443,0.000371461822524412
50.2755056336966,70.6466041696488,0.00035716370431963
50.2755056336966,72.2419558111533,0.000329379210405768
50.2755056336966,73.8373074526578,0.000287498780615364
50.2755056336966,75.4326590941623,0.000235526844625904
50.2755056336966,77.0280107356668,0.000180260867016005
50.2755056336966,78.6233623771713,0.000128662577393105
50.2755056336966,80.2187140186759,8.56248651773765e-05
50.2755056336966,81.8140656601803,5.32848112264601e-05
50.2755056336966,83.4094173016849,3.11064516204518e-05
50.2755056336966,85.0047689431894,1.70957741765613e-05
50.2755056336966,86.6001205846939,8.88628942660836e-06
50.2755056336966,88.1954722261984,4.35284221492551e-06
50.2755056336966,89.7908238677029,2.03762694656871e-06
50.2755056336966,91.3861755092074,8.95826384496927e-07
50.2755056336966,92.9815271507119,3.27623135769272e-07
50.2755056336966,94.5768787922164,1.20407314696676e-07
50.2755056336966,96.1722304337209,4.62456057791237e-08
51.9892809153814,18,6.26499695763392e-05
51.9892809153814,19.5953516415045,0.000104183582858518
51.9892809153814,21.190703283009,0.000161562366637776
51.9892809153814,22.7860549245135,0.000234859486896733
51.9892809153814,24.381406566018,0.00032243435318823
51.9892809153814,25.9767582075225,0.0004217763333603
51.9892809153814,27.5721098490271,0.000531014826658615
51.9892809153814,29.1674614905316,0.000649384363159756
51.9892809153814,30.7628131320361,0.000776153134555328
51.9892809153814,32.3581647735406,0.000908582946711083
51.9892809153814,33.9535164150451,0.00103968563903129
51.9892809153814,35.5488680565496,0.00115891011997159
51.9892809153814,37.1442196980541,0.00125420260884696
51.9892809153814,38.7395713395586,0.00131605246092343
51.9892809153814,40.3349229810631,0.00134048137667063
51.9892809153814,41.9302746225676,0.00133054095718881
51.9892809153814,43.5256262640721,0.0012955246132308
51.9892809153814,45.1209779055767,0.00124787794751292
51.9892809153814,46.7163295470812,0.00119897363982374
51.9892809153814,48.3116811885857,0.00115454804796127
51.9892809153814,49.9070328300902,0.00111274910651419
51.9892809153814,51.5023844715947,0.00106548714719256
51.9892809153814,53.0977361130992,0.00100365614843022
51.9892809153814,54.6930877546037,0.000922385085958509
51.9892809153814,56.2884393961082,0.000824426620946546
51.9892809153814,57.8837910376127,0.000719326221170275
51.9892809153814,59.4791426791172,0.000619589735684945
51.9892809153814,61.0744943206217,0.000536293409696468
51.9892809153814,62.6698459621262,0.000475781517844017
51.9892809153814,64.2651976036308,0.000438451081961205
51.9892809153814,65.8605492451353,0.000419364618184601
51.9892809153814,67.4559008866398,0.000409675264967056
51.9892809153814,69.0512525281443,0.000399484942989186
51.9892809153814,70.6466041696488,0.000380361034239737
51.9892809153814,72.2419558111533,0.000347689492583589
51.9892809153814,73.8373074526578,0.000301772675981492
51.9892809153814,75.4326590941623,0.000247000638641115
51.9892809153814,77.0280107356668,0.000189991085941797
51.9892809153814,78.6233623771713,0.000137252443230114
51.9892809153814,80.2187140186759,9.31833544337713e-05
51.9892809153814,81.8140656601803,5.96606328249814e-05
51.9892809153814,83.4094173016849,3.61268651889089e-05
51.9892809153814,85.0047689431894,2.07377938989894e-05
51.9892809153814,86.6001205846939,1.13089901137972e-05
51.9892809153814,88.1954722261984,5.82134776835077e-06
51.9892809153814,89.7908238677029,2.8527710237282e-06
51.9892809153814,91.3861755092074,1.30670240411003e-06
51.9892809153814,92.9815271507119,5.25236783105022e-07
51.9892809153814,94.5768787922164,1.99530801701518e-07
51.9892809153814,96.1722304337209,7.65774675708718e-08
53.7030561970662,18,5.12078632849956e-05
53.7030561970662,19.5953516415045,8.6042492755231e-05
53.7030561970662,21.190703283009,0.000134625986435918
53.7030561970662,22.7860549245135,0.000197129936686029
53.7030561970662,24.381406566018,0.000272103899865967
53.7030561970662,25.9767582075225,0.0003571501069163
53.7030561970662,27.5721098490271,0.000450230074352191
53.7030561970662,29.1674614905316,0.000550253691590562
53.7030561970662,30.7628131320361,0.00065637414101741
53.7030561970662,32.3581647735406,0.000766423347190274
53.7030561970662,33.9535164150451,0.000874906430836183
53.7030561970662,35.5488680565496,0.000973579791356207
53.7030561970662,37.1442196980541,0.0010529322165817
53.7030561970662,38.7395713395586,0.00110575886598038
53.7030561970662,40.3349229810631,0.00112972742628868
53.7030561970662,41.9302746225676,0.00112875609333764
53.7030561970662,43.5256262640721,0.00111206975657265
53.7030561970662,45.1209779055767,0.00109089617989237
53.7030561970662,46.7163295470812,0.00107419099255185
53.7030561970662,48.3116811885857,0.00106432630773414
53.7030561970662,49.9070328300902,0.00105579338489978
53.7030561970662,51.5023844715947,0.00103745802436076
53.7030561970662,53.0977361130992,0.000998448279730099
53.7030561970662,54.6930877546037,0.000933582091987755
53.7030561970662,56.2884393961082,0.00084653910055225
53.7030561970662,57.8837910376127,0.000748404760596428
53.7030561970662,59.4791426791172,0.000653208848281319
53.7030561970662,61.0744943206217,0.000572953811653468
53.7030561970662,62.6698459621262,0.000514184572699931
53.7030561970662,64.2651976036308,0.000476941576135753
53.7030561970662,65.8605492451353,0.000455818303680197
53.7030561970662,67.4559008866398,0.000441953732356292
53.7030561970662,69.0512525281443,0.000426083725312892
53.7030561970662,70.6466041696488,0.00040094121077039
53.7030561970662,72.2419558111533,0.000363119680191468
53.7030561970662,73.8373074526578,0.000313697851424752
53.7030561970662,75.4326590941623,0.000257149157025607
53.7030561970662,77.0280107356668,0.000199550541094025
53.7030561970662,78.6233623771713,0.000146651112132776
53.7030561970662,80.2187140186759,0.000102163934678339
53.7030561970662,81.8140656601803,6.76688455639677e-05
53.7030561970662,83.4094173016849,4.26640522949108e-05
53.7030561970662,85.0047689431894,2.55924801273052e-05
53.7030561970662,86.6001205846939,1.45886472195126e-05
53.7030561970662,88.1954722261984,7.8325413911851e-06
53.7030561970662,89.7908238677029,3.97670217909721e-06
53.7030561970662,91.3861755092074,1.87671675081685e-06
53.7030561970662,92.9815271507119,7.9753985587489e-07
53.7030561970662,94.5768787922164,3.10759931107075e-07
53.7030561970662,96.1722304337209,1.19141612899089e-07
55.416831478751,18,4.09656343933079e-05
55.416831478751,19.5953516415045,6.96254146627491e-05
55.416831478751,21.190703283009,0.000110129233884071
55.416831478751,22.7860549245135,0.000162870159944543
55.416831478751,24.381406566018,0.000226770050324981
55.416831478751,25.9767582075225,0.000299736177085098
55.416831478751,27.5721098490271,0.000379680199779466
55.416831478751,29.1674614905316,0.000465117377316334
55.416831478751,30.7628131320361,0.000554765470173654
55.416831478751,32.3581647735406,0.000646469094041137
55.416831478751,33.9535164150451,0.00073558621385989
55.416831478751,35.5488680565496,0.000815608177372439
55.416831478751,37.1442196980541,0.000879222212712387
55.416831478751,38.7395713395586,0.000921431740743226
55.416831478751,40.3349229810631,0.000941626010207664
55.416831478751,41.9302746225676,0.000944731435160735
55.416831478751,43.5256262640721,0.000940098004626308
55.416831478751,45.1209779055767,0.000938071381889616
55.416831478751,46.7163295470812,0.000945817091517986
55.416831478751,48.3116811885857,0.000963319955618151
55.416831478751,49.9070328300902,0.000982578221719876
55.416831478751,51.5023844715947,0.000990426124375726
55.416831478751,53.0977361130992,0.000974682424389306
55.416831478751,54.6930877546037,0.000929542657569886
55.416831478751,56.2884393961082,0.000858573338638673
55.416831478751,57.8837910376127,0.00077299122442026
55.416831478751,59.4791426791172,0.000687001365107911
55.416831478751,61.0744943206217,0.000612649863163822
55.416831478751,62.6698459621262,0.000556420885519347
55.416831478751,64.2651976036308,0.000518318844806707
55.416831478751,65.8605492451353,0.000493164522368228
55.416831478751,67.4559008866398,0.000472888022718747
55.416831478751,69.0512525281443,0.000449547006767611
55.416831478751,70.6466041696488,0.000417459042024199
55.416831478751,72.2419558111533,0.000374531543150804
55.416831478751,73.8373074526578,0.000322449589433871
55.416831478751,75.4326590941623,0.0002654293866166
55.416831478751,77.0280107356668,0.000208621477142187
55.416831478751,78.6233623771713,0.000156698471098434
55.416831478751,80.2187140186759,0.000112504765598483
55.416831478751,81.8140656601803,7.72994186390723e-05
55.416831478751,83.4094173016849,5.07301079818969e-05
55.416831478751,85.0047689431894,3.16773060806448e-05
55.416831478751,86.6001205846939,1.87401880173885e-05
55.416831478751,88.1954722261984,1.03967743132845e-05
55.416831478751,89.7908238677029,5.41553827170029e-06
55.416831478751,91.3861755092074,2.60929739105362e-06
55.416831478751,92.9815271507119,1.14530363123377e-06
55.416831478751,94.5768787922164,4.5493202779766e-07
55.416831478751,96.1722304337209,1.74163802459021e-07
57.1306067604359,18,3.19440614500499e-05
57.1306067604359,19.5953516415045,5.50106960065302e-05
57.1306067604359,21.190703283009,8.81636543702884e-05
57.1306067604359,22.7860549245135,0.000132056144430591
57.1306067604359,24.381406566018,0.000186072270969223
57.1306067604359,25.9767582075225,0.000248558871593907
57.1306067604359,27.5721098490271,0.000317524988926924
57.1306067604359,29.1674614905316,0.000391158964102737
57.1306067604359,30.7628131320361,0.000467646030063113
57.1306067604359,32.3581647735406,0.000544532846312301
57.1306067604359,33.9535164150451,0.000617579401236411
57.1306067604359,35.5488680565496,0.000681506493916221
57.1306067604359,37.1442196980541,0.000730784405217243
57.1306067604359,38.7395713395586,0.000762327682533896
57.1306067604359,40.3349229810631,0.000777048483802969
57.1306067604359,41.9302746225676,0.000780732774761903
57.1306067604359,43.5256262640721,0.000782806920641951
57.1306067604359,45.1209779055767,0.000792929273100585
57.1306067604359,46.7163295470812,0.000817081888137669
57.1306067604359,48.3116811885857,0.000853930266675115
57.1306067604359,49.9070328300902,0.000894310745674214
57.1306067604359,51.5023844715947,0.000924229581341171
57.1306067604359,53.0977361130992,0.000930835507298346
57.1306067604359,54.6930877546037,0.000907550195131041
57.1306067604359,56.2884393961082,0.000856911440754885
57.1306067604359,57.8837910376127,0.000788933693671236
57.1306067604359,59.4791426791172,0.000716665790648174
57.1306067604359,61.0744943206217,0.000651263868626373
57.1306067604359,62.6698459621262,0.000598792706571907
57.1306067604359,64.2651976036308,0.000559424294427493
57.1306067604359,65.8605492451353,0.000528804540624932
57.1306067604359,67.4559008866398,0.000500396885137756
57.1306067604359,69.0512525281443,0.000468239139052726
57.1306067604359,70.6466041696488,0.000428642731899264
57.1306067604359,72.2419558111533,0.000380934616149179
57.1306067604359,73.8373074526578,0.000327237850030823
57.1306067604359,75.4326590941623,0.00027118031798137
57.1306067604359,77.0280107356668,0.00021662149723044
57.1306067604359,78.6233623771713,0.000166863404915401
57.1306067604359,80.2187140186759,0.000123726046078418
57.1306067604359,81.8140656601803,8.81368516789904e-05
57.1306067604359,83.4094173016849,5.99892321355237e-05
57.1306067604359,85.0047689431894,3.87426571145294e-05
57.1306067604359,86.6001205846939,2.35936427888493e-05
57.1306067604359,88.1954722261984,1.34084091409646e-05
57.1306067604359,89.7908238677029,7.10965138061856e-06
57.1306067604359,91.3861755092074,3.47400117124944e-06
57.1306067604359,92.9815271507119,1.5536827549279e-06
57.1306067604359,94.5768787922164,6.2609651187875e-07
57.1306067604359,96.1722304337209,2.39212719550439e-07
58.8443820421207,18,2.42564753404415e-05
58.8443820421207,19.5953516415045,4.23956248582285e-05
58.8443820421207,21.190703283009,6.8992112136093e-05
58.8443820421207,22.7860549245135,0.000104930429118598
58.8443820421207,24.381406566018,0.000150060657929635
58.8443820421207,25.9767582075225,0.000203230439352433
58.8443820421207,27.5721098490271,0.000262676474998692
58.8443820421207,29.1674614905316,0.000326397418256528
58.8443820421207,30.7628131320361,0.000392101370573682
58.8443820421207,32.3581647735406,0.000456926272457277
58.8443820421207,33.9535164150451,0.000516764725300298
58.8443820421207,35.5488680565496,0.000567171536617508
58.8443820421207,37.1442196980541,0.000603999579226865
58.8443820421207,38.7395713395586,0.000625700285280941
58.8443820421207,40.3349229810631,0.000634378212492744
58.8443820421207,41.9302746225676,0.000636378119284756
58.8443820421207,43.5256262640721,0.000641006664965282
58.8443820421207,45.1209779055767,0.000657299467760677
58.8443820421207,46.7163295470812,0.000690540043278149
58.8443820421207,48.3116811885857,0.000739028163310618
58.8443820421207,49.9070328300902,0.000793681702141018
58.8443820421207,51.5023844715947,0.000840849559714062
58.8443820421207,53.0977361130992,0.000867714460130195
58.8443820421207,54.6930877546037,0.000866950910985136
58.8443820421207,56.2884393961082,0.000839415511950974
58.8443820421207,57.8837910376127,0.000792860825062043
58.8443820421207,59.4791426791172,0.000738058367183433
58.8443820421207,61.0744943206217,0.000684423837303274
58.8443820421207,62.6698459621262,0.000637198339197777
58.8443820421207,64.2651976036308,0.000596781735198872
58.8443820421207,65.8605492451353,0.000560061522405304
58.8443820421207,67.4559008866398,0.000522606895746746
58.8443820421207,69.0512525281443,0.000480965957305546
58.8443820421207,70.6466041696488,0.000433777395674012
58.8443820421207,72.2419558111533,0.000381869484391047
58.8443820421207,73.8373074526578,0.000327655840235949
58.8443820421207,75.4326590941623,0.000273903106205655
58.8443820421207,77.0280107356668,0.000222896267528862
58.8443820421207,78.6233623771713,0.000176350416378476
58.8443820421207,80.2187140186759,0.000134967533056008
58.8443820421207,81.8140656601803,9.93534285806067e-05
58.8443820421207,83.4094173016849,6.9730159256308e-05
58.8443820421207,85.0047689431894,4.62402935964901e-05
58.8443820421207,86.6001205846939,2.87678037910807e-05
58.8443820421207,88.1954722261984,1.66276013439132e-05
58.8443820421207,89.7908238677029,8.92263848639048e-06
58.8443820421207,91.3861755092074,4.40055117457995e-06
58.8443820421207,92.9815271507119,1.98941609048852e-06
58.8443820421207,94.5768787922164,8.1021710839892e-07
58.8443820421207,96.1722304337209,3.08704234497006e-07
60.5581573238055,18,1.79183875134074e-05
60.5581573238055,19.5953516415045,3.18423827701214e-05
60.5581573238055,21.190703283009,5.27255627650441e-05
60.5581573238055,22.7860549245135,8.16126670133851e-05
60.5581573238055,24.381406566018,0.000118756542900844
60.5581573238055,25.9767582075225,0.000163493904186877
60.5581573238055,27.5721098490271,0.000214371544457882
60.5581573238055,29.1674614905316,0.000269347703663077
60.5581573238055,30.7628131320361,0.000325795256873421
60.5581573238055,32.3581647735406,0.00038048324659382
60.5581573238055,33.9535164150451,0.000429332009983099
60.5581573238055,35.5488680565496,0.000468469618679874
60.5581573238055,37.1442196980541,0.000494800897625065
60.5581573238055,38.7395713395586,0.00050794253827514
60.5581573238055,40.3349229810631,0.000510824058008408
60.5581573238055,41.9302746225676,0.000509996316161028
60.5581573238055,43.5256262640721,0.000514385080665541
60.5581573238055,45.1209779055767,0.000532369104375175
60.5581573238055,46.7163295470812,0.000568848492050791
60.5581573238055,48.3116811885857,0.000622463489056728
60.5581573238055,49.9070328300902,0.000685183449373458
60.5581573238055,51.5023844715947,0.00074465974685519
60.5581573238055,53.0977361130992,0.000788767076396013
60.5581573238055,54.6930877546037,0.000809621388882598
60.5581573238055,56.2884393961082,0.000806082917928111
60.5581573238055,57.8837910376127,0.000782984504352005
60.5581573238055,59.4791426791172,0.000748048569462362
60.5581573238055,61.0744943206217,0.000708300595765105
60.5581573238055,62.6698459621262,0.000667781665947313
60.5581573238055,64.2651976036308,0.000627060164869079
60.5581573238055,65.8605492451353,0.000584472452396222
60.5581573238055,67.4559008866398,0.000538027575077781
60.5581573238055,69.0512525281443,0.000487097992915935
60.5581573238055,70.6466041696488,0.000432827248138763
60.5581573238055,72.2419558111533,0.000377553459988224
60.5581573238055,73.8373074526578,0.000323849479531819
60.5581573238055,75.4326590941623,0.00027344034107839
60.5581573238055,77.0280107356668,0.000226891536343458
60.5581573238055,78.6233623771713,0.00018425196163684
60.5581573238055,80.2187140186759,0.000145114395183143
60.5581573238055,81.8140656601803,0.000109807211044009
60.5581573238055,83.4094173016849,7.89381075274118e-05
60.5581573238055,85.0047689431894,5.33729186569467e-05
60.5581573238055,86.6001205846939,3.37021469841117e-05
60.5581573238055,88.1954722261984,1.96995049228661e-05
60.5581573238055,89.7908238677029,1.06518531597897e-05
60.5581573238055,91.3861755092074,5.28411645608369e-06
60.5581573238055,92.9815271507119,2.40325438647818e-06
60.5581573238055,94.5768787922164,9.86173605530056e-07
60.5581573238055,96.1722304337209,3.74311226401515e-07
62.2719326054904,18,1.28695485529349e-05
62.2719326054904,19.5953516415045,2.32916138560964e-05
62.2719326054904,21.190703283009,3.931421586555e-05
62.2719326054904,22.7860549245135,6.20555984010338e-05
62.2719326054904,24.381406566018,9.20730422857297e-05
62.2719326054904,25.9767582075225,0.000129133666054872
62.2719326054904,27.5721098490271,0.000172133165142382
62.2719326054904,29.1674614905316,0.000219125271986751
62.2719326054904,30.7628131320361,0.00026732355457493
62.2719326054904,32.3581647735406,0.000313252168581671
62.2719326054904,33.9535164150451,0.000352856729220908
62.2719326054904,35.5488680565496,0.000382675303455334
62.2719326054904,37.1442196980541,0.000400399224414971
62.2719326054904,38.7395713395586,0.00040647721856873
62.2719326054904,40.3349229810631,0.000404329331970913
62.2719326054904,41.9302746225676,0.000400399675474952
62.2719326054904,43.5256262640721,0.000402996739676141
62.2719326054904,45.1209779055767,0.000419768169596318
62.2719326054904,46.7163295470812,0.000455380795618029
62.2719326054904,48.3116811885857,0.000509217336155079
62.2719326054904,49.9070328300902,0.000574892179672333
62.2719326054904,51.5023844715947,0.00064199498972568
62.2719326054904,53.0977361130992,0.000699615525779232
62.2719326054904,54.6930877546037,0.000739616882504612
62.2719326054904,56.2884393961082,0.000758891351151477
62.2719326054904,57.8837910376127,0.000759143014648241
62.2719326054904,59.4791426791172,0.000744695136012893
62.2719326054904,61.0744943206217,0.000719818808168911
62.2719326054904,62.6698459621262,0.000687085105604602
62.2719326054904,64.2651976036308,0.000647108842041915
62.2719326054904,65.8605492451353,0.000599690665439923
62.2719326054904,67.4559008866398,0.000545347435463415
62.2719326054904,69.0512525281443,0.000486311770332973
62.2719326054904,70.6466041696488,0.000426180848488129
62.2719326054904,72.2419558111533,0.00036868056136688
62.2719326054904,73.8373074526578,0.000316405785511764
62.2719326054904,75.4326590941623,0.000269965907743666
62.2719326054904,77.0280107356668,0.000228237402875895
62.2719326054904,78.6233623771713,0.000189704154447517
62.2719326054904,80.2187140186759,0.000152991335703406
62.2719326054904,81.8140656601803,0.000118240648443075
62.2719326054904,83.4094173016849,8.64709161950393e-05
62.2719326054904,85.0047689431894,5.92324628866059e-05
62.2719326054904,86.6001205846939,3.77541167358097e-05
62.2719326054904,88.1954722261984,2.22160476417951e-05
62.2719326054904,89.7908238677029,1.20637308145157e-05
62.2719326054904,91.3861755092074,6.00361971174192e-06
62.2719326054904,92.9815271507119,2.73850246482952e-06
62.2719326054904,94.5768787922164,1.12945849463812e-06
62.2719326054904,96.1722304337209,4.2643718367036e-07
63.9857078871752,18,8.95997263664776e-06
63.9857078871752,19.5953516415045,1.65464721449209e-05
63.9857078871752,21.190703283009,2.85232730375967e-05
63.9857078871752,22.7860549245135,4.59950991907355e-05
63.9857078871752,24.381406566018,6.9706766062553e-05
63.9857078871752,25.9767582075225,9.97596249399699e-05
63.9857078871752,27.5721098490271,0.000135388776101873
63.9857078871752,29.1674614905316,0.000174846999718754
63.9857078871752,30.7628131320361,0.000215374176038655
63.9857078871752,32.3581647735406,0.000253438722335953
63.9857078871752,33.9535164150451,0.000285106366908215
63.9857078871752,35.5488680565496,0.000307265598026912
63.9857078871752,37.1442196980541,0.000318200182108397
63.9857078871752,38.7395713395586,0.000318896802517414
63.9857078871752,40.3349229810631,0.000312958635893734
63.9857078871752,41.9302746225676,0.000306447533404982
63.9857078871752,43.5256262640721,0.000306854226880742
63.9857078871752,45.1209779055767,0.000321007303913899
63.9857078871752,46.7163295470812,0.000353362089878181
63.9857078871752,48.3116811885857,0.000404174247369823
63.9857078871752,49.9070328300902,0.00046893418623589
63.9857078871752,51.5023844715947,0.00053947020638671
63.9857078871752,53.0977361130992,0.000606436240646311
63.9857078871752,54.6930877546037,0.00066180523388945
63.9857078871752,56.2884393961082,0.000700809194726889
63.9857078871752,57.8837910376127,0.000722215618678545
63.9857078871752,59.4791426791172,0.000727005660194008
63.9857078871752,61.0744943206217,0.000716645401232809
63.9857078871752,62.6698459621262,0.000692131572575372
63.9857078871752,64.2651976036308,0.000654011439854537
63.9857078871752,65.8605492451353,0.000603428741757966
63.9857078871752,67.4559008866398,0.000543232507261539
63.9857078871752,69.0512525281443,0.000478261194365906
63.9857078871752,70.6466041696488,0.00041425237225651
63.9857078871752,72.2419558111533,0.000356030886438967
63.9857078871752,73.8373074526578,0.000306046810793719
63.9857078871752,75.4326590941623,0.00026381750519366
63.9857078871752,77.0280107356668,0.000226738034170547
63.9857078871752,78.6233623771713,0.000192015101837077
63.9857078871752,80.2187140186759,0.000157583209497144
63.9857078871752,81.8140656601803,0.000123536950642486
63.9857078871752,83.4094173016849,9.13018820369252e-05
63.9857078871752,85.0047689431894,6.29981575154596e-05
63.9857078871752,86.6001205846939,4.03417239197511e-05
63.9857078871752,88.1954722261984,2.38076603646073e-05
63.9857078871752,89.7908238677029,1.29467736029867e-05
63.9857078871752,91.3861755092074,6.44940612069702e-06
63.9857078871752,92.9815271507119,2.94399231543402e-06
63.9857078871752,94.5768787922164,1.21783306678478e-06
63.9857078871752,96.1722304337209,4.5646683390223e-07
65.69948316886,18,6.07501374492376e-06
65.69948316886,19.5953516415045,1.14500274270869e-05
65.69948316886,21.190703283009,2.01667693821591e-05
65.69948316886,22.7860549245135,3.32416711368912e-05
65.69948316886,24.381406566018,5.14910788934761e-05
65.69948316886,25.9767582075225,7.52371347025006e-05
65.69948316886,27.5721098490271,0.000104007882244342
65.69948316886,29.1674614905316,0.000136318937827521
65.69948316886,30.7628131320361,0.000169602068783322
65.69948316886,32.3581647735406,0.000200476143531681
65.69948316886,33.9535164150451,0.000225268303025711
65.69948316886,35.5488680565496,0.000241222044164264
65.69948316886,37.1442196980541,0.000247072486159037
65.69948316886,38.7395713395586,0.000244093904798867
65.69948316886,40.3349229810631,0.000235810744192686
65.69948316886,41.9302746225676,0.000227689318056023
65.69948316886,43.5256262640721,0.000226266691695182
65.69948316886,45.1209779055767,0.000237486116782978
65.69948316886,46.7163295470812,0.000265535408779225
65.69948316886,48.3116811885857,0.000311466548896006
65.69948316886,49.9070328300902,0.000372576929932966
65.69948316886,51.5023844715947,0.00044293586869571
65.69948316886,53.0977361130992,0.000514925248991257
65.69948316886,54.6930877546037,0.000580981907087444
65.69948316886,56.2884393961082,0.000635162237214034
65.69948316886,57.8837910376127,0.000673786940873867
65.69948316886,59.4791426791172,0.000694885833550084
65.69948316886,61.0744943206217,0.00069735995367853
65.69948316886,62.6698459621262,0.000680717616203287
65.69948316886,64.2651976036308,0.000645388318319528
65.69948316886,65.8605492451353,0.000593665431723459
65.69948316886,67.4559008866398,0.00053036783162608
65.69948316886,69.0512525281443,0.000462436415441152
65.69948316886,70.6466041696488,0.000397197209797421
65.69948316886,72.2419558111533,0.000340125364709562
65.69948316886,73.8373074526578,0.000293320565226694
65.69948316886,75.4326590941623,0.000255304254966581
65.69948316886,77.0280107356668,0.000222336377550778
65.69948316886,78.6233623771713,0.000190779856690791
65.69948316886,80.2187140186759,0.000158255981779689
65.69948316886,81.8140656601803,0.000124986509282136
65.69948316886,83.4094173016849,9.27765600347968e-05
65.69948316886,85.0047689431894,6.41479118212301e-05
65.69948316886,86.6001205846939,4.10964009206962e-05
65.69948316886,88.1954722261984,2.42416814300431e-05
65.69948316886,89.7908238677029,1.31684452107565e-05
65.69948316886,91.3861755092074,6.55296306263227e-06
65.69948316886,92.9815271507119,2.98801570363572e-06
65.69948316886,94.5768787922164,1.23740062848299e-06
65.69948316886,96.1722304337209,4.5917630248242e-07
67.4132584505448,18,3.99044004479901e-06
67.4132584505448,19.5953516415045,7.68402138432112e-06
67.4132584505448,21.190703283009,1.38415091244825e-05
67.4132584505448,22.7860549245135,2.33430723088753e-05
67.4132584505448,24.381406566018,3.69840236626457e-05
67.4132584505448,25.9767582075225,5.52012739959564e-05
67.4132584505448,27.5721098490271,7.77504877755661e-05
67.4132584505448,29.1674614905316,0.000103433577998382
67.4132584505448,30.7628131320361,0.000129994274250717
67.4132584505448,32.3581647735406,0.000154377340184965
67.4132584505448,33.9535164150451,0.00017330616529239
67.4132584505448,35.5488680565496,0.00018440524636712
67.4132584505448,37.1442196980541,0.000186753008793883
67.4132584505448,38.7395713395586,0.000181705676307589
67.4132584505448,40.3349229810631,0.000172501804764406
67.4132584505448,41.9302746225676,0.000163868715630955
67.4132584505448,43.5256262640721,0.000161325898100323
67.4132584505448,45.1209779055767,0.000169907003750978
67.4132584505448,46.7163295470812,0.000193451099549274
67.4132584505448,48.3116811885857,0.000233612316038686
67.4132584505448,49.9070328300902,0.000289231843796527
67.4132584505448,51.5023844715947,0.000356408701390095
67.4132584505448,53.0977361130992,0.000429254161732512
67.4132584505448,54.6930877546037,0.000500961059147317
67.4132584505448,56.2884393961082,0.00056495705070571
67.4132584505448,57.8837910376127,0.000615767774136334
67.4132584505448,59.4791426791172,0.000649078174277226
67.4132584505448,61.0744943206217,0.000661681058385522
67.4132584505448,62.6698459621262,0.000651849252936123
67.4132584505448,64.2651976036308,0.000619927224644451
67.4132584505448,65.8605492451353,0.000569144298093087
67.4132584505448,67.4559008866398,0.000505816072442351
67.4132584505448,69.0512525281443,0.000438321059618719
67.4132584505448,70.6466041696488,0.000374866903276994
67.4132584505448,72.2419558111533,0.000321031586867095
67.4132584505448,73.8373074526578,0.000278340923632624
67.4132584505448,75.4326590941623,0.000244463804393016
67.4132584505448,77.0280107356668,0.000214946750327524
67.4132584505448,78.6233623771713,0.000185810166025733
67.4132584505448,80.2187140186759,0.000154772585656685
67.4132584505448,81.8140656601803,0.000122358411504639
67.4132584505448,83.4094173016849,9.0705803836462e-05
67.4132584505448,85.0047689431894,6.25464864209586e-05
67.4132584505448,86.6001205846939,3.99322490418261e-05
67.4132584505448,88.1954722261984,2.34693291851244e-05
67.4132584505448,89.7908238677029,1.2703441416585e-05
67.4132584505448,91.3861755092074,6.30216395735925e-06
67.4132584505448,92.9815271507119,2.86562393292813e-06
67.4132584505448,94.5768787922164,1.18588078795423e-06
67.4132584505448,96.1722304337209,4.34056501668873e-07
69.1270337322297,18,2.53940084462843e-06
69.1270337322297,19.5953516415045,4.99930809548513e-06
69.1270337322297,21.190703283009,9.21532102583577e-06
69.1270337322297,22.7860549245135,1.5906365396312e-05
69.1270337322297,24.381406566018,2.5778954642337e-05
69.1270337322297,25.9767582075225,3.92936335479866e-05
69.1270337322297,27.5721098490271,5.63605427568283e-05
69.1270337322297,29.1674614905316,7.60583675966399e-05
69.1270337322297,30.7628131320361,9.65142579086036e-05
69.1270337322297,32.3581647735406,0.000115127615254708
69.1270337322297,33.9535164150451,0.000129126384015229
69.1270337322297,35.5488680565496,0.000136547354680043
69.1270337322297,37.1442196980541,0.000136734404397216
69.1270337322297,38.7395713395586,0.000130971999853404
69.1270337322297,40.3349229810631,0.000122066166436667
69.1270337322297,41.9302746225676,0.000113927192616731
69.1270337322297,43.5256262640721,0.000111053532267483
69.1270337322297,45.1209779055767,0.000117584847853897
69.1270337322297,46.7163295470812,0.000136935981662652
69.1270337322297,48.3116811885857,0.000171126001833233
69.1270337322297,49.9070328300902,0.000220183655155712
69.1270337322297,51.5023844715947,0.000281901708018052
69.1270337322297,53.0977361130992,0.000351994306688402
69.1270337322297,54.6930877546037,0.00042460120628688
69.1270337322297,56.2884393961082,0.00049302671768998
69.1270337322297,57.8837910376127,0.000550682533741614
69.1270337322297,59.4791426791172,0.000591605789132997
69.1270337322297,61.0744943206217,0.000611060804652434
69.1270337322297,62.6698459621262,0.000606453130507197
69.1270337322297,64.2651976036308,0.000578148670041814
69.1270337322297,65.8605492451353,0.000530114559943119
69.1270337322297,67.4559008866398,0.000469659531942873
69.1270337322297,69.0512525281443,0.000405887354586592
69.1270337322297,70.6466041696488,0.000347147710699757
69.1270337322297,72.2419558111533,0.000298571996693817
69.1270337322297,73.8373074526578,0.000260911901399611
69.1270337322297,75.4326590941623,0.000231149784379703
69.1270337322297,77.0280107356668,0.000204538172095616
69.1270337322297,78.6233623771713,0.000177226425523911
69.1270337322297,80.2187140186759,0.00014739050907235
69.1270337322297,81.8140656601803,0.000115993329787035
69.1270337322297,83.4094173016849,8.54440984963411e-05
69.1270337322297,85.0047689431894,5.85042816124193e-05
69.1270337322297,86.6001205846939,3.70855191316542e-05
69.1270337322297,88.1954722261984,2.16494137244303e-05
69.1270337322297,89.7908238677029,1.16466730341793e-05
69.1270337322297,91.3861755092074,5.7477336152643e-06
69.1270337322297,92.9815271507119,2.60150033462115e-06
69.1270337322297,94.5768787922164,1.07382582700868e-06
69.1270337322297,96.1722304337209,3.85751653999455e-07
70.8408090139145,18,1.56264295203977e-06
70.8408090139145,19.5953516415045,3.14697837203098e-06
70.8408090139145,21.190703283009,5.93804098012156e-06
70.8408090139145,22.7860549245135,1.049064340131e-05
70.8408090139145,24.381406566018,1.73851136556886e-05
70.8408090139145,25.9767582075225,2.70416833874566e-05
70.8408090139145,27.5721098490271,3.94601915302677e-05
70.8408090139145,29.1674614905316,5.3964659535567e-05
70.8408090139145,30.7628131320361,6.9085544630284e-05
70.8408090139145,32.3581647735406,8.27384765641791e-05
70.8408090139145,33.9535164150451,9.27077925982057e-05
70.8408090139145,35.5488680565496,9.74508067115913e-05
70.8408090139145,37.1442196980541,9.65159903026057e-05
70.8408090139145,38.7395713395586,9.10172892493573e-05
70.8408090139145,40.3349229810631,8.32523944505539e-05
70.8408090139145,41.9302746225676,7.63087182116751e-05
70.8408090139145,43.5256262640721,7.37209984385228e-05
70.8408090139145,45.1209779055767,7.87935750283303e-05
70.8408090139145,46.7163295470812,9.44711886998603e-05
70.8408090139145,48.3116811885857,0.000122913800099614
70.8408090139145,49.9070328300902,0.000164968429897038
70.8408090139145,51.5023844715947,0.000219737680221201
70.8408090139145,53.0977361130992,0.000284324744521659
70.8408090139145,54.6930877546037,0.000353892994423505
70.8408090139145,56.2884393961082,0.000422020418954115
70.8408090139145,57.8837910376127,0.000481615176619186
70.8408090139145,59.4791426791172,0.000525743776513635
70.8408090139145,61.0744943206217,0.000548742245821385
70.8408090139145,62.6698459621262,0.000547553380916554
70.8408090139145,64.2651976036308,0.000522700902553353
70.8408090139145,65.8605492451353,0.000478713546161348
70.8408090139145,67.4559008866398,0.000423423303302426
70.8408090139145,69.0512525281443,0.00036601074409087
70.8408090139145,70.6466041696488,0.000314324859161102
70.8408090139145,72.2419558111533,0.000272607422363222
70.8408090139145,73.8373074526578,0.000240712143241221
70.8408090139145,75.4326590941623,0.000215111131321732
70.8408090139145,77.0280107356668,0.000191115528158786
70.8408090139145,78.6233623771713,0.000165360255808781
70.8408090139145,80.2187140186759,0.000136715470709067
70.8408090139145,81.8140656601803,0.000106640865518909
70.8408090139145,83.4094173016849,7.77383039509583e-05
70.8408090139145,85.0047689431894,5.26549284183714e-05
70.8408090139145,86.6001205846939,3.3026745607164e-05
70.8408090139145,88.1954722261984,1.90917952725641e-05
70.8408090139145,89.7908238677029,1.01806198721928e-05
70.8408090139145,91.3861755092074,4.98623086306823e-06
70.8408090139145,92.9815271507119,2.24192307936347e-06
70.8408090139145,94.5768787922164,9.21175136439194e-07
70.8408090139145,96.1722304337209,3.22646550698083e-07
72.5545842955993,18,9.188133295956e-07
72.5545842955993,19.5953516415045,1.89908074122083e-06
72.5545842955993,21.190703283009,3.67680293344021e-06
72.5545842955993,22.7860549245135,6.6583073988229e-06
72.5545842955993,24.381406566018,1.128957419205e-05
72.5545842955993,25.9767582075225,1.79177926502133e-05
72.5545842955993,27.5721098490271,2.65857529623603e-05
72.5545842955993,29.1674614905316,3.68210876361899e-05
72.5545842955993,30.7628131320361,4.75335060744625e-05
72.5545842955993,32.3581647735406,5.71481846191675e-05
72.5545842955993,33.9535164150451,6.3991847283431e-05
72.5545842955993,35.5488680565496,6.69133642582518e-05
72.5545842955993,37.1442196980541,6.56106497631304e-05
72.5545842955993,38.7395713395586,6.09761160718239e-05
72.5545842955993,40.3349229810631,5.47884053238414e-05
72.5545842955993,41.9302746225676,4.93696446969163e-05
72.5545842955993,43.5256262640721,4.73986959100435e-05
72.5545842955993,45.1209779055767,5.14430273233078e-05
72.5545842955993,46.7163295470812,6.39773420508415e-05
72.5545842955993,48.3116811885857,8.71356133655581e-05
72.5545842955993,49.9070328300902,0.000122265571280101
72.5545842955993,51.5023844715947,0.000169412677197336
72.5545842955993,53.0977361130992,0.000226808299193173
72.5545842955993,54.6930877546037,0.000290602143548618
72.5545842955993,56.2884393961082,0.000354890919371774
72.5545842955993,57.8837910376127,0.000412543415228025
72.5545842955993,59.4791426791172,0.00045622247090824
72.5545842955993,61.0744943206217,0.000479868343469747
72.5545842955993,62.6698459621262,0.000480332282593665
72.5545842955993,64.2651976036308,0.000458424039301002
72.5545842955993,65.8605492451353,0.000419085647763799
72.5545842955993,67.4559008866398,0.000370288178445137
72.5545842955993,69.0512525281443,0.000320791372713619
72.5545842955993,70.6466041696488,0.000277494155869618
72.5545842955993,72.2419558111533,0.000243488632261357
72.5545842955993,73.8373074526578,0.000217717801797621
72.5545842955993,75.4326590941623,0.000196320250598013
72.5545842955993,77.0280107356668,0.000174910596223636
72.5545842955993,78.6233623771713,0.000150801161304741
72.5545842955993,80.2187140186759,0.000123630563152998
72.5545842955993,81.8140656601803,9.53181052936354e-05
72.5545842955993,83.4094173016849,6.85646556692201e-05
72.5545842955993,85.0047689431894,4.58076829515889e-05
72.5545842955993,86.6001205846939,2.83472775878037e-05
72.5545842955993,88.1954722261984,1.6181087523994e-05
72.5545842955993,89.7908238677029,8.52980141873946e-06
72.5545842955993,91.3861755092074,4.1357069110548e-06
72.5545842955993,92.9815271507119,1.84304336671929e-06
72.5545842955993,94.5768787922164,7.52128581830565e-07
72.5545842955993,96.1722304337209,2.54726437489731e-07
74.2683595772841,18,5.28862041596568e-07
74.2683595772841,19.5953516415045,1.1177330095298e-06
74.2683595772841,21.190703283009,2.21282474629944e-06
74.2683595772841,22.7860549245135,4.09420066682079e-06
74.2683595772841,24.381406566018,7.08058658763877e-06
74.2683595772841,25.9767582075225,1.14328608568331e-05
74.2683595772841,27.5721098490271,1.72037673656724e-05
74.2683595772841,29.1674614905316,2.40787714170029e-05
74.2683595772841,30.7628131320361,3.12950581787295e-05
74.2683595772841,32.3581647735406,3.77347745906469e-05
74.2683595772841,33.9535164150451,4.22100622374471e-05
74.2683595772841,35.5488680565496,4.39127911032595e-05
74.2683595772841,37.1442196980541,4.26511745847829e-05
74.2683595772841,38.7395713395586,3.90939991738914e-05
74.2683595772841,40.3349229810631,3.45485636981784e-05
74.2683595772841,41.9302746225676,3.0679086391736e-05
74.2683595772841,43.5256262640721,2.94487446155309e-05
74.2683595772841,45.1209779055767,3.28076807334732e-05
74.2683595772841,46.7163295470812,4.27922712633229e-05
74.2683595772841,48.3116811885857,6.13974228427021e-05
74.2683595772841,49.9070328300902,9.02166498699441e-05
74.2683595772841,51.5023844715947,0.000129911131996138
74.2683595772841,53.0977361130992,0.000179560869899166
74.2683595772841,54.6930877546037,0.000236175625377376
74.2683595772841,56.2884393961082,0.000294474181385185
74.2683595772841,57.8837910376127,0.000347593508932479
74.2683595772841,59.4791426791172,0.00038821808300264
74.2683595772841,61.0744943206217,0.000410310155075224
74.2683595772841,62.6698459621262,0.000410917745786807
74.2683595772841,64.2651976036308,0.00039121988991364
74.2683595772841,65.8605492451353,0.000356440917357222
74.2683595772841,67.4559008866398,0.000314412036707232
74.2683595772841,69.0512525281443,0.000273165925407954
74.2683595772841,70.6466041696488,0.000238439587079176
74.2683595772841,72.2419558111533,0.000212128580426221
74.2683595772841,73.8373074526578,0.000192371341545144
74.2683595772841,75.4326590941623,0.000175140288968555
74.2683595772841,77.0280107356668,0.000156475873660675
74.2683595772841,78.6233623771713,0.000134386029701205
74.2683595772841,80.2187140186759,0.0001091916454752
74.2683595772841,81.8140656601803,8.31473302493778e-05
74.2683595772841,83.4094173016849,5.89521294438601e-05
74.2683595772841,85.0047689431894,3.87906588570252e-05
74.2683595772841,86.6001205846939,2.36397540229872e-05
74.2683595772841,88.1954722261984,1.32966591867152e-05
74.2683595772841,89.7908238677029,6.91308439746221e-06
74.2683595772841,91.3861755092074,3.31020506053548e-06
74.2683595772841,92.9815271507119,1.45867650506514e-06
74.2683595772841,94.5768787922164,5.89787452711459e-07
74.2683595772841,96.1722304337209,1.91327646904674e-07
75.982134858969,18,2.91881379351455e-07
75.982134858969,19.5953516415045,6.31094324364953e-07
75.982134858969,21.190703283009,1.2775145071993e-06
75.982134858969,22.7860549245135,2.41363190021223e-06
75.982134858969,24.381406566018,4.25327179844618e-06
75.982134858969,25.9767582075225,6.97828627925559e-06
75.982134858969,27.5721098490271,1.06360951311912e-05
75.982134858969,29.1674614905316,1.50283120197317e-05
75.982134858969,30.7628131320361,1.96520747593598e-05
75.982134858969,32.3581647735406,2.37611428235578e-05
75.982134858969,33.9535164150451,2.65616000069645e-05
75.982134858969,35.5488680565496,2.75188612336282e-05
75.982134858969,37.1442196980541,2.65155145637937e-05
75.982134858969,38.7395713395586,2.40204370522014e-05
75.982134858969,40.3349229810631,2.09488534695595e-05
75.982134858969,41.9302746225676,1.84392869865157e-05
75.982134858969,43.5256262640721,1.78947486153173e-05
75.982134858969,45.1209779055767,2.07828716117079e-05
75.982134858969,46.7163295470812,2.8769759822293e-05
75.982134858969,48.3116811885857,4.36659729172205e-05
75.982134858969,49.9070328300902,6.71398021803937e-05
75.982134858969,51.5023844715947,0.000100206702484413
75.982134858969,53.0977361130992,0.000142524339654773
75.982134858969,54.6930877546037,0.000191771517037902
75.982134858969,56.2884393961082,0.000243264593148913
75.982134858969,57.8837910376127,0.000290559402189394
75.982134858969,59.4791426791172,0.000326632161554528
75.982134858969,61.0744943206217,0.000345750748006883
75.982134858969,62.6698459621262,0.000345348784897005
75.982134858969,64.2651976036308,0.000327006717007371
75.982134858969,65.8605492451353,0.000296121370671992
75.982134858969,67.4559008866398,0.000260215903802127
75.982134858969,69.0512525281443,0.000226478174531582
75.982134858969,70.6466041696488,0.000199490775893782
75.982134858969,72.2419558111533,0.000180088260883919
75.982134858969,73.8373074526578,0.000165797897889958
75.982134858969,75.4326590941623,0.00015256737914927
75.982134858969,77.0280107356668,0.000136871757314518
75.982134858969,78.6233623771713,0.00011729101062976
75.982134858969,80.2187140186759,9.46247885541785e-05
75.982134858969,81.8140656601803,7.12870001420994e-05
75.982134858969,83.4094173016849,4.9883967364617e-05
75.982134858969,85.0047689431894,3.23537786881893e-05
75.982134858969,86.6001205846939,1.94201131286038e-05
75.982134858969,88.1954722261984,1.07589298570125e-05
75.982134858969,89.7908238677029,5.51106278920302e-06
75.982134858969,91.3861755092074,2.60210568617467e-06
75.982134858969,92.9815271507119,1.13173561505876e-06
75.982134858969,94.5768787922164,4.52375663746665e-07
75.982134858969,96.1722304337209,1.39541778938543e-07
77.6959101406538,18,1.48876487069809e-07
77.6959101406538,19.5953516415045,3.33066985353123e-07
77.6959101406538,21.190703283009,6.94858401835963e-07
77.6959101406538,22.7860549245135,1.34730854958293e-06
77.6959101406538,24.381406566018,2.42604962300087e-06
77.6959101406538,25.9767582075225,4.04985299294602e-06
77.6959101406538,27.5721098490271,6.25496686347586e-06
77.6959101406538,29.1674614905316,8.92249698349023e-06
77.6959101406538,30.7628131320361,1.17392976827687e-05
77.6959101406538,32.3581647735406,1.42359731779622e-05
77.6959101406538,33.9535164150451,1.59125900475808e-05
77.6959101406538,35.5488680565496,1.6437334503086e-05
77.6959101406538,37.1442196980541,1.57414665061746e-05
77.6959101406538,38.7395713395586,1.41366330925426e-05
77.6959101406538,40.3349229810631,1.22426181122775e-05
77.6959101406538,41.9302746225676,1.08133088335843e-05
77.6959101406538,43.5256262640721,1.08478754625109e-05
77.6959101406538,45.1209779055767,1.34673224641513e-05
77.6959101406538,46.7163295470812,2.00527476573071e-05
77.6959101406538,48.3116811885857,3.22276968102826e-05
77.6959101406538,49.9070328300902,5.1622853550575e-05
77.6959101406538,51.5023844715947,7.93972552578146e-05
77.6959101406538,53.0977361130992,0.000115529140296033
77.6959101406538,54.6930877546037,0.000158138918975486
77.6959101406538,56.2884393961082,0.000203031413987432
77.6959101406538,57.8837910376127,0.000244221684467359
77.6959101406538,59.4791426791172,0.00027513257523887
77.6959101406538,61.0744943206217,0.000290517482988588
77.6959101406538,62.6698459621262,0.000288306307885158
77.6959101406538,64.2651976036308,0.000270474579377033
77.6959101406538,65.8605492451353,0.0002425019316832
77.6959101406538,67.4559008866398,0.000211522272062398
77.6959101406538,69.0512525281443,0.000183898324421196
77.6959101406538,70.6466041696488,0.000163212600068565
77.6959101406538,72.2419558111533,0.000149480400251965
77.6959101406538,73.8373074526578,0.000139842725030758
77.6959101406538,75.4326590941623,0.000130322002941291
77.6959101406538,77.0280107356668,0.000117752119033232
77.6959101406538,78.6233623771713,0.000101080083621185
77.6959101406538,80.2187140186759,8.13327609000106e-05
77.6959101406538,81.8140656601803,6.09072409039008e-05
77.6959101406538,83.4094173016849,4.22587789368084e-05
77.6959101406538,85.0047689431894,2.71294919038352e-05
77.6959101406538,86.6001205846939,1.60958625678483e-05
77.6959101406538,88.1954722261984,8.80763241954589e-06
77.6959101406538,89.7908238677029,4.45290261372093e-06
77.6959101406538,91.3861755092074,2.0750377194722e-06
77.6959101406538,92.9815271507119,8.90795483472192e-07
77.6959101406538,94.5768787922164,3.51727299788424e-07
77.6959101406538,96.1722304337209,1.03594722523695e-07
79.4096854223386,18,7.72409795275054e-08
79.4096854223386,19.5953516415045,1.75899567824094e-07
79.4096854223386,21.190703283009,3.73104694553008e-07
79.4096854223386,22.7860549245135,7.34380231023487e-07
79.4096854223386,24.381406566018,1.33962311732618e-06
79.4096854223386,25.9767582075225,2.26021518356291e-06
79.4096854223386,27.5721098490271,3.51996550953065e-06
79.4096854223386,29.1674614905316,5.05125269067933e-06
79.4096854223386,30.7628131320361,6.67091571846033e-06
79.4096854223386,32.3581647735406,8.10232113773618e-06
79.4096854223386,33.9535164150451,9.05053352171615e-06
79.4096854223386,35.5488680565496,9.32555628149803e-06
79.4096854223386,37.1442196980541,8.88990892266883e-06
79.4096854223386,38.7395713395586,7.94489818106858e-06
79.4096854223386,40.3349229810631,6.90821664118879e-06
79.4096854223386,41.9302746225676,6.27866682148058e-06
79.4096854223386,43.5256262640721,6.79257318866275e-06
79.4096854223386,45.1209779055767,9.34969434465287e-06
79.4096854223386,46.7163295470812,1.51370429670937e-05
79.4096854223386,48.3116811885857,2.56170304076518e-05
79.4096854223386,49.9070328300902,4.23156381181257e-05
79.4096854223386,51.5023844715947,6.636959558968e-05
79.4096854223386,53.0977361130992,9.78440127107954e-05
79.4096854223386,54.6930877546037,0.000135063938566574
79.4096854223386,56.2884393961082,0.000174168141952732
79.4096854223386,57.8837910376127,0.000209604536288569
79.4096854223386,59.4791426791172,0.000235323322836304
79.4096854223386,61.0744943206217,0.000246676198740649
79.4096854223386,62.6698459621262,0.000242151572698131
79.4096854223386,64.2651976036308,0.000224095574200643
79.4096854223386,65.8605492451353,0.000198002956112333
79.4096854223386,67.4559008866398,0.00017059840601503
79.4096854223386,69.0512525281443,0.000147520776886698
79.4096854223386,70.6466041696488,0.000131576413386048
79.4096854223386,72.2419558111533,0.000122230094000751
79.4096854223386,73.8373074526578,0.000116435101370779
79.4096854223386,75.4326590941623,0.000110326554773374
79.4096854223386,77.0280107356668,0.000100959287917426
79.4096854223386,78.6233623771713,8.74122228511683e-05
79.4096854223386,80.2187140186759,7.06999013683968e-05
79.4096854223386,81.8140656601803,5.30714968659297e-05
79.4096854223386,83.4094173016849,3.68262794558809e-05
79.4096854223386,85.0047689431894,2.3602267313294e-05
79.4096854223386,86.6001205846939,1.39540112375838e-05
79.4096854223386,88.1954722261984,7.59840967952786e-06
79.4096854223386,89.7908238677029,3.81611527395035e-06
79.4096854223386,91.3861755092074,1.76442451505753e-06
79.4096854223386,92.9815271507119,7.50692083062126e-07
79.4096854223386,94.5768787922164,2.93600566221912e-07
79.4096854223386,96.1722304337209,8.50512272551457e-08
81.1234607040235,18,3.8209250733256e-08
81.1234607040235,19.5953516415045,8.84971238874882e-08
81.1234607040235,21.190703283009,1.90594141076472e-07
81.1234607040235,22.7860549245135,3.80187578850763e-07
81.1234607040235,24.381406566018,7.01320844916007e-07
81.1234607040235,25.9767582075225,1.19390234209633e-06
81.1234607040235,27.5721098490271,1.8719951631861e-06
81.1234607040235,29.1674614905316,2.69919293979646e-06
81.1234607040235,30.7628131320361,3.57492514928498e-06
81.1234607040235,32.3581647735406,4.34657425777532e-06
81.1234607040235,33.9535164150451,4.851454388055e-06
81.1234607040235,35.5488680565496,4.99279973534586e-06
81.1234607040235,37.1442196980541,4.75237009092378e-06
81.1234607040235,38.7395713395586,4.26313580739968e-06
81.1234607040235,40.3349229810631,3.81947282837553e-06
81.1234607040235,41.9302746225676,3.77308861802977e-06
81.1234607040235,43.5256262640721,4.71561778111092e-06
81.1234607040235,45.1209779055767,7.43429082809798e-06
81.1234607040235,46.7163295470812,1.30085636251417e-05
81.1234607040235,48.3116811885857,2.27773211259861e-05
81.1234607040235,49.9070328300902,3.81195792286654e-05
81.1234607040235,51.5023844715947,6.00133515761152e-05
81.1234607040235,53.0977361130992,8.83997487297252e-05
81.1234607040235,54.6930877546037,0.000121582166373794
81.1234607040235,56.2884393961082,0.000155872668167132
81.1234607040235,57.8837910376127,0.000186109936492563
81.1234607040235,59.4791426791172,0.000206832123386716
81.1234607040235,61.0744943206217,0.000214084810329994
81.1234607040235,62.6698459621262,0.000206967343074077
81.1234607040235,64.2651976036308,0.000188173710490348
81.1234607040235,65.8605492451353,0.000163159964758846
81.1234607040235,67.4559008866398,0.000138240847927788
81.1234607040235,69.0512525281443,0.000118442596444937
81.1234607040235,70.6466041696488,0.000106004036244472
81.1234607040235,72.2419558111533,0.000100061083403103
81.1234607040235,73.8373074526578,9.7510150686105e-05
81.1234607040235,75.4326590941623,9.45763562850927e-05
81.1234607040235,77.0280107356668,8.83726756681073e-05
81.1234607040235,78.6233623771713,7.78988737514216e-05
81.1234607040235,80.2187140186759,6.39810072644915e-05
81.1234607040235,81.8140656601803,4.86652372716496e-05
81.1234607040235,83.4094173016849,3.41515315204004e-05
81.1234607040235,85.0047689431894,2.20972656897567e-05
81.1234607040235,86.6001205846939,1.31625742871806e-05
81.1234607040235,88.1954722261984,7.20866793857362e-06
81.1234607040235,89.7908238677029,3.63220837139374e-06
81.1234607040235,91.3861755092074,1.68144321841437e-06
81.1234607040235,92.9815271507119,7.1479584451154e-07
81.1234607040235,94.5768787922164,2.7909145217856e-07
81.1234607040235,96.1722304337209,8.42592578630879e-08
82.8372359857083,18,1.80767691812616e-08
82.8372359857083,19.5953516415045,4.25528512700202e-08
82.8372359857083,21.190703283009,9.29561613965056e-08
82.8372359857083,22.7860549245135,1.87695774116337e-07
82.8372359857083,24.381406566018,3.49725061185256e-07
82.8372359857083,25.9767582075225,6.00101590620316e-07
82.8372359857083,27.5721098490271,9.46607759958832e-07
82.8372359857083,29.1674614905316,1.37071492145271e-06
82.8372359857083,30.7628131320361,1.82026004920348e-06
82.8372359857083,32.3581647735406,2.21563792692074e-06
82.8372359857083,33.9535164150451,2.47189493603587e-06
82.8372359857083,35.5488680565496,2.54926899268666e-06
82.8372359857083,37.1442196980541,2.4399324452816e-06
82.8372359857083,38.7395713395586,2.24168452855968e-06
82.8372359857083,40.3349229810631,2.18647848797935e-06
82.8372359857083,41.9302746225676,2.56340915174649e-06
82.8372359857083,43.5256262640721,3.91307090286806e-06
82.8372359857083,45.1209779055767,6.99906533421701e-06
82.8372359857083,46.7163295470812,1.28677300382364e-05
82.8372359857083,48.3116811885857,2.27709773028098e-05
82.8372359857083,49.9070328300902,3.79095229288619e-05
82.8372359857083,51.5023844715947,5.89871376575577e-05
82.8372359857083,53.0977361130992,8.56360225986011e-05
82.8372359857083,54.6930877546037,0.000115939097226517
82.8372359857083,56.2884393961082,0.000146242858171047
82.8372359857083,57.8837910376127,0.00017175147407031
82.8372359857083,59.4791426791172,0.000187663598468991
82.8372359857083,61.0744943206217,0.000190824928476673
82.8372359857083,62.6698459621262,0.000181009002023871
82.8372359857083,64.2651976036308,0.000161245788316148
82.8372359857083,65.8605492451353,0.000136904126498278
82.8372359857083,67.4559008866398,0.00011387774377995
82.8372359857083,69.0512525281443,9.66552306548772e-05
82.8372359857083,70.6466041696488,8.70511178491112e-05
82.8372359857083,72.2419558111533,8.40095878838947e-05
82.8372359857083,73.8373074526578,8.44208098619514e-05
82.8372359857083,75.4326590941623,8.45302324004974e-05
82.8372359857083,77.0280107356668,8.13517078959049e-05
82.8372359857083,78.6233623771713,7.36502041128566e-05
82.8372359857083,80.2187140186759,6.19714484326629e-05
82.8372359857083,81.8140656601803,4.8183144892022e-05
82.8372359857083,83.4094173016849,3.44949796702124e-05
82.8372359857083,85.0047689431894,2.27237393460246e-05
82.8372359857083,86.6001205846939,1.3752017647071e-05
82.8372359857083,88.1954722261984,7.64018495583069e-06
82.8372359857083,89.7908238677029,3.90226125445875e-06
82.8372359857083,91.3861755092074,1.83934598419079e-06
82.8372359857083,92.9815271507119,8.1278162155545e-07
82.8372359857083,94.5768787922164,3.54249524845825e-07
82.8372359857083,96.1722304337209,1.60101099867606e-07
84.5510112673931,18,5.81671644440164e-09
84.5510112673931,19.5953516415045,1.49642026097613e-08
84.5510112673931,21.190703283009,3.51207587468002e-08
84.5510112673931,22.7860549245135,7.50501710105609e-08
84.5510112673931,24.381406566018,1.46184975840529e-07
84.5510112673931,25.9767582075225,2.59516429160725e-07
84.5510112673931,27.5721098490271,4.2000746755743e-07
84.5510112673931,29.1674614905316,6.19862049889902e-07
84.5510112673931,30.7628131320361,8.34556378082979e-07
84.5510112673931,32.3581647735406,1.02567761675071e-06
84.5510112673931,33.9535164150451,1.1518139728833e-06
84.5510112673931,35.5488680565496,1.20833204721213e-06
84.5510112673931,37.1442196980541,1.19337548034845e-06
84.5510112673931,38.7395713395586,1.1929187807502e-06
84.5510112673931,40.3349229810631,1.41680687388662e-06
84.5510112673931,41.9302746225676,2.14802180306393e-06
84.5510112673931,43.5256262640721,3.93892343932727e-06
84.5510112673931,45.1209779055767,7.59011760392689e-06
84.5510112673931,46.7163295470812,1.41663835178291e-05
84.5510112673931,48.3116811885857,2.48565523874458e-05
84.5510112673931,49.9070328300902,4.06547532897952e-05
84.5510112673931,51.5023844715947,6.18970861181632e-05
84.5510112673931,53.0977361130992,8.77610064542308e-05
84.5510112673931,54.6930877546037,0.000115960238331679
84.5510112673931,56.2884393961082,0.000142784217832845
84.5510112673931,57.8837910376127,0.000163813659873343
84.5510112673931,59.4791426791172,0.000175002171785894
84.5510112673931,61.0744943206217,0.000174112990120644
84.5510112673931,62.6698459621262,0.000161662679908466
84.5510112673931,64.2651976036308,0.000141007077543252
84.5510112673931,65.8605492451353,0.00011737069176142
84.5510112673931,67.4559008866398,9.61854448424758e-05
84.5510112673931,69.0512525281443,8.14197478468022e-05
84.5510112673931,70.6466041696488,7.45270659436894e-05
84.5510112673931,72.2419558111533,7.43136805300371e-05
84.5510112673931,73.8373074526578,7.76540908756981e-05
84.5510112673931,75.4326590941623,8.07297574282349e-05
84.5510112673931,77.0280107356668,8.03347235912177e-05
84.5510112673931,78.6233623771713,7.49143524921643e-05
84.5510112673931,80.2187140186759,6.47219783157052e-05
84.5510112673931,81.8140656601803,5.15286132749948e-05
84.5510112673931,83.4094173016849,3.76858952345624e-05
84.5510112673931,85.0047689431894,2.53014443799835e-05
84.5510112673931,86.6001205846939,1.55715533730734e-05
84.5510112673931,88.1954722261984,8.78457967870721e-06
84.5510112673931,89.7908238677029,4.5550072048731e-06
84.5510112673931,91.3861755092074,2.19149010359397e-06
84.5510112673931,92.9815271507119,1.010068767588e-06
84.5510112673931,94.5768787922164,4.87973094934035e-07
84.5510112673931,96.1722304337209,2.80542446502493e-07
86.264786549078,18,2.67025646449213e-09
86.264786549078,19.5953516415045,6.86955589749323e-09
86.264786549078,21.190703283009,1.61026355959151e-08
86.264786549078,22.7860549245135,3.43920358406364e-08
86.264786549078,24.381406566018,6.69932532774984e-08
86.264786549078,25.9767582075225,1.18880109733473e-07
86.264786549078,27.5721098490271,1.92327841448334e-07
86.264786549078,29.1674614905316,2.83815537126186e-07
86.264786549078,30.7628131320361,3.82346981364896e-07
86.264786549078,32.3581647735406,4.7092696888762e-07
86.264786549078,33.9535164150451,5.31682894541003e-07
86.264786549078,35.5488680565496,5.83604295174884e-07
86.264786549078,37.1442196980541,6.30132109399404e-07
86.264786549078,38.7395713395586,7.61839932134794e-07
86.264786549078,40.3349229810631,1.19240063280383e-06
86.264786549078,41.9302746225676,2.23481289090632e-06
86.264786549078,43.5256262640721,4.49222286252046e-06
86.264786549078,45.1209779055767,8.83865067813608e-06
86.264786549078,46.7163295470812,1.638604173178e-05
86.264786549078,48.3116811885857,2.82686064133716e-05
86.264786549078,49.9070328300902,4.52465149974637e-05
86.264786549078,51.5023844715947,6.72194809288871e-05
86.264786549078,53.0977361130992,9.28122145145782e-05
86.264786549078,54.6930877546037,0.00011928170244439
86.264786549078,56.2884393961082,0.000142823819774412
86.264786549078,57.8837910376127,0.000159439816296689
86.264786549078,59.4791426791172,0.000165940635745842
86.264786549078,61.0744943206217,0.000161115521132755
86.264786549078,62.6698459621262,0.000146280957936723
86.264786549078,64.2651976036308,0.000125100144182717
86.264786549078,65.8605492451353,0.000102584002876696
86.264786549078,67.4559008866398,8.36312966412026e-05
86.264786549078,69.0512525281443,7.16508135811451e-05
86.264786549078,70.6466041696488,6.77240576566262e-05
86.264786549078,72.2419558111533,7.05071370781822e-05
86.264786549078,73.8373074526578,7.6820040140133e-05
86.264786549078,75.4326590941623,8.27185188712271e-05
86.264786549078,77.0280107356668,8.47232576542035e-05
86.264786549078,78.6233623771713,8.09563290140318e-05
86.264786549078,80.2187140186759,7.1432836468769e-05
86.264786549078,81.8140656601803,5.79337986361178e-05
86.264786549078,83.4094173016849,4.30706731049178e-05
86.264786549078,85.0047689431894,2.93348849353275e-05
86.264786549078,86.6001205846939,1.828658575234e-05
86.264786549078,88.1954722261984,1.04439106931118e-05
86.264786549078,89.7908238677029,5.49460865796517e-06
86.264786549078,91.3861755092074,2.71324239202945e-06
86.264786549078,92.9815271507119,1.33077236590992e-06
86.264786549078,94.5768787922164,7.38724295174512e-07
86.264786549078,96.1722304337209,5.28153660506186e-07
87.9785618307628,18,1.15175473096806e-09
87.9785618307628,19.5953516415045,2.96302756300684e-09
87.9785618307628,21.190703283009,6.94550766013306e-09
87.9785618307628,22.7860549245135,1.48342267919984e-08
87.9785618307628,24.381406566018,2.90223097350465e-08
87.9785618307628,25.9767582075225,5.16774646054808e-08
87.9785618307628,27.5721098490271,8.41177163149654e-08
87.9785618307628,29.1674614905316,1.25480889576043e-07
87.9785618307628,30.7628131320361,1.72279142761806e-07
87.9785618307628,32.3581647735406,2.1924570742347e-07
87.9785618307628,33.9535164150451,2.61496381370156e-07
87.9785618307628,35.5488680565496,3.34386665911804e-07
87.9785618307628,37.1442196980541,4.44746583249201e-07
87.9785618307628,38.7395713395586,6.92972447793316e-07
87.9785618307628,40.3349229810631,1.30432718449685e-06
87.9785618307628,41.9302746225676,2.63298819171873e-06
87.9785618307628,43.5256262640721,5.34326319016036e-06
87.9785618307628,45.1209779055767,1.03909768878089e-05
87.9785618307628,46.7163295470812,1.89420786752667e-05
87.9785618307628,48.3116811885857,3.20786081319007e-05
87.9785618307628,49.9070328300902,5.03201994384251e-05
87.9785618307628,51.5023844715947,7.31146894149986e-05
87.9785618307628,53.0977361130992,9.85130822366142e-05
87.9785618307628,54.6930877546037,0.000123308357523233
87.9785618307628,56.2884393961082,0.00014361987570298
87.9785618307628,57.8837910376127,0.000155919552837344
87.9785618307628,59.4791426791172,0.000157941004018211
87.9785618307628,61.0744943206217,0.000149548360094486
87.9785618307628,62.6698459621262,0.000132862304395706
87.9785618307628,64.2651976036308,0.000111804435319043
87.9785618307628,65.8605492451353,9.10877901383184e-05
87.9785618307628,67.4559008866398,7.49885235057033e-05
87.9785618307628,69.0512525281443,6.62834516488997e-05
87.9785618307628,70.6466041696488,6.56314688483665e-05
87.9785618307628,72.2419558111533,7.15039932556558e-05
87.9785618307628,73.8373074526578,8.06463263460456e-05
87.9785618307628,75.4326590941623,8.89911620692992e-05
87.9785618307628,77.0280107356668,9.28224608230737e-05
87.9785618307628,78.6233623771713,9.00121215329564e-05
87.9785618307628,80.2187140186759,8.04289869288612e-05
87.9785618307628,81.8140656601803,6.59530633701634e-05
87.9785618307628,83.4094173016849,4.95167523340583e-05
87.9785618307628,85.0047689431894,3.40198259829417e-05
87.9785618307628,86.6001205846939,2.13816928703329e-05
87.9785618307628,88.1954722261984,1.23255903332751e-05
87.9785618307628,89.7908238677029,6.58395408758164e-06
87.9785618307628,91.3861755092074,3.37029614322616e-06
87.9785618307628,92.9815271507119,1.80839471605189e-06
87.9785618307628,94.5768787922164,1.18691468443899e-06
87.9785618307628,96.1722304337209,1.01654618663463e-06
89.6923371124476,18,4.66765751170309e-10
89.6923371124476,19.5953516415045,1.20081103120172e-09
89.6923371124476,21.190703283009,2.81477037868668e-09
89.6923371124476,22.7860549245135,6.01179124810546e-09
89.6923371124476,24.381406566018,1.20444896845673e-08
89.6923371124476,25.9767582075225,2.18414339616704e-08
89.6923371124476,27.5721098490271,3.66905774904336e-08
89.6923371124476,29.1674614905316,5.77124657678657e-08
89.6923371124476,30.7628131320361,8.63039691100925e-08
89.6923371124476,32.3581647735406,1.24951571026959e-07
89.6923371124476,33.9535164150451,1.78000788542751e-07
89.6923371124476,35.5488680565496,2.94553945283195e-07
89.6923371124476,37.1442196980541,4.85540247586528e-07
89.6923371124476,38.7395713395586,8.61647701499541e-07
89.6923371124476,40.3349229810631,1.65651246407477e-06
89.6923371124476,41.9302746225676,3.25679601496611e-06
89.6923371124476,43.5256262640721,6.37155967124668e-06
89.6923371124476,45.1209779055767,1.20166418594942e-05
89.6923371124476,46.7163295470812,2.13925025644698e-05
89.6923371124476,48.3116811885857,3.55215045088439e-05
89.6923371124476,49.9070328300902,5.46966440148084e-05
89.6923371124476,51.5023844715947,7.79568267902487e-05
89.6923371124476,53.0977361130992,0.00010284515071788
89.6923371124476,54.6930877546037,0.000125772891573126
89.6923371124476,56.2884393961082,0.000142856238916163
89.6923371124476,57.8837910376127,0.000151084011116563
89.6923371124476,59.4791426791172,0.000149118602159869
89.6923371124476,61.0744943206217,0.000137859421946126
89.6923371124476,62.6698459621262,0.000120157623669232
89.6923371124476,64.2651976036308,0.000100099827643443
89.6923371124476,65.8605492451353,8.20025359724627e-05
89.6923371124476,67.4559008866398,6.9424686312691e-05
89.6923371124476,69.0512525281443,6.44267639154401e-05
89.6923371124476,70.6466041696488,6.71797994180551e-05
89.6923371124476,72.2419558111533,7.59409412505852e-05
89.6923371124476,73.8373074526578,8.7406086154298e-05
89.6923371124476,75.4326590941623,9.74737023691265e-05
89.6923371124476,77.0280107356668,0.000102329023536654
89.6923371124476,78.6233623771713,9.97399775180986e-05
89.6923371124476,80.2187140186759,8.95414654466593e-05
89.6923371124476,81.8140656601803,7.37581819553002e-05
89.6923371124476,83.4094173016849,5.56225866696252e-05
89.6923371124476,85.0047689431894,3.83812092881125e-05
89.6923371124476,86.6001205846939,2.42456089537863e-05
89.6923371124476,88.1954722261984,1.40939683289884e-05
89.6923371124476,89.7908238677029,7.67949192626141e-06
89.6923371124476,91.3861755092074,4.14924857976236e-06
89.6923371124476,92.9815271507119,2.52029511735722e-06
89.6923371124476,94.5768787922164,1.97745530204423e-06
89.6923371124476,96.1722304337209,1.94172033183034e-06
91.4061123941324,18,1.77733751351562e-10
91.4061123941324,19.5953516415045,4.57241450780622e-10
91.4061123941324,21.190703283009,1.07180035669477e-09
91.4061123941324,22.7860549245135,2.28915298131719e-09
91.4061123941324,24.381406566018,5.18115580499516e-09
91.4061123941324,25.9767582075225,1.02067293202824e-08
91.4061123941324,27.5721098490271,1.94421620242108e-08
91.4061123941324,29.1674614905316,3.64066464419559e-08
91.4061123941324,30.7628131320361,6.75445800224792e-08
91.4061123941324,32.3581647735406,1.23524323383927e-07
91.4061123941324,33.9535164150451,2.19307001865825e-07
91.4061123941324,35.5488680565496,4.18345897739484e-07
91.4061123941324,37.1442196980541,7.37819935625346e-07
91.4061123941324,38.7395713395586,1.29381229275789e-06
91.4061123941324,40.3349229810631,2.31365502517615e-06
91.4061123941324,41.9302746225676,4.1878620529767e-06
91.4061123941324,43.5256262640721,7.62845707519158e-06
91.4061123941324,45.1209779055767,1.36627314299888e-05
91.4061123941324,46.7163295470812,2.34861674136033e-05
91.4061123941324,48.3116811885857,3.80523606347033e-05
91.4061123941324,49.9070328300902,5.7470001891871e-05
91.4061123941324,51.5023844715947,8.04748811464674e-05
91.4061123941324,53.0977361130992,0.000104252952074899
91.4061123941324,54.6930877546037,0.000124996478159615
91.4061123941324,56.2884393961082,0.000138933020661877
91.4061123941324,57.8837910376127,0.000143592361756606
91.4061123941324,59.4791426791172,0.000138494838091679
91.4061123941324,61.0744943206217,0.000125433226326272
91.4061123941324,62.6698459621262,0.000107830032177587
91.4061123941324,64.2651976036308,8.97993188940317e-05
91.4061123941324,65.8605492451353,7.51559584187077e-05
91.4061123941324,67.4559008866398,6.66567221838138e-05
91.4061123941324,69.0512525281443,6.55692303622936e-05
91.4061123941324,70.6466041696488,7.15184504584806e-05
91.4061123941324,72.2419558111533,8.25420100169937e-05
91.4061123941324,73.8373074526578,9.53698658750966e-05
91.4061123941324,75.4326590941623,0.000106044275914118
91.4061123941324,77.0280107356668,0.000110884098037608
91.4061123941324,78.6233623771713,0.000107759098590213
91.4061123941324,80.2187140186759,9.65873735454979e-05
91.4061123941324,81.8140656601803,7.95291311061116e-05
91.4061123941324,83.4094173016849,6.00082873502971e-05
91.4061123941324,85.0047689431894,4.14707951922241e-05
91.4061123941324,86.6001205846939,2.62947531025286e-05
91.4061123941324,88.1954722261984,1.54424796864031e-05
91.4061123941324,89.7908238677029,8.67269281581426e-06
91.4061123941324,91.3861755092074,5.08409361539534e-06
91.4061123941324,92.9815271507119,3.60952406756903e-06
91.4061123941324,94.5768787922164,3.34254109234419e-06
91.4061123941324,96.1722304337209,3.60784282186162e-06
93.1198876758173,18,3.10343151466865e-13
93.1198876758173,19.5953516415045,3.10343151466865e-13
93.1198876758173,21.190703283009,3.10343151466865e-13
93.1198876758173,22.7860549245135,3.10343151466865e-13
93.1198876758173,24.381406566018,1.43578102744355e-09
93.1198876758173,25.9767582075225,4.56159107680335e-09
93.1198876758173,27.5721098490271,1.32049605231376e-08
93.1198876758173,29.1674614905316,3.48297598941906e-08
93.1198876758173,30.7628131320361,8.37059771484839e-08
93.1198876758173,32.3581647735406,1.83296881872775e-07
93.1198876758173,33.9535164150451,3.65717969814441e-07
93.1198876758173,35.5488680565496,7.13290775354127e-07
93.1198876758173,37.1442196980541,1.25367575758894e-06
93.1198876758173,38.7395713395586,2.09901655581593e-06
93.1198876758173,40.3349229810631,3.44446716263265e-06
93.1198876758173,41.9302746225676,5.63593237518772e-06
93.1198876758173,43.5256262640721,9.32203397662421e-06
93.1198876758173,45.1209779055767,1.546898511872e-05
93.1198876758173,46.7163295470812,2.52127101809122e-05
93.1198876758173,48.3116811885857,3.9432364843077e-05
93.1198876758173,49.9070328300902,5.81239960731987e-05
93.1198876758173,51.5023844715947,7.98816712913234e-05
93.1198876758173,53.0977361130992,0.000101754265279974
93.1198876758173,54.6930877546037,0.000119937992717768
93.1198876758173,56.2884393961082,0.000130911200794919
93.1198876758173,57.8837910376127,0.000132741245620778
93.1198876758173,59.4791426791172,0.000125665414259959
93.1198876758173,61.0744943206217,0.000112140955947718
93.1198876758173,62.6698459621262,9.59334587728618e-05
93.1198876758173,64.2651976036308,8.10149398937714e-05
93.1198876758173,65.8605492451353,7.05955752160015e-05
93.1198876758173,67.4559008866398,6.65627834306066e-05
93.1198876758173,69.0512525281443,6.93326548590365e-05
93.1198876758173,70.6466041696488,7.79424551792829e-05
93.1198876758173,72.2419558111533,9.02320790511961e-05
93.1198876758173,73.8373074526578,0.000103097228384584
93.1198876758173,75.4326590941623,0.000112968178467199
93.1198876758173,77.0280107356668,0.000116594849392892
93.1198876758173,78.6233623771713,0.000112190784462735
93.1198876758173,80.2187140186759,9.98689226313361e-05
93.1198876758173,81.8140656601803,8.18684035468244e-05
93.1198876758173,83.4094173016849,6.16278662803302e-05
93.1198876758173,85.0047689431894,4.25827737699384e-05
93.1198876758173,86.6001205846939,2.71125774685932e-05
93.1198876758173,88.1954722261984,1.6182851938805e-05
93.1198876758173,89.7908238677029,9.5537585761302e-06
93.1198876758173,91.3861755092074,6.31359965559934e-06
93.1198876758173,92.9815271507119,5.348074343388e-06
93.1198876758173,94.5768787922164,5.67590054012305e-06
93.1198876758173,96.1722304337209,6.51144101793286e-06
94.8336629575021,18,3.10343151466865e-13
94.8336629575021,19.5953516415045,3.10343151466865e-13
94.8336629575021,21.190703283009,3.10343151466865e-13
94.8336629575021,22.7860549245135,3.10343151466865e-13
94.8336629575021,24.381406566018,2.66661200383108e-09
94.8336629575021,25.9767582075225,8.47203946108055e-09
94.8336629575021,27.5721098490271,2.45249836625931e-08
94.8336629575021,29.1674614905316,6.4687758125467e-08
94.8336629575021,30.7628131320361,1.55463374421371e-07
94.8336629575021,32.3581647735406,3.4042911566887e-07
94.8336629575021,33.9535164150451,6.79231658368087e-07
94.8336629575021,35.5488680565496,1.28152171683743e-06
94.8336629575021,37.1442196980541,2.19234983589608e-06
94.8336629575021,38.7395713395586,3.50833444757241e-06
94.8336629575021,40.3349229810631,5.35775553623987e-06
94.8336629575021,41.9302746225676,7.97673246642748e-06
94.8336629575021,43.5256262640721,1.18638820824304e-05
94.8336629575021,45.1209779055767,1.78342466693354e-05
94.8336629575021,46.7163295470812,2.69022640709192e-05
94.8336629575021,48.3116811885857,3.98752325860293e-05
94.8336629575021,49.9070328300902,5.67329305426835e-05
94.8336629575021,51.5023844715947,7.61251876352972e-05
94.8336629575021,53.0977361130992,9.52211279883574e-05
94.8336629575021,54.6930877546037,0.00011046849493
94.8336629575021,56.2884393961082,0.000118736829281532
94.8336629575021,57.8837910376127,0.000118600286397413
94.8336629575021,59.4791426791172,0.000110825311560921
94.8336629575021,61.0744943206217,9.82552140085263e-05
94.8336629575021,62.6698459621262,8.47373554459171e-05
94.8336629575021,64.2651976036308,7.39255670911899e-05
94.8336629575021,65.8605492451353,6.83390770517244e-05
94.8336629575021,67.4559008866398,6.89572725532557e-05
94.8336629575021,69.0512525281443,7.5314814329947e-05
94.8336629575021,70.6466041696488,8.58431792342408e-05
94.8336629575021,72.2419558111533,9.82263644739191e-05
94.8336629575021,73.8373074526578,0.000109676496589401
94.8336629575021,75.4326590941623,0.000117272924482681
94.8336629575021,77.0280107356668,0.000118503596191262
94.8336629575021,78.6233623771713,0.000112163763582791
94.8336629575021,80.2187140186759,9.86552185153128e-05
94.8336629575021,81.8140656601803,8.02123417002351e-05
94.8336629575021,83.4094173016849,6.00844475871653e-05
94.8336629575021,85.0047689431894,4.14678340901056e-05
94.8336629575021,86.6001205846939,2.65712779076748e-05
94.8336629575021,88.1954722261984,1.62877741576629e-05
94.8336629575021,89.7908238677029,1.03862724380519e-05
94.8336629575021,91.3861755092074,7.99450348313992e-06
94.8336629575021,92.9815271507119,7.99308044360508e-06
94.8336629575021,94.5768787922164,9.33857084750683e-06
94.8336629575021,96.1722304337209,1.110914554753e-05
96.5474382391869,18,3.10343151466865e-13
96.5474382391869,19.5953516415045,3.10343151466865e-13
96.5474382391869,21.190703283009,3.10343151466865e-13
96.5474382391869,22.7860549245135,3.10343151466865e-13
96.5474382391869,24.381406566018,4.65332512026637e-09
96.5474382391869,25.9767582075225,1.478398581702e-08
96.5474382391869,27.5721098490271,4.27968982316544e-08
96.5474382391869,29.1674614905316,1.12882252621112e-07
96.5474382391869,30.7628131320361,2.71288670581626e-07
96.5474382391869,32.3581647735406,5.9405993572973e-07
96.5474382391869,33.9535164150451,1.1852814484535e-06
96.5474382391869,35.5488680565496,2.19714516978673e-06
96.5474382391869,37.1442196980541,3.70254164372538e-06
96.5474382391869,38.7395713395586,5.76903922103966e-06
96.5474382391869,40.3349229810631,8.41382457278021e-06
96.5474382391869,41.9302746225676,1.16822054601531e-05
96.5474382391869,43.5256262640721,1.58198040824049e-05
96.5474382391869,45.1209779055767,2.13909272328366e-05
96.5474382391869,46.7163295470812,2.92293919011397e-05
96.5474382391869,48.3116811885857,4.00876883640124e-05
96.5474382391869,49.9070328300902,5.40441681249012e-05
96.5474382391869,51.5023844715947,7.00126721553373e-05
96.5474382391869,53.0977361130992,8.55361881504208e-05
96.5474382391869,54.6930877546037,9.75406921025292e-05
96.5474382391869,56.2884393961082,0.000103397870174339
96.5474382391869,57.8837910376127,0.000102130477381894
96.5474382391869,59.4791426791172,9.48297083101924e-05
96.5474382391869,61.0744943206217,8.44460241877961e-05
96.5474382391869,62.6698459621262,7.46615625146727e-05
96.5474382391869,64.2651976036308,6.8661991216724e-05
96.5474382391869,65.8605492451353,6.82238422057266e-05
96.5474382391869,67.4559008866398,7.34188984956334e-05
96.5474382391869,69.0512525281443,8.29090425357222e-05
96.5474382391869,70.6466041696488,9.45311394452073e-05
96.5474382391869,72.2419558111533,0.000105866025565181
96.5474382391869,73.8373074526578,0.000114578983676477
96.5474382391869,75.4326590941623,0.000118622295077029
96.5474382391869,77.0280107356668,0.000116479075455951
96.5474382391869,78.6233623771713,0.000107719240429718
96.5474382391869,80.2187140186759,9.30987710969137e-05
96.5474382391869,81.8140656601803,7.4759693344727e-05
96.5474382391869,83.4094173016849,5.55737306381428e-05
96.5474382391869,85.0047689431894,3.82955107349161e-05
96.5474382391869,86.6001205846939,2.48172725286327e-05
96.5474382391869,88.1954722261984,1.59038488403598e-05
96.5474382391869,89.7908238677029,1.13519050301385e-05
96.5474382391869,91.3861755092074,1.03810760101518e-05
96.5474382391869,92.9815271507119,1.19014085506566e-05
96.5474382391869,94.5768787922164,1.48031907588108e-05
96.5474382391869,96.1722304337209,1.79799308312961e-05
98.2612135208717,18,3.10343151466865e-13
98.2612135208717,19.5953516415045,3.10343151466865e-13
98.2612135208717,21.190703283009,3.10343151466865e-13
98.2612135208717,22.7860549245135,3.10343151466865e-13
98.2612135208717,24.381406566018,7.62954979880821e-09
98.2612135208717,25.9767582075225,2.42396894909789e-08
98.2612135208717,27.5721098490271,7.01694074353101e-08
98.2612135208717,29.1674614905316,1.85080720885698e-07
98.2612135208717,30.7628131320361,4.44802451700712e-07
98.2612135208717,32.3581647735406,9.74015300024282e-07
98.2612135208717,33.9535164150451,1.94337674734876e-06
98.2612135208717,35.5488680565496,3.5690620027204e-06
98.2612135208717,37.1442196980541,5.96570482164219e-06
98.2612135208717,38.7395713395586,9.158009367332e-06
98.2612135208717,40.3349229810631,1.30013065495306e-05
98.2612135208717,41.9302746225676,1.72580322774945e-05
98.2612135208717,43.5256262640721,2.18076121772283e-05
98.2612135208717,45.1209779055767,2.68613477605241e-05
98.2612135208717,46.7163295470812,3.30213909409306e-05
98.2612135208717,48.3116811885857,4.10167150289672e-05
98.2612135208717,49.9070328300902,5.11475627090033e-05
98.2612135208717,51.5023844715947,6.27886701469092e-05
98.2612135208717,53.0977361130992,7.40778641185185e-05
98.2612135208717,54.6930877546037,8.25976973282891e-05
98.2612135208717,56.2884393961082,8.62903498908033e-05
98.2612135208717,57.8837910376127,8.45505848414054e-05
98.2612135208717,59.4791426791172,7.86004759746446e-05
98.2612135208717,61.0744943206217,7.1253422380475e-05
98.2612135208717,62.6698459621262,6.58233320082352e-05
98.2612135208717,64.2651976036308,6.49222967349736e-05
98.2612135208717,65.8605492451353,6.95777291474388e-05
98.2612135208717,67.4559008866398,7.90043356697757e-05
98.2612135208717,69.0512525281443,9.1052489353149e-05
98.2612135208717,70.6466041696488,0.000103015244492556
98.2612135208717,72.2419558111533,0.000112427745056145
98.2612135208717,73.8373074526578,0.000117499433549458
98.2612135208717,75.4326590941623,0.00011718811073397
98.2612135208717,77.0280107356668,0.000111119349850275
98.2612135208717,78.6233623771713,9.97427388722281e-05
98.2612135208717,80.2187140186759,8.41925954167502e-05
98.2612135208717,81.8140656601803,6.64478391096399e-05
98.2612135208717,83.4094173016849,4.88715102842207e-05
98.2612135208717,85.0047689431894,3.36437901481229e-05
98.2612135208717,86.6001205846939,2.22525386832225e-05
98.2612135208717,88.1954722261984,1.5313026085297e-05
98.2612135208717,89.7908238677029,1.26791375170198e-05
98.2612135208717,91.3861755092074,1.37084549700856e-05
98.2612135208717,92.9815271507119,1.73582704949903e-05
98.2612135208717,94.5768787922164,2.24255413319378e-05
98.2612135208717,96.1722304337209,2.75471336698267e-05
99.9749888025566,18,3.10343151466865e-13
99.9749888025566,19.5953516415045,3.10343151466865e-13
99.9749888025566,21.190703283009,3.10343151466865e-13
99.9749888025566,22.7860549245135,3.10343151466865e-13
99.9749888025566,24.381406566018,1.17534773513672e-08
99.9749888025566,25.9767582075225,3.73417369240971e-08
99.9749888025566,27.5721098490271,1.08097405849373e-07
99.9749888025566,29.1674614905316,2.85120632077737e-07
99.9749888025566,30.7628131320361,6.8522726501026e-07
99.9749888025566,32.3581647735406,1.50049047068397e-06
99.9749888025566,33.9535164150451,2.99381158619678e-06
99.9749888025566,35.5488680565496,5.47150994987853e-06
99.9749888025566,37.1442196980541,9.10627716636707e-06
99.9749888025566,38.7395713395586,1.38672621295592e-05
99.9749888025566,40.3349229810631,1.9395067154188e-05
99.9749888025566,41.9302746225676,2.50744205726926e-05
99.9749888025566,43.5256262640721,3.03056078958511e-05
99.9749888025566,45.1209779055767,3.4852308653028e-05
99.9749888025566,46.7163295470812,3.90483594566927e-05
99.9749888025566,48.3116811885857,4.36433444727353e-05
99.9749888025566,49.9070328300902,4.92795636422735e-05
99.9749888025566,51.5023844715947,5.59560632768522e-05
99.9749888025566,53.0977361130992,6.25666082736203e-05
99.9749888025566,54.6930877546037,6.74545565273813e-05
99.9749888025566,56.2884393961082,6.91439606915693e-05
99.9749888025566,57.8837910376127,6.7310008626313e-05
99.9749888025566,59.4791426791172,6.31419300123992e-05
99.9749888025566,61.0744943206217,5.91353403486183e-05
99.9749888025566,62.6698459621262,5.81042121058347e-05
99.9749888025566,64.2651976036308,6.20455394993418e-05
99.9749888025566,65.8605492451353,7.12880056241686e-05
99.9749888025566,67.4559008866398,8.42979270722733e-05
99.9749888025566,69.0512525281443,9.82354788571138e-05
99.9749888025566,70.6466041696488,0.0001099446566584
99.9749888025566,72.2419558111533,0.000116971480494983
99.9749888025566,73.8373074526578,0.00011809425781772
99.9749888025566,75.4326590941623,0.000113284259463528
99.9749888025566,77.0280107356668,0.000103310580903924
99.9749888025566,78.6233623771713,8.9493695679859e-05
99.9749888025566,80.2187140186759,7.33212720538403e-05
99.9749888025566,81.8140656601803,5.65664250748957e-05
99.9749888025566,83.4094173016849,4.10319408661624e-05
99.9749888025566,85.0047689431894,2.82835016336896e-05
99.9749888025566,86.6001205846939,1.9390510038849e-05
99.9749888025566,88.1954722261984,1.4836838465101e-05
99.9749888025566,89.7908238677029,1.45708352311219e-05
99.9749888025566,91.3861755092074,1.81211134513532e-05
99.9749888025566,92.9815271507119,2.448956053557e-05
99.9749888025566,94.5768787922164,3.23304952222699e-05
99.9749888025566,96.1722304337209,3.9935182693046e-05


==> data/USD_epith_joint_pdf.csv <==
x1,x2,epith
22.3823483050758,20,0.000209788041418043
22.3823483050758,21.4243408700819,0.0002522039070587
22.3823483050758,22.8486817401639,0.000288067825085828
22.3823483050758,24.2730226102458,0.000313317406277836
22.3823483050758,25.6973634803277,0.000325366626615044
22.3823483050758,27.1217043504097,0.000323558142458327
22.3823483050758,28.5460452204916,0.000309121821327863
22.3823483050758,29.9703860905736,0.00028465926058625
22.3823483050758,31.3947269606555,0.000253445593158945
22.3823483050758,32.8190678307374,0.00021876845154813
22.3823483050758,34.2434087008194,0.000183492740297412
22.3823483050758,35.6677495709013,0.000149873467406797
22.3823483050758,37.0920904409832,0.000119539820520393
22.3823483050758,38.5164313110652,9.35438295575401e-05
22.3823483050758,39.9407721811471,7.24057812064403e-05
22.3823483050758,41.3651130512291,5.61392848981233e-05
22.3823483050758,42.789453921311,4.43012346367492e-05
22.3823483050758,44.2137947913929,3.60991442548061e-05
22.3823483050758,45.6381356614749,3.05198060799153e-05
22.3823483050758,47.0624765315568,2.65782630933259e-05
22.3823483050758,48.4868174016387,2.34482200602262e-05
22.3823483050758,49.9111582717207,2.05477073778625e-05
22.3823483050758,51.3354991418026,1.76476609849862e-05
22.3823483050758,52.7598400118846,1.47735652092466e-05
22.3823483050758,54.1841808819665,1.20499299103085e-05
22.3823483050758,55.6085217520484,9.67819266326643e-06
22.3823483050758,57.0328626221304,7.74798157913719e-06
22.3823483050758,58.4572034922123,6.30152612381695e-06
22.3823483050758,59.8815443622942,5.24263930986538e-06
22.3823483050758,61.3058852323762,4.46143639099911e-06
22.3823483050758,62.7302261024581,3.85325615137426e-06
22.3823483050758,64.1545669725401,3.35626714969482e-06
22.3823483050758,65.578907842622,2.94710376174128e-06
22.3823483050758,67.0032487127039,2.63205995652037e-06
22.3823483050758,68.4275895827859,2.41925660233489e-06
22.3823483050758,69.8519304528678,2.29736172392971e-06
22.3823483050758,71.2762713229497,2.23700469358831e-06
22.3823483050758,72.7006121930317,2.18406218460832e-06
22.3823483050758,74.1249530631136,2.09381238341197e-06
22.3823483050758,75.5492939331955,1.93306627843482e-06
22.3823483050758,76.9736348032775,1.69757335314365e-06
22.3823483050758,78.3979756733594,1.40723786493223e-06
22.3823483050758,79.8223165434414,1.0962753567296e-06
22.3823483050758,81.2466574135233,8.00558231332069e-07
22.3823483050758,82.6709982836052,5.47246339084698e-07
22.3823483050758,84.0953391536872,3.49484651167746e-07
22.3823483050758,85.5196800237691,2.09048472936663e-07
22.3823483050758,86.944020893851,1.16856709118663e-07
22.3823483050758,88.368361763933,6.10477807935466e-08
22.3823483050758,89.7927026340149,2.98040443450083e-08
23.73279753468,20,0.000238592477804818
23.73279753468,21.4243408700819,0.000289240696679786
23.73279753468,22.8486817401639,0.000333871573742793
23.73279753468,24.2730226102458,0.000367702486375753
23.73279753468,25.6973634803277,0.000387255267787028
23.73279753468,27.1217043504097,0.000390955830368156
23.73279753468,28.5460452204916,0.000379299050070888
23.73279753468,29.9703860905736,0.000354507794244312
23.73279753468,31.3947269606555,0.000319942441528546
23.73279753468,32.8190678307374,0.000279424602877883
23.73279753468,34.2434087008194,0.000236678751005539
23.73279753468,35.6677495709013,0.000194953042771223
23.73279753468,37.0920904409832,0.000156801944811869
23.73279753468,38.5164313110652,0.000123977913503499
23.73279753468,39.9407721811471,9.73956185029649e-05
23.73279753468,41.3651130512291,7.71489574394603e-05
23.73279753468,42.789453921311,6.2620160399107e-05
23.73279753468,44.2137947913929,5.26796742219258e-05
23.73279753468,45.6381356614749,4.59141113274101e-05
23.73279753468,47.0624765315568,4.09704747659999e-05
23.73279753468,48.4868174016387,3.67537431784399e-05
23.73279753468,49.9111582717207,3.25578273515042e-05
23.73279753468,51.3354991418026,2.81676392577665e-05
23.73279753468,52.7598400118846,2.37207294869657e-05
23.73279753468,54.1841808819665,1.94813280457021e-05
23.73279753468,55.6085217520484,1.57894462039163e-05
23.73279753468,57.0328626221304,1.28008320855519e-05
23.73279753468,58.4572034922123,1.05612534299312e-05
23.73279753468,59.8815443622942,8.92064682701221e-06
23.73279753468,61.3058852323762,7.69746597347669e-06
23.73279753468,62.7302261024581,6.72588468609104e-06
23.73279753468,64.1545669725401,5.91466155887891e-06
23.73279753468,65.578907842622,5.23813966747798e-06
23.73279753468,67.0032487127039,4.71719234830633e-06
23.73279753468,68.4275895827859,4.37109734606763e-06
23.73279753468,69.8519304528678,4.1814846017919e-06
23.73279753468,71.2762713229497,4.09409562311947e-06
23.73279753468,72.7006121930317,4.01241105973645e-06
23.73279753468,74.1249530631136,3.85483477001597e-06
23.73279753468,75.5492939331955,3.56294494873204e-06
23.73279753468,76.9736348032775,3.13054841285418e-06
23.73279753468,78.3979756733594,2.59563769339217e-06
23.73279753468,79.8223165434414,2.02209984704548e-06
23.73279753468,81.2466574135233,1.4765418985847e-06
23.73279753468,82.6709982836052,1.00922461742539e-06
23.73279753468,84.0953391536872,6.44465994914161e-07
23.73279753468,85.5196800237691,3.85433285649768e-07
23.73279753468,86.944020893851,2.15421066282313e-07
23.73279753468,88.368361763933,1.12525437431296e-07
23.73279753468,89.7927026340149,5.4929396277946e-08
25.0832467642843,20,0.000261728467777517
25.0832467642843,21.4243408700819,0.000320306041483648
25.0832467642843,22.8486817401639,0.000374038876389669
25.0832467642843,24.2730226102458,0.000417494154702895
25.0832467642843,25.6973634803277,0.000446223198910858
25.0832467642843,27.1217043504097,0.000457513950286423
25.0832467642843,28.5460452204916,0.000450817645153996
25.0832467642843,29.9703860905736,0.00042766585571867
25.0832467642843,31.3947269606555,0.000391270908883728
25.0832467642843,32.8190678307374,0.000345885656900007
25.0832467642843,34.2434087008194,0.000296127127216572
25.0832467642843,35.6677495709013,0.000246368989312327
25.0832467642843,37.0920904409832,0.000200263526026413
25.0832467642843,38.5164313110652,0.000160418951702573
25.0832467642843,39.9407721811471,0.000128245025933711
25.0832467642843,41.3651130512291,0.000103948537395277
25.0832467642843,42.789453921311,8.6713070067216e-05
25.0832467642843,44.2137947913929,7.50129870316322e-05
25.0832467642843,45.6381356614749,6.69695521561111e-05
25.0832467642843,47.0624765315568,6.08083011804956e-05
25.0832467642843,48.4868174016387,5.51433773503221e-05
25.0832467642843,49.9111582717207,4.91624188039579e-05
25.0832467642843,51.3354991418026,4.27113258835986e-05
25.0832467642843,52.7598400118846,3.61046549360908e-05
25.0832467642843,54.1841808819665,2.98084049423418e-05
25.0832467642843,55.6085217520484,2.43463787855376e-05
25.0832467642843,57.0328626221304,1.99572819767606e-05
25.0832467642843,58.4572034922123,1.66785335087051e-05
25.0832467642843,59.8815443622942,1.42785960573388e-05
25.0832467642843,61.3058852323762,1.24724841788227e-05
25.0832467642843,62.7302261024581,1.10104379847323e-05
25.0832467642843,64.1545669725401,9.76441231248556e-06
25.0832467642843,65.578907842622,8.71218667852446e-06
25.0832467642843,67.0032487127039,7.90076141427494e-06
25.0832467642843,68.4275895827859,7.36854287320855e-06
25.0832467642843,69.8519304528678,7.08786795651792e-06
25.0832467642843,71.2762713229497,6.96646881607714e-06
25.0832467642843,72.7006121930317,6.84451395909023e-06
25.0832467642843,74.1249530631136,6.58399757560362e-06
25.0832467642843,75.5492939331955,6.08905154774936e-06
25.0832467642843,76.9736348032775,5.35121550103458e-06
25.0832467642843,78.3979756733594,4.43698182296129e-06
25.0832467642843,79.8223165434414,3.45635670780433e-06
25.0832467642843,81.2466574135233,2.52359662667648e-06
25.0832467642843,82.6709982836052,1.72470866272849e-06
25.0832467642843,84.0953391536872,1.10127747210922e-06
25.0832467642843,85.5196800237691,6.58553624822435e-07
25.0832467642843,86.944020893851,3.68023767850885e-07
25.0832467642843,88.368361763933,1.92222246034671e-07
25.0832467642843,89.7927026340149,9.38263038308748e-08
26.4336959938885,20,0.000277532138739963
26.4336959938885,21.4243408700819,0.000343246676973511
26.4336959938885,22.8486817401639,0.000405860142295092
26.4336959938885,24.2730226102458,0.000459410882564034
26.4336959938885,25.6973634803277,0.000498480069784744
26.4336959938885,27.1217043504097,0.0005190882368287
26.4336959938885,28.5460452204916,0.000519413737308454
26.4336959938885,29.9703860905736,0.000500029510390454
26.4336959938885,31.3947269606555,0.000463762662404568
26.4336959938885,32.8190678307374,0.000415143202817205
26.4336959938885,34.2434087008194,0.00035962893205593
26.4336959938885,35.6677495709013,0.00030275484376159
26.4336959938885,37.0920904409832,0.000249355204102123
26.4336959938885,38.5164313110652,0.000202982879985483
26.4336959938885,39.9407721811471,0.000165604019990797
26.4336959938885,41.3651130512291,0.000137557136479258
26.4336959938885,42.789453921311,0.000117809817624353
26.4336959938885,44.2137947913929,0.000104402248872127
26.4336959938885,45.6381356614749,9.49553938636709e-05
26.4336959938885,47.0624765315568,8.725480018968e-05
26.4336959938885,48.4868174016387,7.9637224575215e-05
26.4336959938885,49.9111582717207,7.12316079295853e-05
26.4336959938885,51.3354991418026,6.20143180955344e-05
26.4336959938885,52.7598400118846,5.25551556760297e-05
26.4336959938885,54.1841808819665,4.35878481809312e-05
26.4336959938885,55.6085217520484,3.58601953827839e-05
26.4336959938885,57.0328626221304,2.97023959005041e-05
26.4336959938885,58.4572034922123,2.51223460388373e-05
26.4336959938885,59.8815443622942,2.17712457278185e-05
26.4336959938885,61.3058852323762,1.92240173948083e-05
26.4336959938885,62.7302261024581,1.71228964584803e-05
26.4336959938885,64.1545669725401,1.52964670079414e-05
26.4336959938885,65.578907842622,1.37347054131992e-05
26.4336959938885,67.0032487127039,1.25248896533281e-05
26.4336959938885,68.4275895827859,1.17340424804259e-05
26.4336959938885,69.8519304528678,1.13227866966414e-05
26.4336959938885,71.2762713229497,1.11454523120362e-05
26.4336959938885,72.7006121930317,1.09554344571612e-05
26.4336959938885,74.1249530631136,1.05358937626916e-05
26.4336959938885,75.5492939331955,9.74033502013429e-06
26.4336959938885,76.9736348032775,8.5583125318384e-06
26.4336959938885,78.3979756733594,7.09742742897591e-06
26.4336959938885,79.8223165434414,5.53292438437114e-06
26.4336959938885,81.2466574135233,4.04610948639154e-06
26.4336959938885,82.6709982836052,2.77290225506357e-06
26.4336959938885,84.0953391536872,1.77867475863937e-06
26.4336959938885,85.5196800237691,1.07123895263827e-06
26.4336959938885,86.944020893851,6.05296097514438e-07
26.4336959938885,88.368361763933,3.21557664396928e-07
26.4336959938885,89.7927026340149,1.61026305265936e-07
27.7841452234928,20,0.000284787995279776
27.7841452234928,21.4243408700819,0.000356336941332579
27.7841452234928,22.8486817401639,0.000426958250213904
27.7841452234928,24.2730226102458,0.000490328357195004
27.7841452234928,25.6973634803277,0.00054014910624056
27.7841452234928,27.1217043504097,0.000571166198743993
27.7841452234928,28.5460452204916,0.000580178022741777
27.7841452234928,29.9703860905736,0.000566622571076524
27.7841452234928,31.3947269606555,0.000532736954421367
27.7841452234928,32.8190678307374,0.00048314059504084
27.7841452234928,34.2434087008194,0.000423990727238249
27.7841452234928,35.6677495709013,0.000361898828492125
27.7841452234928,37.0920904409832,0.00030284163627427
27.7841452234928,38.5164313110652,0.000251302572455192
27.7841452234928,39.9407721811471,0.000209796628904494
27.7841452234928,41.3651130512291,0.000178781973078195
27.7841452234928,42.789453921311,0.000156994696576832
27.7841452234928,44.2137947913929,0.000142029539054539
27.7841452234928,45.6381356614749,0.00013101414989326
27.7841452234928,47.0624765315568,0.000121324926307479
27.7841452234928,48.4868174016387,0.000111082774613228
27.7841452234928,49.9111582717207,9.94428769096338e-05
27.7841452234928,51.3354991418026,8.66070162395251e-05
27.7841452234928,52.7598400118846,7.34897024355211e-05
27.7841452234928,54.1841808819665,6.11587059902855e-05
27.7841452234928,55.6085217520484,5.06176226490242e-05
27.7841452234928,57.0328626221304,4.22875819069208e-05
27.7841452234928,58.4572034922123,3.61186006947258e-05
27.7841452234928,59.8815443622942,3.16039856036179e-05
27.7841452234928,61.3058852323762,2.81396928244482e-05
27.7841452234928,62.7302261024581,2.52350679838844e-05
27.7841452234928,64.1545669725401,2.26670059828683e-05
27.7841452234928,65.578907842622,2.04454440067212e-05
27.7841452234928,67.0032487127039,1.87109478300743e-05
27.7841452234928,68.4275895827859,1.75684136819264e-05
27.7841452234928,69.8519304528678,1.69652659642304e-05
27.7841452234928,71.2762713229497,1.66882100906012e-05
27.7841452234928,72.7006121930317,1.63825590323105e-05
27.7841452234928,74.1249530631136,1.57309217606656e-05
27.7841452234928,75.5492939331955,1.45239981585698e-05
27.7841452234928,76.9736348032775,1.27496228664169e-05
27.7841452234928,78.3979756733594,1.05688326728197e-05
27.7841452234928,79.8223165434414,8.24050024811863e-06
27.7841452234928,81.2466574135233,6.03172766102321e-06
27.7841452234928,82.6709982836052,4.14182398831038e-06
27.7841452234928,84.0953391536872,2.66590827895687e-06
27.7841452234928,85.5196800237691,1.6144282546423e-06
27.7841452234928,86.944020893851,9.20004887029713e-07
27.7841452234928,88.368361763933,4.95082414200847e-07
27.7841452234928,89.7927026340149,2.52635819358457e-07
29.134594453097,20,0.000282914584179126
29.134594453097,21.4243408700819,0.000358530444154066
29.134594453097,22.8486817401639,0.000435629200747398
29.134594453097,24.2730226102458,0.000507726057741334
29.134594453097,25.6973634803277,0.000567822592593856
29.134594453097,27.1217043504097,0.000609516012875469
29.134594453097,28.5460452204916,0.000628265660772233
29.134594453097,29.9703860905736,0.000622325229627438
29.134594453097,31.3947269606555,0.000593206794409968
29.134594453097,32.8190678307374,0.000545426552802478
29.134594453097,34.2434087008194,0.000485622181227926
29.134594453097,35.6677495709013,0.000421268696221848
29.134594453097,37.0920904409832,0.00035929824864533
29.134594453097,38.5164313110652,0.000304975581926685
29.134594453097,39.9407721811471,0.000261256673679271
29.134594453097,41.3651130512291,0.000228653929391572
29.134594453097,42.789453921311,0.000205647867509983
29.134594453097,44.2137947913929,0.000189405765413369
29.134594453097,45.6381356614749,0.000176621391220194
29.134594453097,47.0624765315568,0.000164356763572077
29.134594453097,48.4868174016387,0.000150639110394471
29.134594453097,49.9111582717207,0.000134779695487634
29.134594453097,51.3354991418026,0.000117328149864134
29.134594453097,52.7598400118846,9.96406094400703e-05
29.134594453097,54.1841808819665,8.3180526301259e-05
29.134594453097,55.6085217520484,6.92261797896098e-05
29.134594453097,57.0328626221304,5.82779743313831e-05
29.134594453097,58.4572034922123,5.01932755539747e-05
29.134594453097,59.8815443622942,4.4264241759748e-05
29.134594453097,61.3058852323762,3.96685693468349e-05
29.134594453097,62.7302261024581,3.57572073475523e-05
29.134594453097,64.1545669725401,3.22431508463545e-05
29.134594453097,65.578907842622,2.9160237639787e-05
29.134594453097,67.0032487127039,2.67119266144626e-05
29.134594453097,68.4275895827859,2.50504179779597e-05
29.134594453097,69.8519304528678,2.41131753409074e-05
29.134594453097,71.2762713229497,2.36128775284413e-05
29.134594453097,72.7006121930317,2.3075766777972e-05
29.134594453097,74.1249530631136,2.20697348065706e-05
29.134594453097,75.5492939331955,2.03152890946853e-05
29.134594453097,76.9736348032775,1.77982953245201e-05
29.134594453097,78.3979756733594,1.47409865275687e-05
29.134594453097,79.8223165434414,1.14967071162251e-05
29.134594453097,81.2466574135233,8.429368933819e-06
29.134594453097,82.6709982836052,5.8086900451593e-06
29.134594453097,84.0953391536872,3.7615531942185e-06
29.134594453097,85.5196800237691,2.2999129579396e-06
29.134594453097,86.944020893851,1.32983311760317e-06
29.134594453097,88.368361763933,7.31069601240494e-07
29.134594453097,89.7927026340149,3.84384166168717e-07
30.4850436827012,20,0.000272205846677668
30.4850436827012,21.4243408700819,0.000349796254765911
30.4850436827012,22.8486817401639,0.000431299343958751
30.4850436827012,24.2730226102458,0.000510284018888425
30.4850436827012,25.6973634803277,0.0005793007494023
30.4850436827012,27.1217043504097,0.000631047714204509
30.4850436827012,28.5460452204916,0.000659837269389393
30.4850436827012,29.9703860905736,0.000662835125816536
30.4850436827012,31.3947269606555,0.00064079419919078
30.4850436827012,32.8190678307374,0.000597965316114833
30.4850436827012,34.2434087008194,0.000541199473368998
30.4850436827012,35.6677495709013,0.000478510343939194
30.4850436827012,37.0920904409832,0.000417451132807636
30.4850436827012,38.5164313110652,0.000363770941114763
30.4850436827012,39.9407721811471,0.000320639681865284
30.4850436827012,41.3651130512291,0.000288487491265761
30.4850436827012,42.789453921311,0.000265494341112822
30.4850436827012,44.2137947913929,0.000248442785367825
30.4850436827012,45.6381356614749,0.000233705363319257
30.4850436827012,47.0624765315568,0.000218191761372963
30.4850436827012,48.4868174016387,0.000200019986801846
30.4850436827012,49.9111582717207,0.000178831090000517
30.4850436827012,51.3354991418026,0.00015566800994373
30.4850436827012,52.7598400118846,0.000132425066333728
30.4850436827012,54.1841808819665,0.000111011595838725
30.4850436827012,55.6085217520484,9.29821312417193e-05
30.4850436827012,57.0328626221304,7.88928953508333e-05
30.4850436827012,58.4572034922123,6.8470487544545e-05
30.4850436827012,59.8815443622942,6.07663143639948e-05
30.4850436827012,61.3058852323762,5.47070899632223e-05
30.4850436827012,62.7302261024581,4.94654150174253e-05
30.4850436827012,64.1545669725401,4.4678344475847e-05
30.4850436827012,65.578907842622,4.04055002498546e-05
30.4850436827012,67.0032487127039,3.69198368419349e-05
30.4850436827012,68.4275895827859,3.44308210160099e-05
30.4850436827012,69.8519304528678,3.28751210729722e-05
30.4850436827012,71.2762713229497,3.18954226977266e-05
30.4850436827012,72.7006121930317,3.09016086927758e-05
30.4850436827012,74.1249530631136,2.93432869889185e-05
30.4850436827012,75.5492939331955,2.68694958861666e-05
30.4850436827012,76.9736348032775,2.34622438145972e-05
30.4850436827012,78.3979756733594,1.94047971019817e-05
30.4850436827012,79.8223165434414,1.51433415803289e-05
30.4850436827012,81.2466574135233,1.11368120636862e-05
30.4850436827012,82.6709982836052,7.72174881962913e-06
30.4850436827012,84.0953391536872,5.05231299835865e-06
30.4850436827012,85.5196800237691,3.13888339755285e-06
30.4850436827012,86.944020893851,1.85787501838765e-06
30.4850436827012,88.368361763933,1.05532887808836e-06
30.4850436827012,89.7927026340149,5.7924391148798e-07
31.8354929123055,20,0.000253961862188318
31.8354929123055,21.4243408700819,0.000331341277096216
31.8354929123055,22.8486817401639,0.000414874134308833
31.8354929123055,24.2730226102458,0.000498389990470629
31.8354929123055,25.6973634803277,0.000574277731075921
31.8354929123055,27.1217043504097,0.000634677306492633
31.8354929123055,28.5460452204916,0.000673073088446222
31.8354929123055,29.9703860905736,0.000685774290215793
31.8354929123055,31.3947269606555,0.000672849295012805
31.8354929123055,32.8190678307374,0.000638175660974739
31.8354929123055,34.2434087008194,0.000588535535886944
31.8354929123055,35.6677495709013,0.000532079072119501
31.8354929123055,37.0920904409832,0.000476528274904949
31.8354929123055,38.5164313110652,0.000427693392809184
31.8354929123055,39.9407721811471,0.000388625512623496
31.8354929123055,41.3651130512291,0.000359472317570403
31.8354929123055,42.789453921311,0.00033804989890608
31.8354929123055,44.2137947913929,0.000320822237812252
31.8354929123055,45.6381356614749,0.000304000277646555
31.8354929123055,47.0624765315568,0.000284559030208051
31.8354929123055,48.4868174016387,0.000260937598793616
31.8354929123055,49.9111582717207,0.00023330686463941
31.8354929123055,51.3354991418026,0.000203355243538764
31.8354929123055,52.7598400118846,0.000173598926874524
31.8354929123055,54.1841808819665,0.00014642569241364
31.8354929123055,55.6085217520484,0.000123649959952095
31.8354929123055,57.0328626221304,0.000105851002200181
31.8354929123055,58.4572034922123,9.25868847647111e-05
31.8354929123055,59.8815443622942,8.26358256409844e-05
31.8354929123055,61.3058852323762,7.46497082869861e-05
31.8354929123055,62.7302261024581,6.7609713704562e-05
31.8354929123055,64.1545669725401,6.10662510101934e-05
31.8354929123055,65.578907842622,5.51053916652948e-05
31.8354929123055,67.0032487127039,5.00746212146205e-05
31.8354929123055,68.4275895827859,4.62533965207571e-05
31.8354929123055,69.8519304528678,4.35953973420646e-05
31.8354929123055,71.2762713229497,4.16914528776483e-05
31.8354929123055,72.7006121930317,3.98552107586626e-05
31.8354929123055,74.1249530631136,3.74289186842729e-05
31.8354929123055,75.5492939331955,3.39972420879849e-05
31.8354929123055,76.9736348032775,2.95355251400656e-05
31.8354929123055,78.3979756733594,2.43787069373876e-05
31.8354929123055,79.8223165434414,1.90488034563508e-05
31.8354929123055,81.2466574135233,1.40816825155371e-05
31.8354929123055,82.6709982836052,9.86306942054794e-06
31.8354929123055,84.0953391536872,6.5609029780909e-06
31.8354929123055,85.5196800237691,4.17788288760467e-06
31.8354929123055,86.944020893851,2.55911765310595e-06
31.8354929123055,88.368361763933,1.52018813816599e-06
31.8354929123055,89.7927026340149,8.80563855994155e-07
33.1859421419097,20,0.000230332467201189
33.1859421419097,21.4243408700819,0.000305480678247357
33.1859421419097,22.8486817401639,0.000388666448559314
33.1859421419097,24.2730226102458,0.000474159638944905
33.1859421419097,25.6973634803277,0.000554484388458842
33.1859421419097,27.1217043504097,0.000621610783999652
33.1859421419097,28.5460452204916,0.000668597220058442
33.1859421419097,29.9703860905736,0.000691228355868287
33.1859421419097,31.3947269606555,0.000689057307121127
33.1859421419097,32.8190678307374,0.000665545156070296
33.1859421419097,34.2434087008194,0.000627141490632552
33.1859421419097,35.6677495709013,0.00058170190567115
33.1859421419097,37.0920904409832,0.000536600116444019
33.1859421419097,38.5164313110652,0.000497205673742066
33.1859421419097,39.9407721811471,0.000466047930597642
33.1859421419097,41.3651130512291,0.000442748420605322
33.1859421419097,42.789453921311,0.000424683460136222
33.1859421419097,44.2137947913929,0.00040808161132285
33.1859421419097,45.6381356614749,0.000389183637858585
33.1859421419097,47.0624765315568,0.00036528157720674
33.1859421419097,48.4868174016387,0.000335387359161971
33.1859421419097,49.9111582717207,0.000300405054242669
33.1859421419097,51.3354991418026,0.000262806645066264
33.1859421419097,52.7598400118846,0.000225785117006947
33.1859421419097,54.1841808819665,0.000192209786779431
33.1859421419097,55.6085217520484,0.000164113248694251
33.1859421419097,57.0328626221304,0.000142050709724631
33.1859421419097,58.4572034922123,0.000125372345313106
33.1859421419097,59.8815443622942,0.00011255990432589
33.1859421419097,61.3058852323762,0.000101982112181385
33.1859421419097,62.7302261024581,9.24333895036919e-05
33.1859421419097,64.1545669725401,8.33822662827728e-05
33.1859421419097,65.578907842622,7.4954214641316e-05
33.1859421419097,67.0032487127039,6.75850158206886e-05
33.1859421419097,68.4275895827859,6.16449259878473e-05
33.1859421419097,69.8519304528678,5.71310564270131e-05
33.1859421419097,71.2762713229497,5.36109715158035e-05
33.1859421419097,72.7006121930317,5.03342962041815e-05
33.1859421419097,74.1249530631136,4.65577090851559e-05
33.1859421419097,75.5492939331955,4.18148452699822e-05
33.1859421419097,76.9736348032775,3.60709860941304e-05
33.1859421419097,78.3979756733594,2.96958585783275e-05
33.1859421419097,79.8223165434414,2.32567586008846e-05
33.1859421419097,81.2466574135233,1.73331553866036e-05
33.1859421419097,82.6709982836052,1.23282703864342e-05
33.1859421419097,84.0953391536872,8.40038233829641e-06
33.1859421419097,85.5196800237691,5.53445327612414e-06
33.1859421419097,86.944020893851,3.54307857372782e-06
33.1859421419097,88.368361763933,2.2185100157151e-06
33.1859421419097,89.7927026340149,1.36056565546404e-06
34.536391371514,20,0.000203905395797052
34.536391371514,21.4243408700819,0.000275189681501875
34.536391371514,22.8486817401639,0.000355938285253464
34.536391371514,24.2730226102458,0.000441001244191381
34.536391371514,25.6973634803277,0.000523310996159817
34.536391371514,27.1217043504097,0.000595054112706949
34.536391371514,28.5460452204916,0.000649289477446842
34.536391371514,29.9703860905736,0.000681652919115091
34.536391371514,31.3947269606555,0.000691408080981315
34.536391371514,32.8190678307374,0.000681612059941376
34.536391371514,34.2434087008194,0.00065816223362392
34.536391371514,35.6677495709013,0.000628214508496107
34.536391371514,37.0920904409832,0.000598284913282051
34.536391371514,38.5164313110652,0.000572796071613414
34.536391371514,39.9407721811471,0.000553344468321437
34.536391371514,41.3651130512291,0.000538776926971645
34.536391371514,42.789453921311,0.000525954562741942
34.536391371514,44.2137947913929,0.000510959347462424
34.536391371514,45.6381356614749,0.000490257239675084
34.536391371514,47.0624765315568,0.000461705631590592
34.536391371514,48.4868174016387,0.000425124861088607
34.536391371514,49.9111582717207,0.00038232811197195
34.536391371514,51.3354991418026,0.000336672420242182
34.536391371514,52.7598400118846,0.000292041773248583
34.536391371514,54.1841808819665,0.000251753413892299
34.536391371514,55.6085217520484,0.000217987373643081
34.536391371514,57.0328626221304,0.000191209307222927
34.536391371514,58.4572034922123,0.000170517725792313
34.536391371514,59.8815443622942,0.000154084351838508
34.536391371514,61.3058852323762,0.000140008718004558
34.536391371514,62.7302261024581,0.000126933846960591
34.536391371514,64.1545669725401,0.000114284570492697
34.536391371514,65.578907842622,0.000102267668237885
34.536391371514,67.0032487127039,9.14406230161964e-05
34.536391371514,68.4275895827859,8.22956878317224e-05
34.536391371514,69.8519304528678,7.49019402791059e-05
34.536391371514,71.2762713229497,6.88308107282621e-05
34.536391371514,72.7006121930317,6.32989791941427e-05
34.536391371514,74.1249530631136,5.75014721591401e-05
34.536391371514,75.5492939331955,5.09370135783509e-05
34.536391371514,76.9736348032775,4.35598523428281e-05
34.536391371514,78.3979756733594,3.57571452680579e-05
34.536391371514,79.8223165434414,2.81060420402149e-05
34.536391371514,81.2466574135233,2.1188272629583e-05
34.536391371514,82.6709982836052,1.53834388875328e-05
34.536391371514,84.0953391536872,1.08081592673273e-05
34.536391371514,85.5196800237691,7.41515207417088e-06
34.536391371514,86.944020893851,4.98188900089699e-06
34.536391371514,88.368361763933,3.28624655074035e-06
34.536391371514,89.7927026340149,2.12033157995555e-06
35.8868406011182,20,0.000177134729614751
35.8868406011182,21.4243408700819,0.000243427557138984
35.8868406011182,22.8486817401639,0.000320131742310129
35.8868406011182,24.2730226102458,0.000402775152227168
35.8868406011182,25.6973634803277,0.000484925325360932
35.8868406011182,27.1217043504097,0.000559324539045629
35.8868406011182,28.5460452204916,0.000619422290936794
35.8868406011182,29.9703860905736,0.000661059257680985
35.8868406011182,31.3947269606555,0.000683439590004815
35.8868406011182,32.8190678307374,0.000689260546586823
35.8868406011182,34.2434087008194,0.000683706531071541
35.8868406011182,35.6677495709013,0.000672905688952343
35.8868406011182,37.0920904409832,0.000662091592839875
35.8868406011182,38.5164313110652,0.000654312713464851
35.8868406011182,39.9407721811471,0.00064988484546617
35.8868406011182,41.3651130512291,0.000646671155418994
35.8868406011182,42.789453921311,0.000640956356209461
35.8868406011182,44.2137947913929,0.000628754715050926
35.8868406011182,45.6381356614749,0.000606922745284438
35.8868406011182,47.0624765315568,0.000574086081195311
35.8868406011182,48.4868174016387,0.000531054223222448
35.8868406011182,49.9111582717207,0.000480669246084067
35.8868406011182,51.3354991418026,0.000427219544974083
35.8868406011182,52.7598400118846,0.000375246309143027
35.8868406011182,54.1841808819665,0.00032843958308451
35.8868406011182,55.6085217520484,0.000289024184875737
35.8868406011182,57.0328626221304,0.000257288012387679
35.8868406011182,58.4572034922123,0.000232026556053403
35.8868406011182,59.8815443622942,0.000211098293285973
35.8868406011182,61.3058852323762,0.000192377168838584
35.8868406011182,62.7302261024581,0.00017443397490521
35.8868406011182,64.1545669725401,0.000156738579904801
35.8868406011182,65.578907842622,0.000139664632296154
35.8868406011182,67.0032487127039,0.000123952197309963
35.8868406011182,68.4275895827859,0.000110256007956352
35.8868406011182,69.8519304528678,9.87384087207051e-05
35.8868406011182,71.2762713229497,8.89863549806918e-05
35.8868406011182,72.7006121930317,8.01988594913902e-05
35.8868406011182,74.1249530631136,7.1525987578761e-05
35.8868406011182,75.5492939331955,6.24470256176388e-05
35.8868406011182,76.9736348032775,5.29105649644126e-05
35.8868406011182,78.3979756733594,4.33119254752553e-05
35.8868406011182,79.8223165434414,3.42088663072361e-05
35.8868406011182,81.2466574135233,2.61456670302878e-05
35.8868406011182,82.6709982836052,1.94347978950696e-05
35.8868406011182,84.0953391536872,1.41137573987162e-05
35.8868406011182,85.5196800237691,1.00840306302837e-05
35.8868406011182,86.944020893851,7.08195802425645e-06
35.8868406011182,88.368361763933,4.8789602138477e-06
35.8868406011182,89.7927026340149,3.27180873479608e-06
37.2372898307225,20,0.000151930874017265
37.2372898307225,21.4243408700819,0.000212630391222397
37.2372898307225,22.8486817401639,0.000284256793064182
37.2372898307225,24.2730226102458,0.000363073953557838
37.2372898307225,25.6973634803277,0.000443451196310771
37.2372898307225,27.1217043504097,0.000518945680061432
37.2372898307225,28.5460452204916,0.000583703522734413
37.2372898307225,29.9703860905736,0.000634048134027003
37.2372898307225,31.3947269606555,0.000669313010544663
37.2372898307225,32.8190678307374,0.000691887190851782
37.2372898307225,34.2434087008194,0.000706148354769657
37.2372898307225,35.6677495709013,0.000716984699739538
37.2372898307225,37.0920904409832,0.000728069588742911
37.2372898307225,38.5164313110652,0.000740797563413522
37.2372898307225,39.9407721811471,0.000753977122820622
37.2372898307225,41.3651130512291,0.000764351013284154
37.2372898307225,42.789453921311,0.00076758449991718
37.2372898307225,44.2137947913929,0.000759669819253721
37.2372898307225,45.6381356614749,0.000737951296590148
37.2372898307225,47.0624765315568,0.000701938377408244
37.2372898307225,48.4868174016387,0.000653521630608814
37.2372898307225,49.9111582717207,0.000596614436555142
37.2372898307225,51.3354991418026,0.000536418595419994
37.2372898307225,52.7598400118846,0.000478052813118565
37.2372898307225,54.1841808819665,0.000425467458652682
37.2372898307225,55.6085217520484,0.00038080301451189
37.2372898307225,57.0328626221304,0.000344062711927774
37.2372898307225,58.4572034922123,0.000313684631952832
37.2372898307225,59.8815443622942,0.000287227922084193
37.2372898307225,61.3058852323762,0.000262424789695228
37.2372898307225,62.7302261024581,0.000237909550286163
37.2372898307225,64.1545669725401,0.000213349501482951
37.2372898307225,65.578907842622,0.000189423217421762
37.2372898307225,67.0032487127039,0.000167143370500004
37.2372898307225,68.4275895827859,0.000147370824595029
37.2372898307225,69.8519304528678,0.000130362945381347
37.2372898307225,71.2762713229497,0.000115702875057475
37.2372898307225,72.7006121930317,0.000102556042598666
37.2372898307225,74.1249530631136,9.00261857106648e-05
37.2372898307225,75.5492939331955,7.75830504527396e-05
37.2372898307225,76.9736348032775,6.51828227556643e-05
37.2372898307225,78.3979756733594,5.32344710377984e-05
37.2372898307225,79.8223165434414,4.2263349833479e-05
37.2372898307225,81.2466574135233,3.2748026772604e-05
37.2372898307225,82.6709982836052,2.48962403808362e-05
37.2372898307225,84.0953391536872,1.86282575661883e-05
37.2372898307225,85.5196800237691,1.37719946101688e-05
37.2372898307225,86.944020893851,1.00119209134616e-05
37.2372898307225,88.368361763933,7.11687277573489e-06
37.2372898307225,89.7927026340149,4.89794092548762e-06
38.5877390603267,20,0.000129438231879966
38.5877390603267,21.4243408700819,0.000184393668363724
38.5877390603267,22.8486817401639,0.00025045273425343
38.5877390603267,24.2730226102458,0.000324639945584784
38.5877390603267,25.6973634803277,0.000402228831403096
38.5877390603267,27.1217043504097,0.000477755182002383
38.5877390603267,28.5460452204916,0.000546257949671273
38.5877390603267,29.9703860905736,0.000604715202287017
38.5877390603267,31.3947269606555,0.000652709963240034
38.5877390603267,32.8190678307374,0.000692365059605285
38.5877390603267,34.2434087008194,0.000727226135563038
38.5877390603267,35.6677495709013,0.000760864485598283
38.5877390603267,37.0920904409832,0.000795297362453651
38.5877390603267,38.5164313110652,0.000830171816806925
38.5877390603267,39.9407721811471,0.000862715522429007
38.5877390603267,41.3651130512291,0.000888501221168781
38.5877390603267,42.789453921311,0.000902545695169393
38.5877390603267,44.2137947913929,0.000900809072349846
38.5877390603267,45.6381356614749,0.000881121332984642
38.5877390603267,47.0624765315568,0.000843872751837213
38.5877390603267,48.4868174016387,0.000792015423958101
38.5877390603267,49.9111582717207,0.000730488381738096
38.5877390603267,51.3354991418026,0.000665325659038549
38.5877390603267,52.7598400118846,0.000602109262317249
38.5877390603267,54.1841808819665,0.000544915593995425
38.5877390603267,55.6085217520484,0.000495663522044266
38.5877390603267,57.0328626221304,0.00045396410399004
38.5877390603267,58.4572034922123,0.000417856401507644
38.5877390603267,59.8815443622942,0.000384643083370191
38.5877390603267,61.3058852323762,0.000352044695649467
38.5877390603267,62.7302261024581,0.000318950270985178
38.5877390603267,64.1545669725401,0.000285433191550868
38.5877390603267,65.578907842622,0.00025265549802316
38.5877390603267,67.0032487127039,0.00022200833162927
38.5877390603267,68.4275895827859,0.000194593600034323
38.5877390603267,69.8519304528678,0.000170737421469082
38.5877390603267,71.2762713229497,0.000149964151628815
38.5877390603267,72.7006121930317,0.000131355884057391
38.5877390603267,74.1249530631136,0.000113949165424265
38.5877390603267,75.5492939331955,9.72078005349079e-05
38.5877390603267,76.9736348032775,8.11163825049512e-05
38.5877390603267,78.3979756733594,6.61188094906188e-05
38.5877390603267,79.8223165434414,5.27147023671594e-05
38.5877390603267,81.2466574135233,4.13045610753117e-05
38.5877390603267,82.6709982836052,3.19654644687589e-05
38.5877390603267,84.0953391536872,2.4466320995045e-05
38.5877390603267,85.5196800237691,1.85375496011411e-05
38.5877390603267,86.944020893851,1.3796263595972e-05
38.5877390603267,88.368361763933,1.00063106610635e-05
38.5877390603267,89.7927026340149,6.99716491857623e-06
39.9381882899309,20,0.000110091613448173
39.9381882899309,21.4243408700819,0.000159482965755401
39.9381882899309,22.8486817401639,0.000219919478307788
39.9381882899309,24.2730226102458,0.000289181720627618
39.9381882899309,25.6973634803277,0.000363487604583565
39.9381882899309,27.1217043504097,0.000438420779235549
39.9381882899309,28.5460452204916,0.000509997710479466
39.9381882899309,29.9703860905736,0.000575915276103176
39.9381882899309,31.3947269606555,0.000636054096945314
39.9381882899309,32.8190678307374,0.000692299017174983
39.9381882899309,34.2434087008194,0.000747404311651946
39.9381882899309,35.6677495709013,0.000803681500110324
39.9381882899309,37.0920904409832,0.00086158000948047
39.9381882899309,38.5164313110652,0.000919095497875777
39.9381882899309,39.9407721811471,0.000971956889249055
39.9381882899309,41.3651130512291,0.00101460411280732
39.9381882899309,42.789453921311,0.0010413863300206
39.9381882899309,44.2137947913929,0.00104815685354759
39.9381882899309,45.6381356614749,0.00103311882396688
39.9381882899309,47.0624765315568,0.000997410561414082
39.9381882899309,48.4868174016387,0.000944905025713666
39.9381882899309,49.9111582717207,0.000881425489543929
39.9381882899309,51.3354991418026,0.00081369022472621
39.9381882899309,52.7598400118846,0.00074759808096978
39.9381882899309,54.1841808819665,0.000687205936600606
39.9381882899309,55.6085217520484,0.000634085748298626
39.9381882899309,57.0328626221304,0.000587376378156544
39.9381882899309,58.4572034922123,0.000544718043136128
39.9381882899309,59.8815443622942,0.000503251352274111
39.9381882899309,61.3058852323762,0.000460870048445092
39.9381882899309,62.7302261024581,0.000416956674573147
39.9381882899309,64.1545669725401,0.000372234390919822
39.9381882899309,65.578907842622,0.000328541203856986
39.9381882899309,67.0032487127039,0.000287746728339213
39.9381882899309,68.4275895827859,0.000251208430169705
39.9381882899309,69.8519304528678,0.000219267181342313
39.9381882899309,71.2762713229497,0.00019130689047336
39.9381882899309,72.7006121930317,0.000166253184642153
39.9381882899309,74.1249530631136,0.000143040551028941
39.9381882899309,75.5492939331955,0.000121123457978584
39.9381882899309,76.9736348032775,0.000100535820029665
39.9381882899309,78.3979756733594,8.17836449772947e-05
39.9381882899309,79.8223165434414,6.53592063831637e-05
39.9381882899309,81.2466574135233,5.15843693155223e-05
39.9381882899309,82.6709982836052,4.03922715191229e-05
39.9381882899309,84.0953391536872,3.13743290807052e-05
39.9381882899309,85.5196800237691,2.41410982435454e-05
39.9381882899309,86.944020893851,1.82247992662916e-05
39.9381882899309,88.368361763933,1.3375824630999e-05
39.9381882899309,89.7927026340149,9.43938862236191e-06
41.2886375195352,20,9.38223320079009e-05
41.2886375195352,21.4243408700819,0.000138032288698077
41.2886375195352,22.8486817401639,0.00019307998861662
41.2886375195352,24.2730226102458,0.000257470918591652
41.2886375195352,25.6973634803277,0.000328352531885621
41.2886375195352,27.1217043504097,0.000402346081113719
41.2886375195352,28.5460452204916,0.000476437650507016
41.2886375195352,29.9703860905736,0.000549021825066918
41.2886375195352,31.3947269606555,0.000620269314363196
41.2886375195352,32.8190678307374,0.000691846365876556
41.2886375195352,34.2434087008194,0.000765811737015055
41.2886375195352,35.6677495709013,0.000843382522540625
41.2886375195352,37.0920904409832,0.000923678284162873
41.2886375195352,38.5164313110652,0.00100329487398943
41.2886375195352,39.9407721811471,0.00107667453670701
41.2886375195352,41.3651130512291,0.0011372384290073
41.2886375195352,42.789453921311,0.00117866487610569
41.2886375195352,44.2137947913929,0.00119657851708823
41.2886375195352,45.6381356614749,0.00118935427436345
41.2886375195352,47.0624765315568,0.0011586340535113
41.2886375195352,48.4868174016387,0.00110895882865511
41.2886375195352,49.9111582717207,0.00104679742209975
41.2886375195352,51.3354991418026,0.000979330795631806
41.2886375195352,52.7598400118846,0.000912589964428279
41.2886375195352,54.1841808819665,0.00085046070836669
41.2886375195352,55.6085217520484,0.000794073670317769
41.2886375195352,57.0328626221304,0.000742073562875725
41.2886375195352,58.4572034922123,0.000691773984222405
41.2886375195352,59.8815443622942,0.000640317939198855
41.2886375195352,61.3058852323762,0.000586008286477921
41.2886375195352,62.7302261024581,0.000528981809270953
41.2886375195352,64.1545669725401,0.00047084984350496
41.2886375195352,65.578907842622,0.000414292834338669
41.2886375195352,67.0032487127039,0.000361728472192379
41.2886375195352,68.4275895827859,0.000314759739209051
41.2886375195352,69.8519304528678,0.000273675730737006
41.2886375195352,71.2762713229497,0.000237637661468731
41.2886375195352,72.7006121930317,0.000205343475519856
41.2886375195352,74.1249530631136,0.000175590239360776
41.2886375195352,75.5492939331955,0.000147814032490543
41.2886375195352,76.9736348032775,0.000122108123215241
41.2886375195352,78.3979756733594,9.90579927676769e-05
41.2886375195352,79.8223165434414,7.916396226235e-05
41.2886375195352,81.2466574135233,6.26714374382558e-05
41.2886375195352,82.6709982836052,4.93664389386935e-05
41.2886375195352,84.0953391536872,3.86472421470948e-05
41.2886375195352,85.5196800237691,2.99863141261723e-05
41.2886375195352,86.944020893851,2.28139755869664e-05
41.2886375195352,88.368361763933,1.68532440429013e-05
41.2886375195352,89.7927026340149,1.19547618893743e-05
42.6390867491394,20,8.0313353415713e-05
42.6390867491394,21.4243408700819,0.000119818720794293
42.6390867491394,22.8486817401639,0.000169855916185102
42.6390867491394,24.2730226102458,0.000229597552561573
42.6390867491394,25.6973634803277,0.000297058971359473
42.6390867491394,27.1217043504097,0.000369829329077077
42.6390867491394,28.5460452204916,0.000445791382143767
42.6390867491394,29.9703860905736,0.000523963700083456
42.6390867491394,31.3947269606555,0.00060476884462407
42.6390867491394,32.8190678307374,0.000689673669189077
42.6390867491394,34.2434087008194,0.000780176888150288
42.6390867491394,35.6677495709013,0.000876637257968907
42.6390867491394,37.0920904409832,0.000977180310590572
42.6390867491394,38.5164313110652,0.00107735999562421
42.6390867491394,39.9407721811471,0.00117064107382928
42.6390867491394,41.3651130512291,0.00124961263448639
42.6390867491394,42.789453921311,0.00130731895553115
42.6390867491394,44.2137947913929,0.00133903156273366
42.6390867491394,45.6381356614749,0.00134305573863597
42.6390867491394,47.0624765315568,0.00132121926815077
42.6390867491394,48.4868174016387,0.00127838289827641
42.6390867491394,49.9111582717207,0.00122131863970738
42.6390867491394,51.3354991418026,0.00115735445894248
42.6390867491394,52.7598400118846,0.00109240681248754
42.6390867491394,54.1841808819665,0.0010300225084781
42.6390867491394,55.6085217520484,0.000970834985632357
42.6390867491394,57.0328626221304,0.00091305437008076
42.6390867491394,58.4572034922123,0.000853837047567876
42.6390867491394,59.8815443622942,0.000790576022528285
42.6390867491394,61.3058852323762,0.00072226025871296
42.6390867491394,62.7302261024581,0.000650031631874218
42.6390867491394,64.1545669725401,0.000576578470462096
42.6390867491394,65.578907842622,0.000505523942521474
42.6390867491394,67.0032487127039,0.000439853128024903
42.6390867491394,68.4275895827859,0.000381383294080982
42.6390867491394,69.8519304528678,0.000330296990334957
42.6390867491394,71.2762713229497,0.000285483941657475
42.6390867491394,72.7006121930317,0.000245376808777557
42.6390867491394,74.1249530631136,0.000208616437354738
42.6390867491394,75.5492939331955,0.0001746084716026
42.6390867491394,76.9736348032775,0.000143493156001175
42.6390867491394,78.3979756733594,0.000115924920618328
42.6390867491394,79.8223165434414,9.24063418077015e-05
42.6390867491394,81.2466574135233,7.3098953937001e-05
42.6390867491394,82.6709982836052,5.76428127383919e-05
42.6390867491394,84.0953391536872,4.52391776384755e-05
42.6390867491394,85.5196800237691,3.52119365316753e-05
42.6390867491394,86.944020893851,2.68777455752811e-05
42.6390867491394,88.368361763933,1.99164778730655e-05
42.6390867491394,89.7927026340149,1.4167670104811e-05
43.9895359787437,20,6.91653125497247e-05
43.9895359787437,21.4243408700819,0.0001044528403206
43.9895359787437,22.8486817401639,0.000149881907483771
43.9895359787437,24.2730226102458,0.000205209309603177
43.9895359787437,25.6973634803277,0.000269220198127855
43.9895359787437,27.1217043504097,0.000340364502025178
43.9895359787437,28.5460452204916,0.000417313028770306
43.9895359787437,29.9703860905736,0.000499614827093862
43.9895359787437,31.3947269606555,0.000587898958907434
43.9895359787437,32.8190678307374,0.000683457405288403
43.9895359787437,34.2434087008194,0.000787380494492359
43.9895359787437,35.6677495709013,0.000899427308658417
43.9895359787437,37.0920904409832,0.00101709662649992
43.9895359787437,38.5164313110652,0.00113530205794006
43.9895359787437,39.9407721811471,0.00124689531071997
43.9895359787437,41.3651130512291,0.00134388813947672
43.9895359787437,42.789453921311,0.00141880056296271
43.9895359787437,44.2137947913929,0.00146648701060138
43.9895359787437,45.6381356614749,0.00148497419631676
43.9895359787437,47.0624765315568,0.00147594837775876
43.9895359787437,48.4868174016387,0.00144418594253724
43.9895359787437,49.9111582717207,0.00139632802206268
43.9895359787437,51.3354991418026,0.00133943110776759
43.9895359787437,52.7598400118846,0.00127896858927383
43.9895359787437,54.1841808819665,0.00121794862618374
43.9895359787437,55.6085217520484,0.00115648224687126
43.9895359787437,57.0328626221304,0.00109248499923402
43.9895359787437,58.4572034922123,0.00102321862024336
43.9895359787437,59.8815443622942,0.000946641676173055
43.9895359787437,61.3058852323762,0.000862716765782157
43.9895359787437,62.7302261024581,0.000773791313609587
43.9895359787437,64.1545669725401,0.000683729225945882
43.9895359787437,65.578907842622,0.000597102937825358
43.9895359787437,67.0032487127039,0.000517428611181712
43.9895359787437,68.4275895827859,0.000446700085748485
43.9895359787437,69.8519304528678,0.000384978920572677
43.9895359787437,71.2762713229497,0.000330898828755743
43.9895359787437,72.7006121930317,0.000282648493659518
43.9895359787437,74.1249530631136,0.000238722164883563
43.9895359787437,75.5492939331955,0.000198481395481178
43.9895359787437,76.9736348032775,0.000162071713894513
43.9895359787437,78.3979756733594,0.000130168200462009
43.9895359787437,79.8223165434414,0.000103238683018538
43.9895359787437,81.2466574135233,8.1337903245383e-05
43.9895359787437,82.6709982836052,6.39615251956974e-05
43.9895359787437,84.0953391536872,5.01216797174736e-05
43.9895359787437,85.5196800237691,3.89924913213018e-05
43.9895359787437,86.944020893851,2.97728984675624e-05
43.9895359787437,88.368361763933,2.20851588799351e-05
43.9895359787437,89.7927026340149,1.57377790563688e-05
45.3399852083479,20,5.99936356515682e-05
45.3399852083479,21.4243408700819,9.15069517772339e-05
45.3399852083479,22.8486817401639,0.000132675511423897
45.3399852083479,24.2730226102458,0.000183735528960183
45.3399852083479,25.6973634803277,0.000244118229074683
45.3399852083479,27.1217043504097,0.000313007910127774
45.3399852083479,28.5460452204916,0.000389742159959187
45.3399852083479,29.9703860905736,0.000474310126089666
45.3399852083479,31.3947269606555,0.000567508956056571
45.3399852083479,32.8190678307374,0.00067048464835851
45.3399852083479,34.2434087008194,0.000784061298365095
45.3399852083479,35.6677495709013,0.000907635457024742
45.3399852083479,37.0920904409832,0.00103841875626737
45.3399852083479,38.5164313110652,0.00117107587617316
45.3399852083479,39.9407721811471,0.00129823062212919
45.3399852083479,41.3651130512291,0.00141163812843016
45.3399852083479,42.789453921311,0.0015035073216787
45.3399852083479,44.2137947913929,0.00156832968637292
45.3399852083479,45.6381356614749,0.00160374499104937
45.3399852083479,47.0624765315568,0.00161102561407577
45.3399852083479,48.4868174016387,0.00159445337816364
45.3399852083479,49.9111582717207,0.00156004352469413
45.3399852083479,51.3354991418026,0.00151407303388602
45.3399852083479,52.7598400118846,0.00146115863061054
45.3399852083479,54.1841808819665,0.0014035240081977
45.3399852083479,55.6085217520484,0.00134073751183937
45.3399852083479,57.0328626221304,0.00127060524011969
45.3399852083479,58.4572034922123,0.00119080702021649
45.3399852083479,59.8815443622942,0.00110020432463908
45.3399852083479,61.3058852323762,0.00099998958622625
45.3399852083479,62.7302261024581,0.000893835878306321
45.3399852083479,64.1545669725401,0.000786777466913339
45.3399852083479,65.578907842622,0.000684252841500419
45.3399852083479,67.0032487127039,0.000590234262881672
45.3399852083479,68.4275895827859,0.00050686948182695
45.3399852083479,69.8519304528678,0.00043414475987179
45.3399852083479,71.2762713229497,0.000370529764123734
45.3399852083479,72.7006121930317,0.000314055744112146
45.3399852083479,74.1249530631136,0.000263109638237712
45.3399852083479,75.5492939331955,0.000216993962138456
45.3399852083479,76.9736348032775,0.00017579028517184
45.3399852083479,78.3979756733594,0.000140110559974556
45.3399852083479,79.8223165434414,0.000110321152995438
45.3399852083479,81.2466574135233,8.63329479748072e-05
45.3399852083479,82.6709982836052,6.74975077169551e-05
45.3399852083479,84.0953391536872,5.26564147133978e-05
45.3399852083479,85.5196800237691,4.08428549748458e-05
45.3399852083479,86.944020893851,3.11432902671196e-05
45.3399852083479,88.368361763933,2.31126284959297e-05
45.3399852083479,89.7927026340149,1.65090047073669e-05
46.6904344379522,20,5.24241639123406e-05
46.6904344379522,21.4243408700819,8.05299626504271e-05
46.6904344379522,22.8486817401639,0.000117690401421141
46.6904344379522,24.2730226102458,0.000164503020969608
46.6904344379522,25.6973634803277,0.000220908922399544
46.6904344379522,27.1217043504097,0.000286696079988061
46.6904344379522,28.5460452204916,0.00036175116333323
46.6904344379522,29.9703860905736,0.000446428218771649
46.6904344379522,31.3947269606555,0.000541665678725768
46.6904344379522,32.8190678307374,0.000648491049662946
46.6904344379522,34.2434087008194,0.000767570677615736
46.6904344379522,35.6677495709013,0.000898117594785955
46.6904344379522,37.0920904409832,0.00103731859518596
46.6904344379522,38.5164313110652,0.00117992181980281
46.6904344379522,39.9407721811471,0.00131869138818331
46.6904344379522,41.3651130512291,0.00144549531863356
46.6904344379522,42.789453921311,0.00155255390488996
46.6904344379522,44.2137947913929,0.00163419812546995
46.6904344379522,45.6381356614749,0.00168771986771857
46.6904344379522,47.0624765315568,0.00171381826695826
46.6904344379522,48.4868174016387,0.00171592715342752
46.6904344379522,49.9111582717207,0.00169894163214321
46.6904344379522,51.3354991418026,0.00166781473035396
46.6904344379522,52.7598400118846,0.00162584136093299
46.6904344379522,54.1841808819665,0.00157417438765137
46.6904344379522,55.6085217520484,0.00151179593973917
46.6904344379522,57.0328626221304,0.00143657580585435
46.6904344379522,58.4572034922123,0.00134690309985712
46.6904344379522,59.8815443622942,0.00124283295044006
46.6904344379522,61.3058852323762,0.00112696607393387
46.6904344379522,62.7302261024581,0.0010043248943531
46.6904344379522,64.1545669725401,0.000881016739180646
46.6904344379522,65.578907842622,0.000763201018290258
46.6904344379522,67.0032487127039,0.000655218347269034
46.6904344379522,68.4275895827859,0.000559375574543743
46.6904344379522,69.8519304528678,0.000475684911079364
46.6904344379522,71.2762713229497,0.000402601830192689
46.6904344379522,72.7006121930317,0.000338131217080888
46.6904344379522,74.1249530631136,0.000280609701799029
46.6904344379522,75.5492939331955,0.000229265192609069
46.6904344379522,76.9736348032775,0.000184033942276049
46.6904344379522,78.3979756733594,0.000145366812021306
46.6904344379522,79.8223165434414,0.000113452527866541
46.6904344379522,81.2466574135233,8.80210849265766e-05
46.6904344379522,82.6709982836052,6.82832920226891e-05
46.6904344379522,84.0953391536872,5.29379635046725e-05
46.6904344379522,85.5196800237691,4.08943080241411e-05
46.6904344379522,86.944020893851,3.11389538007854e-05
46.6904344379522,88.368361763933,2.31554092060578e-05
46.6904344379522,89.7927026340149,1.66362392563298e-05
48.0408836675564,20,4.60869210920658e-05
48.0408836675564,21.4243408700819,7.10620683064842e-05
48.0408836675564,22.8486817401639,0.000104367848446901
48.0408836675564,24.2730226102458,0.000146843789647029
48.0408836675564,25.6973634803277,0.000198807099163469
48.0408836675564,27.1217043504097,0.000260526811894767
48.0408836675564,28.5460452204916,0.000332335349129783
48.0408836675564,29.9703860905736,0.000414895346650255
48.0408836675564,31.3947269606555,0.000509269699339534
48.0408836675564,32.8190678307374,0.000616386486855765
48.0408836675564,34.2434087008194,0.000736812605368001
48.0408836675564,35.6677495709013,0.000869676432387942
48.0408836675564,37.0920904409832,0.00101229392415807
48.0408836675564,38.5164313110652,0.00115973353363362
48.0408836675564,39.9407721811471,0.00130521343103992
48.0408836675564,41.3651130512291,0.00144109770659617
48.0408836675564,42.789453921311,0.00156002230432209
48.0408836675564,44.2137947913929,0.00165649689014457
48.0408836675564,45.6381356614749,0.0017276613042469
48.0408836675564,47.0624765315568,0.00177362992267532
48.0408836675564,48.4868174016387,0.00179675308033444
48.0408836675564,49.9111582717207,0.00180039198335855
48.0408836675564,51.3354991418026,0.00178767798547616
48.0408836675564,52.7598400118846,0.00176013175126
48.0408836675564,54.1841808819665,0.00171753406988449
48.0408836675564,55.6085217520484,0.00165819085824017
48.0408836675564,57.0328626221304,0.00158013275174767
48.0408836675564,58.4572034922123,0.00148264688003329
48.0408836675564,59.8815443622942,0.00136715638606269
48.0408836675564,61.3058852323762,0.00123773718125339
48.0408836675564,62.7302261024581,0.00110069705142932
48.0408836675564,64.1545669725401,0.0009630674643334
48.0408836675564,65.578907842622,0.000831571184463885
48.0408836675564,67.0032487127039,0.000710847324478513
48.0408836675564,68.4275895827859,0.000603395559379424
48.0408836675564,69.8519304528678,0.000509380946746481
48.0408836675564,71.2762713229497,0.000427405355426949
48.0408836675564,72.7006121930317,0.000355577539033322
48.0408836675564,74.1249530631136,0.00029223334897145
48.0408836675564,75.5492939331955,0.000236507381582868
48.0408836675564,76.9736348032775,0.000188118136955785
48.0408836675564,78.3979756733594,0.000147274102141527
48.0408836675564,79.8223165434414,0.000113931565951955
48.0408836675564,81.2466574135233,8.76244348536932e-05
48.0408836675564,82.6709982836052,6.74391638741463e-05
48.0408836675564,84.0953391536872,5.19694184928239e-05
48.0408836675564,85.5196800237691,4.0024223405438e-05
48.0408836675564,86.944020893851,3.05082262314906e-05
48.0408836675564,88.368361763933,2.28350264779222e-05
48.0408836675564,89.7927026340149,1.66236402891175e-05
49.3913328971607,20,4.06777461130317e-05
49.3913328971607,21.4243408700819,6.27197010622429e-05
49.3913328971607,22.8486817401639,9.22532489954274e-05
49.3913328971607,24.2730226102458,0.000130252666327648
49.3913328971607,25.6973634803277,0.000177294306900864
49.3913328971607,27.1217043504097,0.000234023378304683
49.3913328971607,28.5460452204916,0.000301135550507171
49.3913328971607,29.9703860905736,0.000379564162019704
49.3913328971607,31.3947269606555,0.000470487501564407
49.3913328971607,32.8190678307374,0.00057474338097862
49.3913328971607,34.2434087008194,0.000692806179215874
49.3913328971607,35.6677495709013,0.000823737034026577
49.3913328971607,37.0920904409832,0.000965019659205478
49.3913328971607,38.5164313110652,0.00111216276993889
49.3913328971607,39.9407721811471,0.00125906070237403
49.3913328971607,41.3651130512291,0.0013989157045327
49.3913328971607,42.789453921311,0.00152520128282127
49.3913328971607,44.2137947913929,0.00163302313292986
49.3913328971607,45.6381356614749,0.00171968571370915
49.3913328971607,47.0624765315568,0.00178485569944061
49.3913328971607,48.4868174016387,0.00182972665897066
49.3913328971607,49.9111582717207,0.00185587223967667
49.3913328971607,51.3354991418026,0.00186424590250811
49.3913328971607,52.7598400118846,0.00185423669914058
49.3913328971607,54.1841808819665,0.0018239812439421
49.3913328971607,55.6085217520484,0.00177096722081417
49.3913328971607,57.0328626221304,0.00169336143582957
49.3913328971607,58.4572034922123,0.0015913756058298
49.3913328971607,59.8815443622942,0.00146781459538583
49.3913328971607,61.3058852323762,0.00132817823084522
49.3913328971607,62.7302261024581,0.00117994034216758
49.3913328971607,64.1545669725401,0.0010309107066091
49.3913328971607,65.578907842622,0.000888256030505002
49.3913328971607,67.0032487127039,0.000756880994788446
49.3913328971607,68.4275895827859,0.000639522432840378
49.3913328971607,69.8519304528678,0.000536600992845399
49.3913328971607,71.2762713229497,0.000446974836064343
49.3913328971607,72.7006121930317,0.000368932791847624
49.3913328971607,74.1249530631136,0.000300825704377648
49.3913328971607,75.5492939331955,0.000241672430943541
49.3913328971607,76.9736348032775,0.000190933628383446
49.3913328971607,78.3979756733594,0.000148543227047772
49.3913328971607,79.8223165434414,0.000114223452481206
49.3913328971607,81.2466574135233,8.73400185397758e-05
49.3913328971607,82.6709982836052,6.68950116649252e-05
49.3913328971607,84.0953391536872,5.1424347837352e-05
49.3913328971607,85.5196800237691,3.96642914583652e-05
49.3913328971607,86.944020893851,3.04556939606218e-05
49.3913328971607,88.368361763933,2.3145165252476e-05
49.3913328971607,89.7927026340149,1.72762322460264e-05
50.7417821267649,20,3.58014416282486e-05
50.7417821267649,21.4243408700819,5.50359847861259e-05
50.7417821267649,22.8486817401639,8.08443035219064e-05
50.7417821267649,24.2730226102458,0.000114251605267886
50.7417821267649,25.6973634803277,0.000156002421124653
50.7417821267649,27.1217043504097,0.00020703417243827
50.7417821267649,28.5460452204916,0.000268343337406427
50.7417821267649,29.9703860905736,0.000341109536203124
50.7417821267649,31.3947269606555,0.000426622937843935
50.7417821267649,32.8190678307374,0.000525634919091554
50.7417821267649,34.2434087008194,0.000638497410418314
50.7417821267649,35.6677495709013,0.000764159085321748
50.7417821267649,37.0920904409832,0.000900211814287704
50.7417821267649,38.5164313110652,0.00104260551782229
50.7417821267649,39.9407721811471,0.00118601335404079
50.7417821267649,41.3651130512291,0.00132471781928573
50.7417821267649,42.789453921311,0.00145338872177243
50.7417821267649,44.2137947913929,0.00156813752575128
50.7417821267649,45.6381356614749,0.00166680290378698
50.7417821267649,47.0624765315568,0.00174885636514007
50.7417821267649,48.4868174016387,0.00181443494838626
50.7417821267649,49.9111582717207,0.00186328033170539
50.7417821267649,51.3354991418026,0.00189402359933959
50.7417821267649,52.7598400118846,0.00190372928483107
50.7417821267649,54.1841808819665,0.00188869471933459
50.7417821267649,55.6085217520484,0.00184541339877126
50.7417821267649,57.0328626221304,0.00177203676874604
50.7417821267649,58.4572034922123,0.00166955500011726
50.7417821267649,59.8815443622942,0.00154200987071362
50.7417821267649,61.3058852323762,0.00139618086523384
50.7417821267649,62.7302261024581,0.00124057718331651
50.7417821267649,64.1545669725401,0.00108369143253915
50.7417821267649,65.578907842622,0.000933083798056675
50.7417821267649,67.0032487127039,0.000793926740201345
50.7417821267649,68.4275895827859,0.000669217534394711
50.7417821267649,69.8519304528678,0.000559658437640675
50.7417821267649,71.2762713229497,0.000464369272030001
50.7417821267649,72.7006121930317,0.000381799348559965
50.7417821267649,74.1249530631136,0.000310278350685868
50.7417821267649,75.5492939331955,0.000248684411221915
50.7417821267649,76.9736348032775,0.000196228749164789
50.7417821267649,78.3979756733594,0.000152608778034375
50.7417821267649,79.8223165434414,0.000117384199436767
50.7417821267649,81.2466574135233,8.983580290474e-05
50.7417821267649,82.6709982836052,6.89523303003016e-05
50.7417821267649,84.0953391536872,5.32695820783344e-05
50.7417821267649,85.5196800237691,4.1480277335559e-05
50.7417821267649,86.944020893851,3.23766438282764e-05
50.7417821267649,88.368361763933,2.52384463035036e-05
50.7417821267649,89.7927026340149,1.95346254905619e-05
52.0922313563691,20,3.12214351388831e-05
52.0922313563691,21.4243408700819,4.77500250249836e-05
52.0922313563691,22.8486817401639,6.9906721834032e-05
52.0922313563691,24.2730226102458,9.87124545935819e-05
52.0922313563691,25.6973634803277,0.000135018127538919
52.0922313563691,27.1217043504097,0.000179989958562748
52.0922313563691,28.5460452204916,0.000234879154078984
52.0922313563691,29.9703860905736,0.000301095457780273
52.0922313563691,31.3947269606555,0.000380042610593514
52.0922313563691,32.8190678307374,0.000472393762776358
52.0922313563691,34.2434087008194,0.000578338224860129
52.0922313563691,35.6677495709013,0.000696640009619785
52.0922313563691,37.0920904409832,0.000824881521767333
52.0922313563691,38.5164313110652,0.000959358469386433
52.0922313563691,39.9407721811471,0.00109549966008327
52.0922313563691,41.3651130512291,0.00122876581607399
52.0922313563691,42.789453921311,0.00135524311314602
52.0922313563691,44.2137947913929,0.00147235871110316
52.0922313563691,45.6381356614749,0.00157882181405611
52.0922313563691,47.0624765315568,0.00167421393625833
52.0922313563691,48.4868174016387,0.00175786032820566
52.0922313563691,49.9111582717207,0.00182783900120189
52.0922313563691,51.3354991418026,0.00188055240296485
52.0922313563691,52.7598400118846,0.00191075164581309
52.0922313563691,54.1841808819665,0.00191281801829333
52.0922313563691,55.6085217520484,0.00188208074981761
52.0922313563691,57.0328626221304,0.00181643616849878
52.0922313563691,58.4572034922123,0.00171737489145252
52.0922313563691,59.8815443622942,0.00158991655553736
52.0922313563691,61.3058852323762,0.00144192671416927
52.0922313563691,62.7302261024581,0.00128284298692957
52.0922313563691,64.1545669725401,0.00112181423893537
52.0922313563691,65.578907842622,0.000966809139269507
52.0922313563691,67.0032487127039,0.000823281620888004
52.0922313563691,68.4275895827859,0.000694458490021588
52.0922313563691,69.8519304528678,0.000581240532414042
52.0922313563691,71.2762713229497,0.000482889423851369
52.0922313563691,72.7006121930317,0.000397892059470149
52.0922313563691,74.1249530631136,0.000324473070856066
52.0922313563691,75.5492939331955,0.000261350589282611
52.0922313563691,76.9736348032775,0.000207549525154875
52.0922313563691,78.3979756733594,0.000162641914594712
52.0922313563691,79.8223165434414,0.000126168990681383
52.0922313563691,81.2466574135233,9.74617143668016e-05
52.0922313563691,82.6709982836052,7.55963270253683e-05
52.0922313563691,84.0953391536872,5.91744573277469e-05
52.0922313563691,85.5196800237691,4.68742809434379e-05
52.0922313563691,86.944020893851,3.74484424035612e-05
52.0922313563691,88.368361763933,3.01023011423671e-05
52.0922313563691,89.7927026340149,2.42273100480831e-05
53.4426805859734,20,2.67264617007043e-05
53.4426805859734,21.4243408700819,4.06493642106959e-05
53.4426805859734,22.8486817401639,5.9285466345929e-05
53.4426805859734,24.2730226102458,8.36242076604583e-05
53.4426805859734,25.6973634803277,0.00011458640461925
53.4426805859734,27.1217043504097,0.000153518647662508
53.4426805859734,28.5460452204916,0.000201889087627071
53.4426805859734,29.9703860905736,0.000261322591732939
53.4426805859734,31.3947269606555,0.000333341569814383
53.4426805859734,32.8190678307374,0.000418562038703262
53.4426805859734,34.2434087008194,0.000516987947350453
53.4426805859734,35.6677495709013,0.00062713924385658
53.4426805859734,37.0920904409832,0.000746463623978268
53.4426805859734,38.5164313110652,0.000871452617590012
53.4426805859734,39.9407721811471,0.000998161381651825
53.4426805859734,41.3651130512291,0.00112316987038034
53.4426805859734,42.789453921311,0.00124401730981085
53.4426805859734,44.2137947913929,0.00135958761626714
53.4426805859734,45.6381356614749,0.00146968580663114
53.4426805859734,47.0624765315568,0.00157428780946747
53.4426805859734,48.4868174016387,0.00167223603893382
53.4426805859734,49.9111582717207,0.00176028331001543
53.4426805859734,51.3354991418026,0.00183291218146244
53.4426805859734,52.7598400118846,0.00188277577959921
53.4426805859734,54.1841808819665,0.00190240617849407
53.4426805859734,55.6085217520484,0.00188585574042276
53.4426805859734,57.0328626221304,0.00183050803740912
53.4426805859734,58.4572034922123,0.00173802100811912
53.4426805859734,59.8815443622942,0.00161408535876547
53.4426805859734,61.3058852323762,0.00146745010516033
53.4426805859734,62.7302261024581,0.00130840477404587
53.4426805859734,64.1545669725401,0.00114677420893268
53.4426805859734,65.578907842622,0.000990976148160094
53.4426805859734,67.0032487127039,0.000846733546326189
53.4426805859734,68.4275895827859,0.00071739694417887
53.4426805859734,69.8519304528678,0.000603876787939505
53.4426805859734,71.2762713229497,0.000505355688787885
53.4426805859734,72.7006121930317,0.000420165209042564
53.4426805859734,74.1249530631136,0.000346321238341539
53.4426805859734,75.5492939331955,0.000282382508754176
53.4426805859734,76.9736348032775,0.000227300106977915
53.4426805859734,78.3979756733594,0.000180688424838515
53.4426805859734,79.8223165434414,0.000142264813123423
53.4426805859734,81.2466574135233,0.000111578295349319
53.4426805859734,82.6709982836052,8.79130429674565e-05
53.4426805859734,84.0953391536872,7.00068942039564e-05
53.4426805859734,85.5196800237691,5.65514218779579e-05
53.4426805859734,86.944020893851,4.62615830827025e-05
53.4426805859734,88.368361763933,3.82499084970589e-05
53.4426805859734,89.7927026340149,3.1816339294177e-05
54.7931298155776,20,2.23186543486043e-05
54.7931298155776,21.4243408700819,3.37962757287146e-05
54.7931298155776,22.8486817401639,4.91569047807209e-05
54.7931298155776,24.2730226102458,6.9349156511676e-05
54.7931298155776,25.6973634803277,9.53397959183794e-05
54.7931298155776,27.1217043504097,0.000128610444002355
54.7931298155776,28.5460452204916,0.000170804803197966
54.7931298155776,29.9703860905736,0.000223740439484779
54.7931298155776,31.3947269606555,0.000289063811750634
54.7931298155776,32.8190678307374,0.000367373550576291
54.7931298155776,34.2434087008194,0.000458506084645647
54.7931298155776,35.6677495709013,0.000560727249807507
54.7931298155776,37.0920904409832,0.000671268147127356
54.7931298155776,38.5164313110652,0.000786665554922911
54.7931298155776,39.9407721811471,0.00090340971174321
54.7931298155776,41.3651130512291,0.0010190074911084
54.7931298155776,42.789453921311,0.00113230215962205
54.7931298155776,44.2137947913929,0.0012435767267031
54.7931298155776,45.6381356614749,0.00135379465997561
54.7931298155776,47.0624765315568,0.00146352370619972
54.7931298155776,48.4868174016387,0.00157146215441094
54.7931298155776,49.9111582717207,0.00167347477457961
54.7931298155776,51.3354991418026,0.00176258992404303
54.7931298155776,52.7598400118846,0.00182975309867366
54.7931298155776,54.1841808819665,0.00186586664474305
54.7931298155776,55.6085217520484,0.00186370180470622
54.7931298155776,57.0328626221304,0.00181993202971455
54.7931298155776,58.4572034922123,0.00173607662069603
54.7931298155776,59.8815443622942,0.00161820212798283
54.7931298155776,61.3058852323762,0.00147574581803061
54.7931298155776,62.7302261024581,0.00131977390225502
54.7931298155776,64.1545669725401,0.00116079451741201
54.7931298155776,65.578907842622,0.00100767742686296
54.7931298155776,67.0032487127039,0.000866338045917665
54.7931298155776,68.4275895827859,0.000740070209051768
54.7931298155776,69.8519304528678,0.000629539102574394
54.7931298155776,71.2762713229497,0.000533588984934221
54.7931298155776,72.7006121930317,0.000450198587188905
54.7931298155776,74.1249530631136,0.000377097440401619
54.7931298155776,75.5492939331955,0.000312723876001391
54.7931298155776,76.9736348032775,0.000256104312819952
54.7931298155776,78.3979756733594,0.00020709030418495
54.7931298155776,79.8223165434414,0.000165783360192893
54.7931298155776,81.2466574135233,0.000132120833761147
54.7931298155776,82.6709982836052,0.00010571614011742
54.7931298155776,84.0953391536872,8.55111706763484e-05
54.7931298155776,85.5196800237691,7.02372622811846e-05
54.7931298155776,86.944020893851,5.85674931813998e-05
54.7931298155776,88.368361763933,4.94925539487028e-05
54.7931298155776,89.7927026340149,4.21909055886838e-05
56.1435790451819,20,1.81718677198765e-05
56.1435790451819,21.4243408700819,2.7470685132185e-05
56.1435790451819,22.8486817401639,3.99509741506648e-05
56.1435790451819,24.2730226102458,5.65175446936209e-05
56.1435790451819,25.6973634803277,7.81583569456771e-05
56.1435790451819,27.1217043504097,0.00010643583049095
56.1435790451819,28.5460452204916,0.000143112099192298
56.1435790451819,29.9703860905736,0.000190156263747291
56.1435790451819,31.3947269606555,0.000249334364163875
56.1435790451819,32.8190678307374,0.000321279091834733
56.1435790451819,34.2434087008194,0.000405722321064262
56.1435790451819,35.6677495709013,0.00050073358629033
56.1435790451819,37.0920904409832,0.000603325504473643
56.1435790451819,38.5164313110652,0.000709982744788475
56.1435790451819,39.9407721811471,0.000817438398868611
56.1435790451819,41.3651130512291,0.000923858279147035
56.1435790451819,42.789453921311,0.00102909719415113
56.1435790451819,44.2137947913929,0.00113459735509964
56.1435790451819,45.6381356614749,0.00124236632298266
56.1435790451819,47.0624765315568,0.00135363065609131
56.1435790451819,48.4868174016387,0.00146722476098466
56.1435790451819,49.9111582717207,0.00157858298341335
56.1435790451819,51.3354991418026,0.00167983084414547
56.1435790451819,52.7598400118846,0.0017607266663123
56.1435790451819,54.1841808819665,0.00181091031789144
56.1435790451819,55.6085217520484,0.00182201350882158
56.1435790451819,57.0328626221304,0.00178992392219089
56.1435790451819,58.4572034922123,0.0017158025772227
56.1435790451819,59.8815443622942,0.00160583622298283
56.1435790451819,61.3058852323762,0.00146994332244815
56.1435790451819,62.7302261024581,0.00131983079153848
56.1435790451819,64.1545669725401,0.00116660387085038
56.1435790451819,65.578907842622,0.001019481112051
56.1435790451819,67.0032487127039,0.00088440443864311
56.1435790451819,68.4275895827859,0.000764381247727155
56.1435790451819,69.8519304528678,0.000659580686784717
56.1435790451819,71.2762713229497,0.000568300496694653
56.1435790451819,72.7006121930317,0.000488048744289475
56.1435790451819,74.1249530631136,0.000416272348887738
56.1435790451819,75.5492939331955,0.0003513865716319
56.1435790451819,76.9736348032775,0.000292663016077619
56.1435790451819,78.3979756733594,0.000240376213113411
56.1435790451819,79.8223165434414,0.000195188306128876
56.1435790451819,81.2466574135233,0.000157560360536767
56.1435790451819,82.6709982836052,0.000127531576955826
56.1435790451819,84.0953391536872,0.000104302282770175
56.1435790451819,85.5196800237691,8.66671821541173e-05
56.1435790451819,86.944020893851,7.32504810176822e-05
56.1435790451819,88.368361763933,6.28865163235842e-05
56.1435790451819,89.7927026340149,5.45878261793609e-05
57.4940282747861,20,1.45507213414573e-05
57.4940282747861,21.4243408700819,2.20578044175362e-05
57.4940282747861,22.8486817401639,3.22033252340947e-05
57.4940282747861,24.2730226102458,4.58422772418237e-05
57.4940282747861,25.6973634803277,6.39486640981192e-05
57.4940282747861,27.1217043504097,8.80945732699855e-05
57.4940282747861,28.5460452204916,0.000120079915917385
57.4940282747861,29.9703860905736,0.00016195662558417
57.4940282747861,31.3947269606555,0.000215584869098341
57.4940282747861,32.8190678307374,0.000281680103477701
57.4940282747861,34.2434087008194,0.00035996543323088
57.4940282747861,35.6677495709013,0.000448436066801318
57.4940282747861,37.0920904409832,0.000543975117878023
57.4940282747861,38.5164313110652,0.000643005669863797
57.4940282747861,39.9407721811471,0.00074236605876391
57.4940282747861,41.3651130512291,0.000840607402656435
57.4940282747861,42.789453921311,0.000938231346003517
57.4940282747861,44.2137947913929,0.00103747349356235
57.4940282747861,45.6381356614749,0.00114112126127655
57.4940282747861,47.0624765315568,0.00125098884923898
57.4940282747861,48.4868174016387,0.00136622537814187
57.4940282747861,49.9111582717207,0.00148224787348987
57.4940282747861,51.3354991418026,0.00159084720556746
57.4940282747861,52.7598400118846,0.00168119174093165
57.4940282747861,54.1841808819665,0.00174215070516996
57.4940282747861,55.6085217520484,0.00176451281308672
57.4940282747861,57.0328626221304,0.00174345224215275
57.4940282747861,58.4572034922123,0.0016796604031505
57.4940282747861,59.8815443622942,0.00157922438017737
57.4940282747861,61.3058852323762,0.00145228723618257
57.4940282747861,62.7302261024581,0.00131093741595101
57.4940282747861,64.1545669725401,0.00116663253377894
57.4940282747861,65.578907842622,0.00102868920931313
57.4940282747861,67.0032487127039,0.000902822592445822
57.4940282747861,68.4275895827859,0.000791518282195005
57.4940282747861,69.8519304528678,0.00069427651377278
57.4940282747861,71.2762713229497,0.00060877083298859
57.4940282747861,72.7006121930317,0.000532066772832408
57.4940282747861,74.1249530631136,0.000461452218941616
57.4940282747861,75.5492939331955,0.000395484586484599
57.4940282747861,76.9736348032775,0.000333855000537676
57.4940282747861,78.3979756733594,0.000277406990471625
57.4940282747861,79.8223165434414,0.000227470742424002
57.4940282747861,81.2466574135233,0.000185099568859038
57.4940282747861,82.6709982836052,0.00015080470919901
57.4940282747861,84.0953391536872,0.0001240721907885
57.4940282747861,85.5196800237691,0.000103776717425176
57.4940282747861,86.944020893851,8.84865401467624e-05
57.4940282747861,88.368361763933,7.68478247271888e-05
57.4940282747861,89.7927026340149,6.76570240710462e-05
58.8444775043904,20,1.17418553604836e-05
58.8444775043904,21.4243408700819,1.79538536049812e-05
58.8444775043904,22.8486817401639,2.64341060813741e-05
58.8444775043904,24.2730226102458,3.79731403653398e-05
58.8444775043904,25.6973634803277,5.34816455736035e-05
58.8444775043904,27.1217043504097,7.44516284660398e-05
58.8444775043904,28.5460452204916,0.000102615905571741
58.8444775043904,29.9703860905736,0.000140010059583415
58.8444775043904,31.3947269606555,0.000188533897816659
58.8444775043904,32.8190678307374,0.000249014917534108
58.8444775043904,34.2434087008194,0.000321272936650861
58.8444775043904,35.6677495709013,0.000403393647903573
58.8444775043904,37.0920904409832,0.000492297626564202
58.8444775043904,38.5164313110652,0.000584435399382303
58.8444775043904,39.9407721811471,0.000676705242972823
58.8444775043904,41.3651130512291,0.000767827482005359
58.8444775043904,42.789453921311,0.000858591206310659
58.8444775043904,44.2137947913929,0.000951608496447134
58.8444775043904,45.6381356614749,0.00105008625539984
58.8444775043904,47.0624765315568,0.00115623914906333
58.8444775043904,48.4868174016387,0.00126959396699249
58.8444775043904,49.9111582717207,0.00138587692106536
58.8444775043904,51.3354991418026,0.00149707387225023
58.8444775043904,52.7598400118846,0.0015923830546783
58.8444775043904,54.1841808819665,0.00166047961711956
58.8444775043904,55.6085217520484,0.00169173795911254
58.8444775043904,57.0328626221304,0.00168082632519972
58.8444775043904,58.4572034922123,0.00162795077111256
58.8444775043904,59.8815443622942,0.00153889222294342
58.8444775043904,61.3058852323762,0.00142367990709868
58.8444775043904,62.7302261024581,0.00129436855018793
58.8444775043904,64.1545669725401,0.0011623434895866
58.8444775043904,65.578907842622,0.00103662434625264
58.8444775043904,67.0032487127039,0.000922389658321203
58.8444775043904,68.4275895827859,0.000821411607346108
58.8444775043904,69.8519304528678,0.000732481323854087
58.8444775043904,71.2762713229497,0.000652746111925399
58.8444775043904,72.7006121930317,0.000579030388212133
58.8444775043904,74.1249530631136,0.000508713904243123
58.8444775043904,75.5492939331955,0.00044072101088377
58.8444775043904,76.9736348032775,0.000375322943254512
58.8444775043904,78.3979756733594,0.000314014566108296
58.8444775043904,79.8223165434414,0.00025880687765903
58.8444775043904,81.2466574135233,0.000211324955602006
58.8444775043904,82.6709982836052,0.000172528331123281
58.8444775043904,84.0953391536872,0.000142176813129859
58.8444775043904,85.5196800237691,0.000119230717397811
58.8444775043904,86.944020893851,0.000102199510958272
58.8444775043904,88.368361763933,8.95241247345827e-05
58.8444775043904,89.7927026340149,7.97454135825931e-05
60.1949267339946,20,9.93379093681521e-06
60.1949267339946,21.4243408700819,1.54042709352263e-05
60.1949267339946,22.8486817401639,2.29441594751603e-05
60.1949267339946,24.2730226102458,3.32578168980423e-05
60.1949267339946,25.6973634803277,4.71345861563795e-05
60.1949267339946,27.1217043504097,6.58866747940193e-05
60.1949267339946,28.5460452204916,9.10608445936602e-05
60.1949267339946,29.9703860905736,0.000124554280377932
60.1949267339946,31.3947269606555,0.000168223326908896
60.1949267339946,32.8190678307374,0.000223004607175333
60.1949267339946,34.2434087008194,0.000288902532726723
60.1949267339946,35.6677495709013,0.000364265442928092
60.1949267339946,37.0920904409832,0.000446259405912526
60.1949267339946,38.5164313110652,0.000531528744192937
60.1949267339946,39.9407721811471,0.000617083943686923
60.1949267339946,41.3651130512291,0.000701693246131745
60.1949267339946,42.789453921311,0.000786143256856801
60.1949267339946,44.2137947913929,0.000873031207045074
60.1949267339946,45.6381356614749,0.000965596687306138
60.1949267339946,47.0624765315568,0.00106619799513525
60.1949267339946,48.4868174016387,0.00117470028912622
60.1949267339946,49.9111582717207,0.00128735881661129
60.1949267339946,51.3354991418026,0.00139680181937228
60.1949267339946,52.7598400118846,0.00149284326632379
60.1949267339946,54.1841808819665,0.00156456825079682
60.1949267339946,55.6085217520484,0.00160244604976164
60.1949267339946,57.0328626221304,0.00160094010901598
60.1949267339946,58.4572034922123,0.00155982002878584
60.1949267339946,59.8815443622942,0.00148434912037616
60.1949267339946,61.3058852323762,0.00138402072626769
60.1949267339946,62.7302261024581,0.00127030378051665
60.1949267339946,64.1545669725401,0.00115394471835156
60.1949267339946,65.578907842622,0.00104317974153739
60.1949267339946,67.0032487127039,0.000942338478610469
60.1949267339946,68.4275895827859,0.000852373779178857
60.1949267339946,69.8519304528678,0.000771478443114566
60.1949267339946,71.2762713229497,0.000696540720329252
60.1949267339946,72.7006121930317,0.000624492890573
60.1949267339946,74.1249530631136,0.000553151690694947
60.1949267339946,75.5492939331955,0.00048206308567607
60.1949267339946,76.9736348032775,0.000412206423388439
60.1949267339946,78.3979756733594,0.000345735973973569
60.1949267339946,79.8223165434414,0.000285257066847484
60.1949267339946,81.2466574135233,0.000232853629235907
60.1949267339946,82.6709982836052,0.000189833177656831
60.1949267339946,84.0953391536872,0.000156171728376597
60.1949267339946,85.5196800237691,0.000130905621407201
60.1949267339946,86.944020893851,0.000112489780895362
60.1949267339946,88.368361763933,9.91685121284268e-05
60.1949267339946,89.7927026340149,8.92165705487227e-05
61.5453759635989,20,9.14046313649981e-06
61.5453759635989,21.4243408700819,1.43971925090599e-05
61.5453759635989,22.8486817401639,2.16753837691075e-05
61.5453759635989,24.2730226102458,3.15700700764558e-05
61.5453759635989,25.6973634803277,4.4693314789204e-05
61.5453759635989,27.1217043504097,6.20828834730795e-05
61.5453759635989,28.5460452204916,8.4983799999554e-05
61.5453759635989,29.9703860905736,0.000115026322344054
61.5453759635989,31.3947269606555,0.0001539215570336
61.5453759635989,32.8190678307374,0.000202677807901944
61.5453759635989,34.2434087008194,0.000261535619968779
61.5453759635989,35.6677495709013,0.000329253112046566
61.5453759635989,37.0920904409832,0.000403449784315914
61.5453759635989,38.5164313110652,0.000481170469875026
61.5453759635989,39.9407721811471,0.00055966770819112
61.5453759635989,41.3651130512291,0.000637737669069898
61.5453759635989,42.789453921311,0.000715978092688393
61.5453759635989,44.2137947913929,0.000796659981040982
61.5453759635989,45.6381356614749,0.000882702497924758
61.5453759635989,47.0624765315568,0.000976330540323148
61.5453759635989,48.4868174016387,0.00107763356768583
61.5453759635989,49.9111582717207,0.00118350628240188
61.5453759635989,51.3354991418026,0.00128755385359575
61.5453759635989,52.7598400118846,0.00138070478394027
61.5453759635989,54.1841808819665,0.00145301961830922
61.5453759635989,55.6085217520484,0.00149558324929846
61.5453759635989,57.0328626221304,0.00150299231924962
61.5453759635989,58.4572034922123,0.00147466036199148
61.5453759635989,59.8815443622942,0.00141511795805892
61.5453759635989,61.3058852323762,0.0013328565250693
61.5453759635989,62.7302261024581,0.00123814415092414
61.5453759635989,64.1545669725401,0.00114047025714592
61.5453759635989,65.578907842622,0.00104679739153831
61.5453759635989,67.0032487127039,0.000960350751406637
61.5453759635989,68.4275895827859,0.00088126232160555
61.5453759635989,69.8519304528678,0.000807361134369847
61.5453759635989,71.2762713229497,0.000735653946800874
61.5453759635989,72.7006121930317,0.000663604500310447
61.5453759635989,74.1249530631136,0.000589840541138442
61.5453759635989,75.5492939331955,0.000514771296959471
61.5453759635989,76.9736348032775,0.000440165434950537
61.5453759635989,78.3979756733594,0.000368777023976372
61.5453759635989,79.8223165434414,0.000303639482552632
61.5453759635989,81.2466574135233,0.000247108855598904
61.5453759635989,82.6709982836052,0.000200674771597857
61.5453759635989,84.0953391536872,0.000164428553718361
61.5453759635989,85.5196800237691,0.000137454256501987
61.5453759635989,86.944020893851,0.000118161854190591
61.5453759635989,88.368361763933,0.000104636625937942
61.5453759635989,89.7927026340149,9.49174094074232e-05
62.8958251932031,20,9.16909993018482e-06
62.8958251932031,21.4243408700819,1.4617332345028e-05
62.8958251932031,22.8486817401639,2.21483606507377e-05
62.8958251932031,24.2730226102458,3.22311601362478e-05
62.8958251932031,25.6973634803277,4.52610838674053e-05
62.8958251932031,27.1217043504097,6.19325232025947e-05
62.8958251932031,28.5460452204916,8.31008482262471e-05
62.8958251932031,29.9703860905736,0.000110020284101284
62.8958251932031,31.3947269606555,0.000144156621253922
62.8958251932031,32.8190678307374,0.000186526656726289
62.8958251932031,34.2434087008194,0.00023761257000202
62.8958251932031,35.6677495709013,0.000296674404460063
62.8958251932031,37.0920904409832,0.000361946782504796
62.8958251932031,38.5164313110652,0.000431068592535684
62.8958251932031,39.9407721811471,0.000501695911387097
62.8958251932031,41.3651130512291,0.000572709794833972
62.8958251932031,42.789453921311,0.000644441058854305
62.8958251932031,44.2137947913929,0.000718635953729751
62.8958251932031,45.6381356614749,0.000797625318511926
62.8958251932031,47.0624765315568,0.000883256179678978
62.8958251932031,48.4868174016387,0.000975694021687406
62.8958251932031,49.9111582717207,0.00107248748246554
62.8958251932031,51.3354991418026,0.00116842240815967
62.8958251932031,52.7598400118846,0.0012559061400707
62.8958251932031,54.1841808819665,0.00132643313038333
62.8958251932031,55.6085217520484,0.00137216061172476
62.8958251932031,57.0328626221304,0.00138813360612902
62.8958251932031,58.4572034922123,0.00137349532014582
62.8958251932031,59.8815443622942,0.00133184675061836
62.8958251932031,61.3058852323762,0.00127023774152775
62.8958251932031,62.7302261024581,0.00119716378645467
62.8958251932031,64.1545669725401,0.00112030290939871
62.8958251932031,65.578907842622,0.00104494605772972
62.8958251932031,67.0032487127039,0.000973064904662291
62.8958251932031,68.4275895827859,0.000904069203607852
62.8958251932031,69.8519304528678,0.00083572601498511
62.8958251932031,71.2762713229497,0.00076556158500086
62.8958251932031,72.7006121930317,0.000691974215609232
62.8958251932031,74.1249530631136,0.000614725580430037
62.8958251932031,75.5492939331955,0.000535267557453881
62.8958251932031,76.9736348032775,0.000456179460376689
62.8958251932031,78.3979756733594,0.000380703175555434
62.8958251932031,79.8223165434414,0.000312088671834588
62.8958251932031,81.2466574135233,0.000252739488289134
62.8958251932031,82.6709982836052,0.000204125256774089
62.8958251932031,84.0953391536872,0.000166324999344672
62.8958251932031,85.5196800237691,0.000138427809175038
62.8958251932031,86.944020893851,0.000118813198400675
62.8958251932031,88.368361763933,0.000105471883840959
62.8958251932031,89.7927026340149,9.62798567705064e-05
64.2462744228073,20,9.67509380092991e-06
64.2462744228073,21.4243408700819,1.55265213416653e-05
64.2462744228073,22.8486817401639,2.35738260404482e-05
64.2462744228073,24.2730226102458,3.41554277892438e-05
64.2462744228073,25.6973634803277,4.74378041174797e-05
64.2462744228073,27.1217043504097,6.3745159867081e-05
64.2462744228073,28.5460452204916,8.35034845375455e-05
64.2462744228073,29.9703860905736,0.000107525602116044
64.2462744228073,31.3947269606555,0.000136956043537554
64.2462744228073,32.8190678307374,0.000172747814214616
64.2462744228073,34.2434087008194,0.000215587253388319
64.2462744228073,35.6677495709013,0.000265257821903132
64.2462744228073,37.0920904409832,0.000320691469532518
64.2462744228073,38.5164313110652,0.000380253180432739
64.2462744228073,39.9407721811471,0.000442144118363359
64.2462744228073,41.3651130512291,0.000505423315156194
64.2462744228073,42.789453921311,0.000570165437374484
64.2462744228073,44.2137947913929,0.000637513343335462
64.2462744228073,45.6381356614749,0.000709057914699123
64.2462744228073,47.0624765315568,0.000786098453440489
64.2462744228073,48.4868174016387,0.000868735413805289
64.2462744228073,49.9111582717207,0.000955114066429352
64.2462744228073,51.3354991418026,0.00104127066190266
64.2462744228073,52.7598400118846,0.00112128857919283
64.2462744228073,54.1841808819665,0.00118839098881537
64.2462744228073,55.6085217520484,0.00123613418264687
64.2462744228073,57.0328626221304,0.0012602542288179
64.2462744228073,58.4572034922123,0.00125970118076399
64.2462744228073,59.8815443622942,0.00123700425684098
64.2462744228073,61.3058852323762,0.00119744117136874
64.2462744228073,62.7302261024581,0.00114731643555243
64.2462744228073,64.1545669725401,0.00109211304324572
64.2462744228073,65.578907842622,0.00103521893035041
64.2462744228073,67.0032487127039,0.000977329770417908
64.2462744228073,68.4275895827859,0.000917298283730182
64.2462744228073,69.8519304528678,0.000853120909418885
64.2462744228073,71.2762713229497,0.000783171184992467
64.2462744228073,72.7006121930317,0.00070707152690241
64.2462744228073,74.1249530631136,0.000625918786421402
64.2462744228073,75.5492939331955,0.000542288611633384
64.2462744228073,76.9736348032775,0.000459532592020407
64.2462744228073,78.3979756733594,0.000381245566692888
64.2462744228073,79.8223165434414,0.000310686271504489
64.2462744228073,81.2466574135233,0.00025009354922817
64.2462744228073,82.6709982836052,0.000200722156568813
64.2462744228073,84.0953391536872,0.000162511240194074
64.2462744228073,85.5196800237691,0.000134506247659193
64.2462744228073,86.944020893851,0.000115071391565253
64.2462744228073,88.368361763933,0.000102180592431833
64.2462744228073,89.7927026340149,9.36487162626695e-05
65.5967236524116,20,1.02451676246803e-05
65.5967236524116,21.4243408700819,1.64849170690604e-05
65.5967236524116,22.8486817401639,2.50191857033437e-05
65.5967236524116,24.2730226102458,3.60655107078082e-05
65.5967236524116,25.6973634803277,4.95809637060767e-05
65.5967236524116,27.1217043504097,6.55429331947385e-05
65.5967236524116,28.5460452204916,8.39675925354731e-05
65.5967236524116,29.9703860905736,0.000105220665414364
65.5967236524116,31.3947269606555,0.00013009104323382
65.5967236524116,32.8190678307374,0.000159404139184548
65.5967236524116,34.2434087008194,0.000193981411421358
65.5967236524116,35.6677495709013,0.000234079911340233
65.5967236524116,37.0920904409832,0.000279318098794042
65.5967236524116,38.5164313110652,0.000328828227482885
65.5967236524116,39.9407721811471,0.000381439115294568
65.5967236524116,41.3651130512291,0.000436478171086452
65.5967236524116,42.789453921311,0.000493833968122554
65.5967236524116,44.2137947913929,0.000554074343437041
65.5967236524116,45.6381356614749,0.00061802222962313
65.5967236524116,47.0624765315568,0.000686355426894043
65.5967236524116,48.4868174016387,0.000759004810215378
65.5967236524116,49.9111582717207,0.000834608356097067
65.5967236524116,51.3354991418026,0.00091039770343026
65.5967236524116,52.7598400118846,0.000982151261915654
65.5967236524116,54.1841808819665,0.00104492187949689
65.5967236524116,55.6085217520484,0.00109382246289682
65.5967236524116,57.0328626221304,0.00112542205278057
65.5967236524116,58.4572034922123,0.00113854405034811
65.5967236524116,59.8815443622942,0.00113459274636608
65.5967236524116,61.3058852323762,0.00111691702482348
65.5967236524116,62.7302261024581,0.00108944242098001
65.5967236524116,64.1545669725401,0.00105531001207684
65.5967236524116,65.578907842622,0.00101597317178022
65.5967236524116,67.0032487127039,0.000970947191974888
65.5967236524116,68.4275895827859,0.000918715274354262
65.5967236524116,69.8519304528678,0.000857717437595992
65.5967236524116,71.2762713229497,0.000787358336291345
65.5967236524116,72.7006121930317,0.000708600146569333
65.5967236524116,74.1249530631136,0.000623912993059428
65.5967236524116,75.5492939331955,0.000536962089539604
65.5967236524116,76.9736348032775,0.000451779788031913
65.5967236524116,78.3979756733594,0.000372183521833835
65.5967236524116,79.8223165434414,0.00030127961257758
65.5967236524116,81.2466574135233,0.000240988008989776
65.5967236524116,82.6709982836052,0.000192204275521279
65.5967236524116,84.0953391536872,0.000154630042601118
65.5967236524116,85.5196800237691,0.000127225240228723
65.5967236524116,86.944020893851,0.000108352229984961
65.5967236524116,88.368361763933,9.6042571122636e-05
65.5967236524116,89.7927026340149,8.81577922385485e-05
66.9471728820158,20,1.04963101086271e-05
66.9471728820158,21.4243408700819,1.69025091182605e-05
66.9471728820158,22.8486817401639,2.56271657586316e-05
66.9471728820158,24.2730226102458,3.67889980612656e-05
66.9471728820158,25.6973634803277,5.01833057374199e-05
66.9471728820158,27.1217043504097,6.55103732034646e-05
66.9471728820158,28.5460452204916,8.24524302500169e-05
66.9471728820158,29.9703860905736,0.000100983923236447
66.9471728820158,31.3947269606555,0.000121552737997626
66.9471728820158,32.8190678307374,0.000144815668005936
66.9471728820158,34.2434087008194,0.000171645536269369
66.9471728820158,35.6677495709013,0.00020266516612906
66.9471728820158,37.0920904409832,0.000238081105032723
66.9471728820158,38.5164313110652,0.000277734256737072
66.9471728820158,39.9407721811471,0.000321081604497662
66.9471728820158,41.3651130512291,0.000367775370192846
66.9471728820158,42.789453921311,0.000417615837676138
66.9471728820158,44.2137947913929,0.000470707488700407
66.9471728820158,45.6381356614749,0.000527192778869446
66.9471728820158,47.0624765315568,0.000587157646492582
66.9471728820158,48.4868174016387,0.000650315528974623
66.9471728820158,49.9111582717207,0.00071567283108314
66.9471728820158,51.3354991418026,0.000781497310390726
66.9471728820158,52.7598400118846,0.00084511230191661
66.9471728820158,54.1841808819665,0.000903303728046175
66.9471728820158,55.6085217520484,0.000952718220118866
66.9471728820158,57.0328626221304,0.000990792019564715
66.9471728820158,58.4572034922123,0.00101628399371129
66.9471728820158,59.8815443622942,0.0010295330226251
66.9471728820158,61.3058852323762,0.00103201034040779
66.9471728820158,62.7302261024581,0.00102533451368575
66.9471728820158,64.1545669725401,0.00101040745647903
66.9471728820158,65.578907842622,0.0009869027812168
66.9471728820158,67.0032487127039,0.000953333251222714
66.9471728820158,68.4275895827859,0.000907975318196351
66.9471728820158,69.8519304528678,0.000849805900702184
66.9471728820158,71.2762713229497,0.000779268959869758
66.9471728820158,72.7006121930317,0.000698592745261147
66.9471728820158,74.1249530631136,0.000611493387995583
66.9471728820158,75.5492939331955,0.000522584094288337
66.9471728820158,76.9736348032775,0.000436447588766432
66.9471728820158,78.3979756733594,0.00035701885778335
66.9471728820158,79.8223165434414,0.000287164164152325
66.9471728820158,81.2466574135233,0.000228417254950727
66.9471728820158,82.6709982836052,0.000181251173698151
66.9471728820158,84.0953391536872,0.000145085803953272
66.9471728820158,85.5196800237691,0.000118773031983841
66.9471728820158,86.944020893851,0.000100685012087164
66.9471728820158,88.368361763933,8.89675658840317e-05
66.9471728820158,89.7927026340149,8.16194902292345e-05
68.2976221116201,20,1.01928754503159e-05
68.2976221116201,21.4243408700819,1.64176652069123e-05
68.2976221116201,22.8486817401639,2.48725362057721e-05
68.2976221116201,24.2730226102458,3.56058919494053e-05
68.2976221116201,25.6973634803277,4.83150738311682e-05
68.2976221116201,27.1217043504097,6.25222678282327e-05
68.2976221116201,28.5460452204916,7.76892233258702e-05
68.2976221116201,29.9703860905736,9.35014355567487e-05
68.2976221116201,31.3947269606555,0.000110123172506515
68.2976221116201,32.8190678307374,0.000128030676719229
68.2976221116201,34.2434087008194,0.000148067955210681
68.2976221116201,35.6677495709013,0.000171083951425723
68.2976221116201,37.0920904409832,0.000197714810037175
68.2976221116201,38.5164313110652,0.000228371411456412
68.2976221116201,39.9407721811471,0.000263062549426879
68.2976221116201,41.3651130512291,0.000301776098168353
68.2976221116201,42.789453921311,0.000344323613024374
68.2976221116201,44.2137947913929,0.000390507018872748
68.2976221116201,45.6381356614749,0.000439959937455517
68.2976221116201,47.0624765315568,0.000492290170541472
68.2976221116201,48.4868174016387,0.000547000827348279
68.2976221116201,49.9111582717207,0.000603340638154743
68.2976221116201,51.3354991418026,0.000660380521432969
68.2976221116201,52.7598400118846,0.000716704708622569
68.2976221116201,54.1841808819665,0.000770570502123111
68.2976221116201,55.6085217520484,0.000819979713882184
68.2976221116201,57.0328626221304,0.000863178459928625
68.2976221116201,58.4572034922123,0.000898927101705281
68.2976221116201,59.8815443622942,0.00092667145294439
68.2976221116201,61.3058852323762,0.000946253929328231
68.2976221116201,62.7302261024581,0.000957292970856147
68.2976221116201,64.1545669725401,0.000958766085867226
68.2976221116201,65.578907842622,0.000948861114304741
68.2976221116201,67.0032487127039,0.000925304334874227
68.2976221116201,68.4275895827859,0.000886272241327339
68.2976221116201,69.8519304528678,0.000831242710385003
68.2976221116201,71.2762713229497,0.000761543702746531
68.2976221116201,72.7006121930317,0.000680433923893664
68.2976221116201,74.1249530631136,0.000592614926932713
68.2976221116201,75.5492939331955,0.000503426714874984
68.2976221116201,76.9736348032775,0.000417851374694108
68.2976221116201,78.3979756733594,0.000339872085393751
68.2976221116201,79.8223165434414,0.00027210664787197
68.2976221116201,81.2466574135233,0.000215726788583234
68.2976221116201,82.6709982836052,0.000170807970947912
68.2976221116201,84.0953391536872,0.000136504218224804
68.2976221116201,85.5196800237691,0.000111560538717129
68.2976221116201,86.944020893851,9.43667694495819e-05
68.2976221116201,88.368361763933,8.32107997342932e-05
68.2976221116201,89.7927026340149,7.6283554342652e-05
69.6480713412243,20,9.28341382064075e-06
69.6480713412243,21.4243408700819,1.49566420803577e-05
69.6480713412243,22.8486817401639,2.26527235235859e-05
69.6480713412243,24.2730226102458,3.23783139375593e-05
69.6480713412243,25.6973634803277,4.37979054112565e-05
69.6480713412243,27.1217043504097,5.63609161723171e-05
69.6480713412243,28.5460452204916,6.94323667566185e-05
69.6480713412243,29.9703860905736,8.25312546140266e-05
69.6480713412243,31.3947269606555,9.56206938870003e-05
69.6480713412243,32.8190678307374,0.000109010085962995
69.6480713412243,34.2434087008194,0.000123451470841058
69.6480713412243,35.6677495709013,0.00013987757766091
69.6480713412243,37.0920904409832,0.000159173091594308
69.6480713412243,38.5164313110652,0.000182137042471377
69.6480713412243,39.9407721811471,0.000209202049758121
69.6480713412243,41.3651130512291,0.000240662459172774
69.6480713412243,42.789453921311,0.000276426816354621
69.6480713412243,44.2137947913929,0.000316171233169473
69.6480713412243,45.6381356614749,0.000359236553542723
69.6480713412243,47.0624765315568,0.0004049179455745
69.6480713412243,48.4868174016387,0.00045255556356281
69.6480713412243,49.9111582717207,0.000501524301336978
69.6480713412243,51.3354991418026,0.000551426672727518
69.6480713412243,52.7598400118846,0.000601741808119621
69.6480713412243,54.1841808819665,0.000651829388010271
69.6480713412243,55.6085217520484,0.00070076377496971
69.6480713412243,57.0328626221304,0.00074748477693648
69.6480713412243,58.4572034922123,0.000790831197895041
69.6480713412243,59.8815443622942,0.000829617063378883
69.6480713412243,61.3058852323762,0.000862450896142806
69.6480713412243,62.7302261024581,0.000887419167278083
69.6480713412243,64.1545669725401,0.000902022378419461
69.6480713412243,65.578907842622,0.000903325386666417
69.6480713412243,67.0032487127039,0.000888478314768379
69.6480713412243,68.4275895827859,0.000855598324727143
69.6480713412243,69.8519304528678,0.000804526277520256
69.6480713412243,71.2762713229497,0.000737208076371035
69.6480713412243,72.7006121930317,0.000657600386493226
69.6480713412243,74.1249530631136,0.000571057145320656
69.6480713412243,75.5492939331955,0.000483387084380023
69.6480713412243,76.9736348032775,0.000399818596331047
69.6480713412243,78.3979756733594,0.000324345488177204
69.6480713412243,79.8223165434414,0.00025938817586331
69.6480713412243,81.2466574135233,0.000205847510022338
69.6480713412243,82.6709982836052,0.000163493535864479
69.6480713412243,84.0953391536872,0.000131276813386735
69.6480713412243,85.5196800237691,0.000107855276009556
69.6480713412243,86.944020893851,9.1639152154904e-05
69.6480713412243,88.368361763933,8.10558154392737e-05
69.6480713412243,89.7927026340149,7.45021344507516e-05
70.9985205708286,20,7.88703845899916e-06
70.9985205708286,21.4243408700819,1.27129872297956e-05
70.9985205708286,22.8486817401639,1.925889834792e-05
70.9985205708286,24.2730226102458,2.75127930680819e-05
70.9985205708286,25.6973634803277,3.71595160682425e-05
70.9985205708286,27.1217043504097,4.7665955952479e-05
70.9985205708286,28.5460452204916,5.84088847703983e-05
70.9985205708286,29.9703860905736,6.8857185930202e-05
70.9985205708286,31.3947269606555,7.8861371944995e-05
70.9985205708286,32.8190678307374,8.85968936575914e-05
70.9985205708286,34.2434087008194,9.86874597898853e-05
70.9985205708286,35.6677495709013,0.000110031307752106
70.9985205708286,37.0920904409832,0.000123594777952219
70.9985205708286,38.5164313110652,0.000140379110620979
70.9985205708286,39.9407721811471,0.000161091103449822
70.9985205708286,41.3651130512291,0.000186271603381211
70.9985205708286,42.789453921311,0.000215982877521135
70.9985205708286,44.2137947913929,0.000249931382014074
70.9985205708286,45.6381356614749,0.000287378251199097
70.9985205708286,47.0624765315568,0.000327482957888053
70.9985205708286,48.4868174016387,0.000369490425075573
70.9985205708286,49.9111582717207,0.000412807454861599
70.9985205708286,51.3354991418026,0.000457301421016067
70.9985205708286,52.7598400118846,0.000502964936729588
70.9985205708286,54.1841808819665,0.000549857653207604
70.9985205708286,55.6085217520484,0.000597803500825422
70.9985205708286,57.0328626221304,0.000646295563674829
70.9985205708286,58.4572034922123,0.000694335645509613
70.9985205708286,59.8815443622942,0.000740411607767891
70.9985205708286,61.3058852323762,0.000782363273758362
70.9985205708286,62.7302261024581,0.000817282052944754
70.9985205708286,64.1545669725401,0.000841684631565377
70.9985205708286,65.578907842622,0.000851881054776047
70.9985205708286,67.0032487127039,0.000844623676126895
70.9985205708286,68.4275895827859,0.000817956546208808
70.9985205708286,69.8519304528678,0.00077189006366181
70.9985205708286,71.2762713229497,0.000708677374356047
70.9985205708286,72.7006121930317,0.000632615150582674
70.9985205708286,74.1249530631136,0.000549367121215779
70.9985205708286,75.5492939331955,0.000464957105730637
70.9985205708286,76.9736348032775,0.000384719954642828
70.9985205708286,78.3979756733594,0.00031264380767974
70.9985205708286,79.8223165434414,0.000251031953776113
70.9985205708286,81.2466574135233,0.000200635057579327
70.9985205708286,82.6709982836052,0.000161040973636829
70.9985205708286,84.0953391536872,0.000131079436068682
70.9985205708286,85.5196800237691,0.000109347273156891
70.9985205708286,86.944020893851,9.42694787482573e-05
70.9985205708286,88.368361763933,8.43838904571382e-05
70.9985205708286,89.7927026340149,7.82706507832013e-05
72.3489698004328,20,6.23571437052056e-06
72.3489698004328,21.4243408700819,1.00586786919344e-05
72.3489698004328,22.8486817401639,1.52480538124012e-05
72.3489698004328,24.2730226102458,2.17884376383881e-05
72.3489698004328,25.6973634803277,2.94184271097609e-05
72.3489698004328,27.1217043504097,3.76829876754609e-05
72.3489698004328,28.5460452204916,4.60452619136108e-05
72.3489698004328,29.9703860905736,5.40123692139293e-05
72.3489698004328,31.3947269606555,6.13976011521799e-05
72.3489698004328,32.8190678307374,6.82826714344717e-05
72.3489698004328,34.2434087008194,7.51535252880662e-05
72.3489698004328,35.6677495709013,8.27953713080344e-05
72.3489698004328,37.0920904409832,9.21307873359827e-05
72.3489698004328,38.5164313110652,0.000104207837110651
72.3489698004328,39.9407721811471,0.000119868529286048
72.3489698004328,41.3651130512291,0.000139827017277837
72.3489698004328,42.789453921311,0.000164323118064618
72.3489698004328,44.2137947913929,0.000193204624888651
72.3489698004328,45.6381356614749,0.000225823735191298
72.3489698004328,47.0624765315568,0.000261355158767884
72.3489698004328,48.4868174016387,0.000299014595917197
72.3489698004328,49.9111582717207,0.000338173509800921
72.3489698004328,51.3354991418026,0.000378739003063067
72.3489698004328,52.7598400118846,0.00042088215069128
72.3489698004328,54.1841808819665,0.000464997869450828
72.3489698004328,55.6085217520484,0.000511358211549113
72.3489698004328,57.0328626221304,0.000559875799340885
72.3489698004328,58.4572034922123,0.000609797203557868
72.3489698004328,59.8815443622942,0.000659579621546369
72.3489698004328,61.3058852323762,0.000706744533829301
72.3489698004328,62.7302261024581,0.000747897911427033
72.3489698004328,64.1545669725401,0.000779029166521758
72.3489698004328,65.578907842622,0.000796016600961655
72.3489698004328,67.0032487127039,0.000795352179047975
72.3489698004328,68.4275895827859,0.000774966993301074
72.3489698004328,69.8519304528678,0.000734848973658544
72.3489698004328,71.2762713229497,0.000677272892643354
72.3489698004328,72.7006121930317,0.000606560357304923
72.3489698004328,74.1249530631136,0.000528389063593642
72.3489698004328,75.5492939331955,0.000448782221919469
72.3489698004328,76.9736348032775,0.000373063251076477
72.3489698004328,78.3979756733594,0.000305203344538683
72.3489698004328,79.8223165434414,0.000247462791714468
72.3489698004328,81.2466574135233,0.000200550376028253
72.3489698004328,82.6709982836052,0.000163985100466371
72.3489698004328,84.0953391536872,0.000136549377641247
72.3489698004328,85.5196800237691,0.000116797997456276
72.3489698004328,86.944020893851,0.000103155936931976
72.3489698004328,88.368361763933,9.42260355354112e-05
72.3489698004328,89.7927026340149,8.87255964680118e-05
73.699419030037,20,4.58115822262498e-06
73.699419030037,21.4243408700819,7.39760404901384e-06
73.699419030037,22.8486817401639,1.12264197170598e-05
73.699419030037,24.2730226102458,1.6056289002427e-05
73.699419030037,25.6973634803277,2.16923177291056e-05
73.699419030037,27.1217043504097,2.77848778502945e-05
73.699419030037,28.5460452204916,3.39186969047994e-05
73.699419030037,29.9703860905736,3.96900085322932e-05
73.699419030037,31.3947269606555,4.49262109265627e-05
73.699419030037,32.8190678307374,4.96528719273609e-05
73.699419030037,34.2434087008194,5.42295282006259e-05
73.699419030037,35.6677495709013,5.92917075563326e-05
73.699419030037,37.0920904409832,6.56434999809461e-05
73.699419030037,38.5164313110652,7.42712472383234e-05
73.699419030037,39.9407721811471,8.60424333264607e-05
73.699419030037,41.3651130512291,0.000101770315885556
73.699419030037,42.789453921311,0.000121863370475244
73.699419030037,44.2137947913929,0.000146365421845891
73.699419030037,45.6381356614749,0.000174826973061276
73.699419030037,47.0624765315568,0.000206543492049079
73.699419030037,48.4868174016387,0.000240757258374993
73.699419030037,49.9111582717207,0.000276773901771747
73.699419030037,51.3354991418026,0.000314390030718362
73.699419030037,52.7598400118846,0.000353717073342905
73.699419030037,54.1841808819665,0.000395212551419162
73.699419030037,55.6085217520484,0.000439359693393385
73.699419030037,57.0328626221304,0.00048637716028736
73.699419030037,58.4572034922123,0.000535812109296753
73.699419030037,59.8815443622942,0.000586317693725749
73.699419030037,61.3058852323762,0.000635452987019041
73.699419030037,62.7302261024581,0.000679741002519457
73.699419030037,64.1545669725401,0.000715004352575684
73.699419030037,65.578907842622,0.000736942288901617
73.699419030037,67.0032487127039,0.000741893795815997
73.699419030037,68.4275895827859,0.000727649785379958
73.699419030037,69.8519304528678,0.000694039024235754
73.699419030037,71.2762713229497,0.000643152610217555
73.699419030037,72.7006121930317,0.000579110809500341
73.699419030037,74.1249530631136,0.000507388333932642
73.699419030037,75.5492939331955,0.000433843551359019
73.699419030037,76.9736348032775,0.00036368972683027
73.699419030037,78.3979756733594,0.000300856909821694
73.699419030037,79.8223165434414,0.000247602230154829
73.699419030037,81.2466574135233,0.000204659070906406
73.699419030037,82.6709982836052,0.000171553908423072
73.699419030037,84.0953391536872,0.000147069526813968
73.699419030037,85.5196800237691,0.000129726956485381
73.699419030037,86.944020893851,0.000117932066684075
73.699419030037,88.368361763933,0.000110303935431088
73.699419030037,89.7927026340149,0.000105642374868375
75.0498682596413,20,3.12893926343827e-06
75.0498682596413,21.4243408700819,5.05842494688137e-06
75.0498682596413,22.8486817401639,7.68646109848302e-06
75.0498682596413,24.2730226102458,1.10073745836856e-05
75.0498682596413,25.6973634803277,1.488922260715e-05
75.0498682596413,27.1217043504097,1.90875657839697e-05
75.0498682596413,28.5460452204916,2.33108608067942e-05
75.0498682596413,29.9703860905736,2.72611464699062e-05
75.0498682596413,31.3947269606555,3.08063919770798e-05
75.0498682596413,32.8190678307374,3.39456798791371e-05
75.0498682596413,34.2434087008194,3.69357677953958e-05
75.0498682596413,35.6677495709013,4.02599338085509e-05
75.0498682596413,37.0920904409832,4.45743684901852e-05
75.0498682596413,38.5164313110652,5.0742159551919e-05
75.0498682596413,39.9407721811471,5.95810462253893e-05
75.0498682596413,41.3651130512291,7.19352944938557e-05
75.0498682596413,42.789453921311,8.8344709351123e-05
75.0498682596413,44.2137947913929,0.000109048831311153
75.0498682596413,45.6381356614749,0.000133835556253991
75.0498682596413,47.0624765315568,0.000162175545133251
75.0498682596413,48.4868174016387,0.000193380536228473
75.0498682596413,49.9111582717207,0.000226699749287393
75.0498682596413,51.3354991418026,0.000261759214873586
75.0498682596413,52.7598400118846,0.000298493113732156
75.0498682596413,54.1841808819665,0.000337266196021185
75.0498682596413,55.6085217520484,0.000378618943969073
75.0498682596413,57.0328626221304,0.000422983813401571
75.0498682596413,58.4572034922123,0.000470217993180845
75.0498682596413,59.8815443622942,0.000519289764069825
75.0498682596413,61.3058852323762,0.000568010555148044
75.0498682596413,62.7302261024581,0.000613075915023601
75.0498682596413,64.1545669725401,0.000650384081687648
75.0498682596413,65.578907842622,0.000675639466942459
75.0498682596413,67.0032487127039,0.000685127941817184
75.0498682596413,68.4275895827859,0.000676519452313108
75.0498682596413,69.8519304528678,0.000649436291603787
75.0498682596413,71.2762713229497,0.000605687808672643
75.0498682596413,72.7006121930317,0.000549069817572611
75.0498682596413,74.1249530631136,0.000484718662979407
75.0498682596413,75.5492939331955,0.000418206850813566
75.0498682596413,76.9736348032775,0.000354543325614881
75.0498682596413,78.3979756733594,0.000297561288103052
75.0498682596413,79.8223165434414,0.000249501639732854
75.0498682596413,81.2466574135233,0.000211133230947366
75.0498682596413,82.6709982836052,0.00018202108001252
75.0498682596413,84.0953391536872,0.00016097121945249
75.0498682596413,85.5196800237691,0.000146478276611534
75.0498682596413,86.944020893851,0.000136920132512414
75.0498682596413,88.368361763933,0.000130898149813531
75.0498682596413,89.7927026340149,0.000127248567192943
76.4003174892455,20,1.98477746650891e-06
76.4003174892455,21.4243408700819,3.21308042416267e-06
76.4003174892455,22.8486817401639,4.88999258939976e-06
76.4003174892455,24.2730226102458,7.01430237675619e-06
76.4003174892455,25.6973634803277,9.50458173087713e-06
76.4003174892455,27.1217043504097,1.22044197611846e-05
76.4003174892455,28.5460452204916,1.49268940853199e-05
76.4003174892455,29.9703860905736,1.74715365650183e-05
76.4003174892455,31.3947269606555,1.97523115220792e-05
76.4003174892455,32.8190678307374,2.17604396384142e-05
76.4003174892455,34.2434087008194,2.36761386780049e-05
76.4003174892455,35.6677495709013,2.58489141014736e-05
76.4003174892455,37.0920904409832,2.87897201793648e-05
76.4003174892455,38.5164313110652,3.3215098174548e-05
76.4003174892455,39.9407721811471,3.98499905913681e-05
76.4003174892455,41.3651130512291,4.95132483861028e-05
76.4003174892455,42.789453921311,6.28210652872132e-05
76.4003174892455,44.2137947913929,8.01678790567708e-05
76.4003174892455,45.6381356614749,0.000101562564648503
76.4003174892455,47.0624765315568,0.000126662872436396
76.4003174892455,48.4868174016387,0.000154882573330819
76.4003174892455,49.9111582717207,0.000185459294170879
76.4003174892455,51.3354991418026,0.000217872366824093
76.4003174892455,52.7598400118846,0.000251873788166289
76.4003174892455,54.1841808819665,0.000287689699853311
76.4003174892455,55.6085217520484,0.00032583935218065
76.4003174892455,57.0328626221304,0.000366888297152774
76.4003174892455,58.4572034922123,0.000410954021984695
76.4003174892455,59.8815443622942,0.000457318779468204
76.4003174892455,61.3058852323762,0.000504109522017567
76.4003174892455,62.7302261024581,0.000548301540457173
76.4003174892455,64.1545669725401,0.000586002318723468
76.4003174892455,65.578907842622,0.000613056576833499
76.4003174892455,67.0032487127039,0.000625813375109655
76.4003174892455,68.4275895827859,0.000621909108920699
76.4003174892455,69.8519304528678,0.000600813539078454
76.4003174892455,71.2762713229497,0.000564063776539289
76.4003174892455,72.7006121930317,0.000515099022401943
76.4003174892455,74.1249530631136,0.000458643350732545
76.4003174892455,75.5492939331955,0.000399882571591951
76.4003174892455,76.9736348032775,0.000343511658232726
76.4003174892455,78.3979756733594,0.00029316642106197
76.4003174892455,79.8223165434414,0.000251001150912899
76.4003174892455,81.2466574135233,0.000217780561239142
76.4003174892455,82.6709982836052,0.000193106030027515
76.4003174892455,84.0953391536872,0.000175822565074626
76.4003174892455,85.5196800237691,0.000164424502272696
76.4003174892455,86.944020893851,0.000157281747827951
76.4003174892455,88.368361763933,0.000152975541136388
76.4003174892455,89.7927026340149,0.000150353993218907
77.7507667188498,20,1.16916169614255e-06
77.7507667188498,21.4243408700819,1.89558537980145e-06
77.7507667188498,22.8486817401639,2.88995899046888e-06
77.7507667188498,24.2730226102458,4.15345950723752e-06
77.7507667188498,25.6973634803277,5.64015184612628e-06
77.7507667188498,27.1217043504097,7.25808704942157e-06
77.7507667188498,28.5460452204916,8.89746901299713e-06
77.7507667188498,29.9703860905736,1.04345378261126e-05
77.7507667188498,31.3947269606555,1.18221782048512e-05
77.7507667188498,32.8190678307374,1.30530221092472e-05
77.7507667188498,34.2434087008194,1.4253607460907e-05
77.7507667188498,35.6677495709013,1.56665858318011e-05
77.7507667188498,37.0920904409832,1.76765766971917e-05
77.7507667188498,38.5164313110652,2.08542526158446e-05
77.7507667188498,39.9407721811471,2.5812032786636e-05
77.7507667188498,41.3651130512291,3.33001195789848e-05
77.7507667188498,42.789453921311,4.39505544753203e-05
77.7507667188498,44.2137947913929,5.82508174500294e-05
77.7507667188498,45.6381356614749,7.63800950780092e-05
77.7507667188498,47.0624765315568,9.81672863787789e-05
77.7507667188498,48.4868174016387,0.000123153033336884
77.7507667188498,49.9111582717207,0.000150630132181267
77.7507667188498,51.3354991418026,0.00018001385467909
77.7507667188498,52.7598400118846,0.000210948778764398
77.7507667188498,54.1841808819665,0.00024355478816622
77.7507667188498,55.6085217520484,0.00027830453859099
77.7507667188498,57.0328626221304,0.000315819287668175
77.7507667188498,58.4572034922123,0.000356374337085872
77.7507667188498,59.8815443622942,0.000399466245206606
77.7507667188498,61.3058852323762,0.000443479820133812
77.7507667188498,62.7302261024581,0.000485665370368409
77.7507667188498,64.1545669725401,0.000522398239840516
77.7507667188498,65.578907842622,0.000549775183392225
77.7507667188498,67.0032487127039,0.000564353276114731
77.7507667188498,68.4275895827859,0.000563887965021313
77.7507667188498,69.8519304528678,0.000547832953431368
77.7507667188498,71.2762713229497,0.00051754139035606
77.7507667188498,72.7006121930317,0.000476120181986326
77.7507667188498,74.1249530631136,0.00042783532569959
77.7507667188498,75.5492939331955,0.000377379581938443
77.7507667188498,76.9736348032775,0.000328994082283609
77.7507667188498,78.3979756733594,0.000285970312198965
77.7507667188498,79.8223165434414,0.000250258411184202
77.7507667188498,81.2466574135233,0.000222547486727633
77.7507667188498,82.6709982836052,0.000202462315423357
77.7507667188498,84.0953391536872,0.000188918362119781
77.7507667188498,85.5196800237691,0.000180473659700212
77.7507667188498,86.944020893851,0.000175554330669319
77.7507667188498,88.368361763933,0.000172762138488766
77.7507667188498,89.7927026340149,0.000170962301569212
79.101215948454,20,6.39587093951046e-07
79.101215948454,21.4243408700819,1.03870636451739e-06
79.101215948454,22.8486817401639,1.58667835630476e-06
79.101215948454,24.2730226102458,2.28543300257127e-06
79.101215948454,25.6973634803277,3.11131736017577e-06
79.101215948454,27.1217043504097,4.0146255806785e-06
79.101215948454,28.5460452204916,4.93624403233525e-06
79.101215948454,29.9703860905736,5.80580316754589e-06
79.101215948454,31.3947269606555,6.60317647567869e-06
79.101215948454,32.8190678307374,7.32510413696225e-06
79.101215948454,34.2434087008194,8.06122397982236e-06
79.101215948454,35.6677495709013,8.97412332373188e-06
79.101215948454,37.0920904409832,1.03458274111986e-05
79.101215948454,38.5164313110652,1.26145888055765e-05
79.101215948454,39.9407721811471,1.62763081164596e-05
79.101215948454,41.3651130512291,2.19837839734104e-05
79.101215948454,42.789453921311,3.03307850804567e-05
79.101215948454,44.2137947913929,4.1833472582723e-05
79.101215948454,45.6381356614749,5.67776254718386e-05
79.101215948454,47.0624765315568,7.51327218057282e-05
79.101215948454,48.4868174016387,9.65819155534538e-05
79.101215948454,49.9111582717207,0.000120541644209915
79.101215948454,51.3354991418026,0.000146468047912349
79.101215948454,52.7598400118846,0.000174006982628146
79.101215948454,54.1841808819665,0.000203240897559358
79.101215948454,55.6085217520484,0.000234597057933711
79.101215948454,57.0328626221304,0.00026867591951366
79.101215948454,58.4572034922123,0.000305777777127747
79.101215948454,59.8815443622942,0.000345459913450313
79.101215948454,61.3058852323762,0.00038624069516673
79.101215948454,62.7302261024581,0.000425582037121922
79.101215948454,64.1545669725401,0.00046015003305049
79.101215948454,65.578907842622,0.000486399890198614
79.101215948454,67.0032487127039,0.00050126444068952
79.101215948454,68.4275895827859,0.000502810850395595
79.101215948454,69.8519304528678,0.000490656683593787
79.101215948454,71.2762713229497,0.000466095670236714
79.101215948454,72.7006121930317,0.000431944840320517
79.101215948454,74.1249530631136,0.000391966549342773
79.101215948454,75.5492939331955,0.000350236412286262
79.101215948454,76.9736348032775,0.000310374075517366
79.101215948454,78.3979756733594,0.000275149462721576
79.101215948454,79.8223165434414,0.000246167610672579
79.101215948454,81.2466574135233,0.000223963695657676
79.101215948454,82.6709982836052,0.000208183543387235
79.101215948454,84.0953391536872,0.000197874536285692
79.101215948454,85.5196800237691,0.000191765606494904
79.101215948454,86.944020893851,0.000188448540665128
79.101215948454,88.368361763933,0.000186628613262624
79.101215948454,89.7927026340149,0.000185223583043119
80.4516651780583,20,3.24892075963899e-07
80.4516651780583,21.4243408700819,5.28563877330828e-07
80.4516651780583,22.8486817401639,8.0907864014484e-07
80.4516651780583,24.2730226102458,1.16813594925608e-06
80.4516651780583,25.6973634803277,1.59457717930675e-06
80.4516651780583,27.1217043504097,2.06356987070286e-06
80.4516651780583,28.5460452204916,2.54584525331885e-06
80.4516651780583,29.9703860905736,3.00434815678972e-06
80.4516651780583,31.3947269606555,3.43440913855236e-06
80.4516651780583,32.8190678307374,3.83632297420935e-06
80.4516651780583,34.2434087008194,4.27422645197453e-06
80.4516651780583,35.6677495709013,4.85374542421344e-06
80.4516651780583,37.0920904409832,5.77714313350567e-06
80.4516651780583,38.5164313110652,7.36947909067354e-06
80.4516651780583,39.9407721811471,1.00161067005753e-05
80.4516651780583,41.3651130512291,1.42577956018672e-05
80.4516651780583,42.789453921311,2.06103477401643e-05
80.4516651780583,44.2137947913929,2.95644679638302e-05
80.4516651780583,45.6381356614749,4.14517605278482e-05
80.4516651780583,47.0624765315568,5.63462757852083e-05
80.4516651780583,48.4868174016387,7.40767475748291e-05
80.4516651780583,49.9111582717207,9.42337663104652e-05
80.4516651780583,51.3354991418026,0.000116406288963175
80.4516651780583,52.7598400118846,0.00014034146260201
80.4516651780583,54.1841808819665,0.000166152977334732
80.4516651780583,55.6085217520484,0.000194231620289372
80.4516651780583,57.0328626221304,0.000225089931778863
80.4516651780583,58.4572034922123,0.000258925707516186
80.4516651780583,59.8815443622942,0.000295205921762207
80.4516651780583,61.3058852323762,0.00033245303863349
80.4516651780583,62.7302261024581,0.000368270083827686
80.4516651780583,64.1545669725401,0.000399628863371088
80.4516651780583,65.578907842622,0.000423442409789073
80.4516651780583,67.0032487127039,0.000437180810959167
80.4516651780583,68.4275895827859,0.000439409178348966
80.4516651780583,69.8519304528678,0.000430080105500169
80.4516651780583,71.2762713229497,0.000410544185092472
80.4516651780583,72.7006121930317,0.000383361093232281
80.4516651780583,74.1249530631136,0.00035173621924877
80.4516651780583,75.5492939331955,0.000318998278412995
80.4516651780583,76.9736348032775,0.000287975580727604
80.4516651780583,78.3979756733594,0.000260741417801043
80.4516651780583,79.8223165434414,0.000238421444244314
80.4516651780583,81.2466574135233,0.000221331826576387
80.4516651780583,82.6709982836052,0.000209155002430359
80.4516651780583,84.0953391536872,0.000201156157466969
80.4516651780583,85.5196800237691,0.000196369812385536
80.4516651780583,86.944020893851,0.000193691371653782
80.4516651780583,88.368361763933,0.000192041638040374
80.4516651780583,89.7927026340149,0.000190450881139244
81.8021144076625,20,1.53265606025098e-07
81.8021144076625,21.4243408700819,2.49825569143633e-07
81.8021144076625,22.8486817401639,3.8327782435414e-07
81.8021144076625,24.2730226102458,5.54832102101607e-07
81.8021144076625,25.6973634803277,7.59717258136768e-07
81.8021144076625,27.1217043504097,9.86557878301885e-07
81.8021144076625,28.5460452204916,1.2221415725267e-06
81.8021144076625,29.9703860905736,1.44849768705075e-06
81.8021144076625,31.3947269606555,1.66811360257267e-06
81.8021144076625,32.8190678307374,1.88334814003437e-06
81.8021144076625,34.2434087008194,2.13995260298071e-06
81.8021144076625,35.6677495709013,2.50410979991884e-06
81.8021144076625,37.0920904409832,3.11679348223113e-06
81.8021144076625,38.5164313110652,4.20945491877754e-06
81.8021144076625,39.9407721811471,6.06774432253557e-06
81.8021144076625,41.3651130512291,9.11742231175721e-06
81.8021144076625,42.789453921311,1.37742935427252e-05
81.8021144076625,44.2137947913929,2.04664150987318e-05
81.8021144076625,45.6381356614749,2.95239132584319e-05
81.8021144076625,47.0624765315568,4.10912591649384e-05
81.8021144076625,48.4868174016387,5.51334297413082e-05
81.8021144076625,49.9111582717207,7.14380032337192e-05
81.8021144076625,51.3354991418026,8.97842570125384e-05
81.8021144076625,52.7598400118846,0.00011008513152211
81.8021144076625,54.1841808819665,0.000132530767563945
81.8021144076625,55.6085217520484,0.000157480667132966
81.8021144076625,57.0328626221304,0.000185310161640546
81.8021144076625,58.4572034922123,0.000216020841973593
81.8021144076625,59.8815443622942,0.000248883122912632
81.8021144076625,61.3058852323762,0.000282332994006294
81.8021144076625,62.7302261024581,0.000314070312824783
81.8021144076625,64.1545669725401,0.00034139163692406
81.8021144076625,65.578907842622,0.000361747652196512
81.8021144076625,67.0032487127039,0.00037326755001647
81.8021144076625,68.4275895827859,0.000375149965602564
81.8021144076625,69.8519304528678,0.000367801332032422
81.8021144076625,71.2762713229497,0.000352705322546846
81.8021144076625,72.7006121930317,0.000332175060829253
81.8021144076625,74.1249530631136,0.000308807359722669
81.8021144076625,75.5492939331955,0.000285077197479363
81.8021144076625,76.9736348032775,0.000262888313792711
81.8021144076625,78.3979756733594,0.000243484794806375
81.8021144076625,79.8223165434414,0.000227415797610754
81.8021144076625,81.2466574135233,0.000214739731044576
81.8021144076625,82.6709982836052,0.000205203012855471
81.8021144076625,84.0953391536872,0.000198375756836743
81.8021144076625,85.5196800237691,0.00019372648375925
81.8021144076625,86.944020893851,0.000190587931586165
81.8021144076625,88.368361763933,0.00018821227823439
81.8021144076625,89.7927026340149,0.00018581447868505
83.1525636372668,20,6.71221290418752e-08
83.1525636372668,21.4243408700819,1.0960962489425e-07
83.1525636372668,22.8486817401639,1.68520726662193e-07
83.1525636372668,24.2730226102458,2.44540074313547e-07
83.1525636372668,25.6973634803277,3.3575531005687e-07
83.1525636372668,27.1217043504097,4.37283272019846e-07
83.1525636372668,28.5460452204916,5.43547299034051e-07
83.1525636372668,29.9703860905736,6.4636999212962e-07
83.1525636372668,31.3947269606555,7.5016419436612e-07
83.1525636372668,32.8190678307374,8.57878733512477e-07
83.1525636372668,34.2434087008194,1.00170263108156e-06
83.1525636372668,35.6677495709013,1.22188067133988e-06
83.1525636372668,37.0920904409832,1.6140418326536e-06
83.1525636372668,38.5164313110652,2.33656108007084e-06
83.1525636372668,39.9407721811471,3.59156145961579e-06
83.1525636372668,41.3651130512291,5.6986602460508e-06
83.1525636372668,42.789453921311,8.97068772693838e-06
83.1525636372668,44.2137947913929,1.37548324343458e-05
83.1525636372668,45.6381356614749,2.0348975021972e-05
83.1525636372668,47.0624765315568,2.8936888878743e-05
83.1525636372668,48.4868174016387,3.95959769200078e-05
83.1525636372668,49.9111582717207,5.22996345261193e-05
83.1525636372668,51.3354991418026,6.70281633348799e-05
83.1525636372668,52.7598400118846,8.38757044620445e-05
83.1525636372668,54.1841808819665,0.000103119919530285
83.1525636372668,55.6085217520484,0.000125087079619344
83.1525636372668,57.0328626221304,0.000149992100107835
83.1525636372668,58.4572034922123,0.000177600359669573
83.1525636372668,59.8815443622942,0.000206949860970966
83.1525636372668,61.3058852323762,0.00023636309758003
83.1525636372668,62.7302261024581,0.000263633379293947
83.1525636372668,64.1545669725401,0.000286404088131254
83.1525636372668,65.578907842622,0.000302706043723522
83.1525636372668,67.0032487127039,0.000311379599702508
83.1525636372668,68.4275895827859,0.000312307643109262
83.1525636372668,69.8519304528678,0.000306388700485752
83.1525636372668,71.2762713229497,0.000295260833656695
83.1525636372668,72.7006121930317,0.000280984173090215
83.1525636372668,74.1249530631136,0.000265519446822255
83.1525636372668,75.5492939331955,0.000250439688537818
83.1525636372668,76.9736348032775,0.000236667262297568
83.1525636372668,78.3979756733594,0.000224561624554582
83.1525636372668,79.8223165434414,0.000214056277512548
83.1525636372668,81.2466574135233,0.000204941148223991
83.1525636372668,82.6709982836052,0.000197049240797341
83.1525636372668,84.0953391536872,0.000190313070397038
83.1525636372668,85.5196800237691,0.000184719697178267
83.1525636372668,86.944020893851,0.000180133863533266
83.1525636372668,88.368361763933,0.000176231914202555
83.1525636372668,89.7927026340149,0.000172483335689668
84.503012866871,20,2.73063865096781e-08
84.503012866871,21.4243408700819,4.46875736438526e-08
84.503012866871,22.8486817401639,6.88821008917614e-08
84.503012866871,24.2730226102458,1.00258046518644e-07
84.503012866871,25.6973634803277,1.3815065266022e-07
84.503012866871,27.1217043504097,1.80729841601014e-07
84.503012866871,28.5460452204916,2.25888839576224e-07
84.503012866871,29.9703860905736,2.70329783552832e-07
84.503012866871,31.3947269606555,3.18223830468412e-07
84.503012866871,32.8190678307374,3.72399650909491e-07
84.503012866871,34.2434087008194,4.54881035942078e-07
84.503012866871,35.6677495709013,5.89170255353155e-07
84.503012866871,37.0920904409832,8.37583523128834e-07
84.503012866871,38.5164313110652,1.30322951147551e-06
84.503012866871,39.9407721811471,2.12140636563435e-06
84.503012866871,41.3651130512291,3.52053606282012e-06
84.503012866871,42.789453921311,5.72069271029637e-06
84.503012866871,44.2137947913929,8.98543623854102e-06
84.503012866871,45.6381356614749,1.35653935634567e-05
84.503012866871,47.0624765315568,1.96583220139987e-05
84.503012866871,48.4868174016387,2.74221030663294e-05
84.503012866871,49.9111582717207,3.69804017380664e-05
84.503012866871,51.3354991418026,4.84882692356563e-05
84.503012866871,52.7598400118846,6.21981045332654e-05
84.503012866871,54.1841808819665,7.84614227500445e-05
84.503012866871,55.6085217520484,9.75687821113214e-05
84.503012866871,57.0328626221304,0.000119581225879223
84.503012866871,58.4572034922123,0.000144042382517663
84.503012866871,59.8815443622942,0.000169787452211677
84.503012866871,61.3058852323762,0.000195053499437856
84.503012866871,62.7302261024581,0.000217752137589652
84.503012866871,64.1545669725401,0.000235883961270497
84.503012866871,65.578907842622,0.000248050489384071
84.503012866871,67.0032487127039,0.000253773615536984
84.503012866871,68.4275895827859,0.000253579159621934
84.503012866871,69.8519304528678,0.000248814857223178
84.503012866871,71.2762713229497,0.000241244965686055
84.503012866871,72.7006121930317,0.000232665690671645
84.503012866871,74.1249530631136,0.000224416180949516
84.503012866871,75.5492939331955,0.00021719883689163
84.503012866871,76.9736348032775,0.000210994760293335
84.503012866871,78.3979756733594,0.000205316430931157
84.503012866871,79.8223165434414,0.000199508151815646
84.503012866871,81.2466574135233,0.000193105389193699
84.503012866871,82.6709982836052,0.000186031941771209
84.503012866871,84.0953391536872,0.000178588213406484
84.503012866871,85.5196800237691,0.000171294282678908
84.503012866871,86.944020893851,0.000164577266679405
84.503012866871,88.368361763933,0.000158586106552866
84.503012866871,89.7927026340149,0.000153098941203994
85.8534620964753,20,1.03130193283109e-08
85.8534620964753,21.4243408700819,1.69130125493299e-08
85.8534620964753,22.8486817401639,2.61336423120653e-08
85.8534620964753,24.2730226102458,3.81405437891822e-08
85.8534620964753,25.6973634803277,5.27191232662199e-08
85.8534620964753,27.1217043504097,6.93466267490739e-08
85.8534620964753,28.5460452204916,8.72217932742098e-08
85.8534620964753,29.9703860905736,1.05260591688035e-07
85.8534620964753,31.3947269606555,1.26666787933762e-07
85.8534620964753,32.8190678307374,1.53949123466571e-07
85.8534620964753,34.2434087008194,2.02002780923642e-07
85.8534620964753,35.6677495709013,2.84636050501978e-07
85.8534620964753,37.0920904409832,4.4148291708668e-07
85.8534620964753,38.5164313110652,7.37032980234116e-07
85.8534620964753,39.9407721811471,1.25726448810793e-06
85.8534620964753,41.3651130512291,2.15812146974055e-06
85.8534620964753,42.789453921311,3.58452607710188e-06
85.8534620964753,44.2137947913929,5.72336607245137e-06
85.8534620964753,45.6381356614749,8.77334769047301e-06
85.8534620964753,47.0624765315568,1.2925772764424e-05
85.8534620964753,48.4868174016387,1.83839402472776e-05
85.8534620964753,49.9111582717207,2.53734775274419e-05
85.8534620964753,51.3354991418026,3.41762632302386e-05
85.8534620964753,52.7598400118846,4.51582164415362e-05
85.8534620964753,54.1841808819665,5.87182222090396e-05
85.8534620964753,55.6085217520484,7.51112905238924e-05
85.8534620964753,57.0328626221304,9.42732639495953e-05
85.8534620964753,58.4572034922123,0.000115578493100889
85.8534620964753,59.8815443622942,0.00013773058394737
85.8534620964753,61.3058852323762,0.000158941467545517
85.8534620964753,62.7302261024581,0.00017727634408662
85.8534620964753,64.1545669725401,0.000191084191991616
85.8534620964753,65.578907842622,0.000199479808958483
85.8534620964753,67.0032487127039,0.000202569400832012
85.8534620964753,68.4275895827859,0.00020140829486624
85.8534620964753,69.8519304528678,0.000197691163745912
85.8534620964753,71.2762713229497,0.000193248701454564
85.8534620964753,72.7006121930317,0.000189610058220557
85.8534620964753,74.1249530631136,0.000187553950509429
85.8534620964753,75.5492939331955,0.000187020852987998
85.8534620964753,76.9736348032775,0.000187180795114741
85.8534620964753,78.3979756733594,0.000186820639059907
85.8534620964753,79.8223165434414,0.000184778569276861
85.8534620964753,81.2466574135233,0.0001803671637079
85.8534620964753,82.6709982836052,0.000173581859570866
85.8534620964753,84.0953391536872,0.000165040385213605
85.8534620964753,85.5196800237691,0.000155736426424788
85.8534620964753,86.944020893851,0.000146619338338096
85.8534620964753,88.368361763933,0.000138305014318282
85.8534620964753,89.7927026340149,0.000130907448641071
87.2039113260795,20,2.32312279760838e-09
87.2039113260795,21.4243408700819,3.93360922528661e-09
87.2039113260795,22.8486817401639,6.2888466346819e-09
87.2039113260795,24.2730226102458,9.51934657580067e-09
87.2039113260795,25.6973634803277,1.36807414480486e-08
87.2039113260795,27.1217043504097,1.91152687198106e-08
87.2039113260795,28.5460452204916,2.55987718922379e-08
87.2039113260795,29.9703860905736,3.3410051514515e-08
87.2039113260795,31.3947269606555,4.52593715236928e-08
87.2039113260795,32.8190678307374,6.39117260609775e-08
87.2039113260795,34.2434087008194,1.0015562055179e-07
87.2039113260795,35.6677495709013,1.63465777973137e-07
87.2039113260795,37.0920904409832,2.79696710718467e-07
87.2039113260795,38.5164313110652,4.88651849849824e-07
87.2039113260795,39.9407721811471,8.42357273558685e-07
87.2039113260795,41.3651130512291,1.44214551671285e-06
87.2039113260795,42.789453921311,2.37552058002373e-06
87.2039113260795,44.2137947913929,3.76309354815046e-06
87.2039113260795,45.6381356614749,5.75204215110523e-06
87.2039113260795,47.0624765315568,8.51174287714791e-06
87.2039113260795,48.4868174016387,1.22596726091216e-05
87.2039113260795,49.9111582717207,1.72766689460195e-05
87.2039113260795,51.3354991418026,2.39209165646168e-05
87.2039113260795,52.7598400118846,3.26248054230861e-05
87.2039113260795,54.1841808819665,4.38082538262642e-05
87.2039113260795,55.6085217520484,5.76951155383976e-05
87.2039113260795,57.0328626221304,7.41344769384963e-05
87.2039113260795,58.4572034922123,9.23984124423684e-05
87.2039113260795,59.8815443622942,0.000111141243907983
87.2039113260795,61.3058852323762,0.000128615334402196
87.2039113260795,62.7302261024581,0.000143067779445439
87.2039113260795,64.1545669725401,0.000153166320583438
87.2039113260795,65.578907842622,0.000158448153297711
87.2039113260795,67.0032487127039,0.000159466215826238
87.2039113260795,68.4275895827859,0.000157652514657713
87.2039113260795,69.8519304528678,0.000154917506739996
87.2039113260795,71.2762713229497,0.000153087117827678
87.2039113260795,72.7006121930317,0.000153433838102008
87.2039113260795,74.1249530631136,0.000156273922266012
87.2039113260795,75.5492939331955,0.000160950332100579
87.2039113260795,76.9736348032775,0.000166015709712341
87.2039113260795,78.3979756733594,0.000169711813508868
87.2039113260795,79.8223165434414,0.000170495245187977
87.2039113260795,81.2466574135233,0.000167502065828994
87.2039113260795,82.6709982836052,0.00016076578910055
87.2039113260795,84.0953391536872,0.000151130427221245
87.2039113260795,85.5196800237691,0.000139946784548157
87.2039113260795,86.944020893851,0.000128586014288045
87.2039113260795,88.368361763933,0.000118071409008779
87.2039113260795,89.7927026340149,0.000108843870802558
88.5543605556837,20,9.40450595285708e-11
88.5543605556837,21.4243408700819,2.04013962304548e-10
88.5543605556837,22.8486817401639,4.13592720270138e-10
88.5543605556837,24.2730226102458,7.83564897036344e-10
88.5543605556837,25.6973634803277,1.39329487187936e-09
88.5543605556837,27.1217043504097,3.19069693407839e-09
88.5543605556837,28.5460452204916,5.93842822105347e-09
88.5543605556837,29.9703860905736,1.09620550939579e-08
88.5543605556837,31.3947269606555,2.1243851518585e-08
88.5543605556837,32.8190678307374,4.08359443139335e-08
88.5543605556837,34.2434087008194,7.9654381790605e-08
88.5543605556837,35.6677495709013,1.47523506819727e-07
88.5543605556837,37.0920904409832,2.64524413958192e-07
88.5543605556837,38.5164313110652,4.57545132366156e-07
88.5543605556837,39.9407721811471,7.57759626608691e-07
88.5543605556837,41.3651130512291,1.22739817034206e-06
88.5543605556837,42.789453921311,1.91070931837923e-06
88.5543605556837,44.2137947913929,2.87170766858896e-06
88.5543605556837,45.6381356614749,4.20689806095374e-06
88.5543605556837,47.0624765315568,6.05141140755593e-06
88.5543605556837,48.4868174016387,8.61175498051755e-06
88.5543605556837,49.9111582717207,1.21863247030685e-05
88.5543605556837,51.3354991418026,1.7168634991512e-05
88.5543605556837,52.7598400118846,2.40216024885942e-05
88.5543605556837,54.1841808819665,3.31696940319816e-05
88.5543605556837,55.6085217520484,4.4816052381956e-05
88.5543605556837,57.0328626221304,5.87622719863218e-05
88.5543605556837,58.4572034922123,7.42409987828143e-05
88.5543605556837,59.8815443622942,8.99265364149266e-05
88.5543605556837,61.3058852323762,0.00010416171451758
88.5543605556837,62.7302261024581,0.000115385720693411
88.5543605556837,64.1545669725401,0.000122539527685911
88.5543605556837,65.578907842622,0.000125479439685825
88.5543605556837,67.0032487127039,0.000125060263279032
88.5543605556837,68.4275895827859,0.000122934975607132
88.5543605556837,69.8519304528678,0.000121100107682706
88.5543605556837,71.2762713229497,0.000121309624304134
88.5543605556837,72.7006121930317,0.000124598816430693
88.5543605556837,74.1249530631136,0.000130932184066573
88.5543605556837,75.5492939331955,0.000139237598147341
88.5543605556837,76.9736348032775,0.000147665863073201
88.5543605556837,78.3979756733594,0.000154117976231108
88.5543605556837,79.8223165434414,0.000156815338830815
88.5543605556837,81.2466574135233,0.000154778759003842
88.5543605556837,82.6709982836052,0.000148049880358981
88.5543605556837,84.0953391536872,0.000137596871563177
88.5543605556837,85.5196800237691,0.00012498618116794
88.5543605556837,86.944020893851,0.000111874561457308
88.5543605556837,88.368361763933,9.95914545576706e-05
88.5543605556837,89.7927026340149,8.8858090388629e-05


==> data/USD_epithn_joint_pdf.csv <==
x1,x2,epithn
17,16,0.000277386233338194
17,17.2395527278125,0.000355534841971352
17,18.4791054556249,0.000419153213103754
17,19.7186581834374,0.000457477378652784
17,20.9582109112499,0.000468115060731935
17,22.1977636390624,0.000458552545125671
17,23.4373163668748,0.000442717939787169
17,24.6768690946873,0.000433906567613355
17,25.9164218224998,0.000438050687072963
17,27.1559745503123,0.000451230127026428
17,28.3955272781247,0.000462150591401765
17,29.6350800059372,0.000458747234553486
17,30.8746327337497,0.000434098343356859
17,32.1141854615621,0.000389456737379038
17,33.3537381893746,0.000333314653666339
17,34.5932909171871,0.000277640998024166
17,35.8328436449996,0.000233281875893478
17,37.072396372812,0.000206513812460928
17,38.3119491006245,0.000196868587452827
17,39.551501828437,0.000197966596556942
17,40.7910545562494,0.00020031648072034
17,42.0306072840619,0.000195179574992914
17,43.2701600118744,0.00017793466021248
17,44.5097127396869,0.000149386105974062
17,45.7492654674993,0.000114583862818334
17,46.9888181953118,7.99901686444837e-05
17,48.2283709231243,5.07449308247585e-05
17,49.4679236509367,2.92325927140691e-05
17,50.7074763787492,1.53653018146722e-05
17,51.9470291065617,7.45541718384726e-06
17,53.1865818343742,3.47283613260961e-06
17,54.4261345621866,1.71070990935298e-06
17,55.6656872899991,1.02503468955995e-06
17,56.9052400178116,7.77031593412411e-07
17,58.1447927456241,6.1834528448947e-07
17,59.3843454734365,5.36435872047695e-07
17,60.623898201249,4.21455646719803e-07
17,61.8634509290615,2.99796400855328e-07
17,63.1030036568739,1.93090889167974e-07
17,64.3425563846864,1.12591233945371e-07
17,65.5821091124989,5.9436715736692e-08
17,66.8216618403114,2.8406155328453e-08
17,68.0612145681238,1.22907260805577e-08
17,69.3007672959363,4.81448735894765e-09
17,70.5403200237488,1.70737921563063e-09
17,71.7798727515612,5.48172643816265e-10
17,73.0194254793737,1.0654565173497e-13
17,74.2589782071862,1.0654565173497e-13
17,75.4985309349987,1.0654565173497e-13
17,76.7380836628111,1.0654565173497e-13
17.7842847335447,16,0.000321519283235037
17.7842847335447,17.2395527278125,0.000412172777527337
17.7842847335447,18.4791054556249,0.000486482346929949
17.7842847335447,19.7186581834374,0.000531827820590587
17.7842847335447,20.9582109112499,0.000544925856764488
17.7842847335447,22.1977636390624,0.000533731131537159
17.7842847335447,23.4373163668748,0.000513825389529286
17.7842847335447,24.6768690946873,0.000500607534533634
17.7842847335447,25.9164218224998,0.000501674137319592
17.7842847335447,27.1559745503123,0.000513734192865472
17.7842847335447,28.3955272781247,0.000524974504369114
17.7842847335447,29.6350800059372,0.000522100289724899
17.7842847335447,30.8746327337497,0.000496852648575609
17.7842847335447,32.1141854615621,0.000449626419367623
17.7842847335447,33.3537381893746,0.000388876196349149
17.7842847335447,34.5932909171871,0.000327319695657347
17.7842847335447,35.8328436449996,0.000276976208974642
17.7842847335447,37.072396372812,0.000245194602060213
17.7842847335447,38.3119491006245,0.000231970409439536
17.7842847335447,39.551501828437,0.000230620452151436
17.7842847335447,40.7910545562494,0.000230840566955794
17.7842847335447,42.0306072840619,0.000223030741167809
17.7842847335447,43.2701600118744,0.000202097512128477
17.7842847335447,44.5097127396869,0.000168951906199534
17.7842847335447,45.7492654674993,0.000129213175317236
17.7842847335447,46.9888181953118,9.00198784674787e-05
17.7842847335447,48.2283709231243,5.70475771066566e-05
17.7842847335447,49.4679236509367,3.28737174126552e-05
17.7842847335447,50.7074763787492,1.73462552558487e-05
17.7842847335447,51.9470291065617,8.53415788757582e-06
17.7842847335447,53.1865818343742,4.1417827708076e-06
17.7842847335447,54.4261345621866,2.23781913084137e-06
17.7842847335447,55.6656872899991,1.52217222182797e-06
17.7842847335447,56.9052400178116,1.26613242845385e-06
17.7842847335447,58.1447927456241,1.07206820122382e-06
17.7842847335447,59.3843454734365,9.30020775015134e-07
17.7842847335447,60.623898201249,7.30668528148853e-07
17.7842847335447,61.8634509290615,5.19745859703928e-07
17.7842847335447,63.1030036568739,3.34754486395699e-07
17.7842847335447,64.3425563846864,1.95195230880381e-07
17.7842847335447,65.5821091124989,1.03043221434311e-07
17.7842847335447,66.8216618403114,4.9246694022837e-08
17.7842847335447,68.0612145681238,2.13079742615309e-08
17.7842847335447,69.3007672959363,8.34669750627684e-09
17.7842847335447,70.5403200237488,2.96001978588392e-09
17.7842847335447,71.7798727515612,9.50346505873992e-10
17.7842847335447,73.0194254793737,1.0654565173497e-13
17.7842847335447,74.2589782071862,1.0654565173497e-13
17.7842847335447,75.4985309349987,1.0654565173497e-13
17.7842847335447,76.7380836628111,1.0654565173497e-13
18.5685694670894,16,0.000365302217221945
18.5685694670894,17.2395527278125,0.000468192335281415
18.5685694670894,18.4791054556249,0.000553180968850226
18.5685694670894,19.7186581834374,0.000605885497751153
18.5685694670894,20.9582109112499,0.000622082194451192
18.5685694670894,22.1977636390624,0.000610010041931635
18.5685694670894,23.4373163668748,0.000586679284765031
18.5685694670894,24.6768690946873,0.000569446426619823
18.5685694670894,25.9164218224998,0.000567584003842196
18.5685694670894,27.1559745503123,0.00057858153524826
18.5685694670894,28.3955272781247,0.000590305871423532
18.5685694670894,29.6350800059372,0.000588356069379414
18.5685694670894,30.8746327337497,0.000563115865569114
18.5685694670894,32.1141854615621,0.000513968056983852
18.5685694670894,33.3537381893746,0.000449120213585859
18.5685694670894,34.5932909171871,0.00038186089565825
18.5685694670894,35.8328436449996,0.000325298168085594
18.5685694670894,37.072396372812,0.000287866310764477
18.5685694670894,38.3119491006245,0.000270128725495848
18.5685694670894,39.551501828437,0.000265250725865512
18.5685694670894,40.7910545562494,0.000262291423033238
18.5685694670894,42.0306072840619,0.000250949783889518
18.5685694670894,43.2701600118744,0.000225761177931662
18.5685694670894,44.5097127396869,0.00018776180619058
18.5685694670894,45.7492654674993,0.000143083706298851
18.5685694670894,46.9888181953118,9.94386129978039e-05
18.5685694670894,48.2283709231243,6.29432578779868e-05
18.5685694670894,49.4679236509367,3.63011725108205e-05
18.5685694670894,50.7074763787492,1.92708564744713e-05
18.5685694670894,51.9470291065617,9.67704913389663e-06
18.5685694670894,53.1865818343742,4.96794555283211e-06
18.5685694670894,54.4261345621866,2.9927709679989e-06
18.5685694670894,55.6656872899991,2.29376277368294e-06
18.5685694670894,56.9052400178116,2.04841901194748e-06
18.5685694670894,58.1447927456241,1.80803948148263e-06
18.5685694670894,59.3843454734365,1.5684129394325e-06
18.5685694670894,60.623898201249,1.23220053638838e-06
18.5685694670894,61.8634509290615,8.76491774196418e-07
18.5685694670894,63.1030036568739,5.64525042812879e-07
18.5685694670894,64.3425563846864,3.29174366730856e-07
18.5685694670894,65.5821091124989,1.73770573228466e-07
18.5685694670894,66.8216618403114,8.3048900556847e-08
18.5685694670894,68.0612145681238,3.59334544303243e-08
18.5685694670894,69.3007672959363,1.40757479244276e-08
18.5685694670894,70.5403200237488,4.99173383557844e-09
18.5685694670894,71.7798727515612,1.60265037129754e-09
18.5685694670894,73.0194254793737,1.0654565173497e-13
18.5685694670894,74.2589782071862,1.0654565173497e-13
18.5685694670894,75.4985309349987,1.0654565173497e-13
18.5685694670894,76.7380836628111,1.0654565173497e-13
19.352854200634,16,0.000407347470362018
19.352854200634,17.2395527278125,0.000521686623692722
19.352854200634,18.4791054556249,0.000616909318953667
19.352854200634,19.7186581834374,0.00067707650714534
19.352854200634,20.9582109112499,0.000697038320191589
19.352854200634,22.1977636390624,0.000685121545668828
19.352854200634,23.4373163668748,0.000659455717551569
19.352854200634,24.6768690946873,0.000639088103980851
19.352854200634,25.9164218224998,0.000634866642438727
19.352854200634,27.1559745503123,0.000645143734724689
19.352854200634,28.3955272781247,0.000657653624263508
19.352854200634,29.6350800059372,0.000657049983147057
19.352854200634,30.8746327337497,0.00063240340387605
19.352854200634,32.1141854615621,0.000581994304026619
19.352854200634,33.3537381893746,0.00051361210821362
19.352854200634,34.5932909171871,0.000440937702396225
19.352854200634,35.8328436449996,0.00037805030730691
19.352854200634,37.072396372812,0.000334435353413823
19.352854200634,38.3119491006245,0.000311294529616913
19.352854200634,39.551501828437,0.000301788450578696
19.352854200634,40.7910545562494,0.000294538248483785
19.352854200634,42.0306072840619,0.000278739216993865
19.352854200634,43.2701600118744,0.000248688546390118
19.352854200634,44.5097127396869,0.00020558032566284
19.352854200634,45.7492654674993,0.000155997366868111
19.352854200634,46.9888181953118,0.000108105513906374
19.352854200634,48.2283709231243,6.83509728456154e-05
19.352854200634,49.4679236509367,3.94870943895273e-05
19.352854200634,50.7074763787492,2.1155451870017e-05
19.352854200634,51.9470291065617,1.0938312125881e-05
19.352854200634,53.1865818343742,6.03942163687077e-06
19.352854200634,54.4261345621866,4.09265482955137e-06
19.352854200634,55.6656872899991,3.47741227751099e-06
19.352854200634,56.9052400178116,3.26967121329108e-06
19.352854200634,58.1447927456241,2.96611292403254e-06
19.352854200634,59.3843454734365,2.57288968591156e-06
19.352854200634,60.623898201249,2.02131907178949e-06
19.352854200634,61.8634509290615,1.43779455081939e-06
19.352854200634,63.1030036568739,9.26045234254017e-07
19.352854200634,64.3425563846864,5.39976671417097e-07
19.352854200634,65.5821091124989,2.8505274166402e-07
19.352854200634,66.8216618403114,1.36233174329161e-07
19.352854200634,68.0612145681238,5.89451338769316e-08
19.352854200634,69.3007672959363,2.30898158548081e-08
19.352854200634,70.5403200237488,8.18842562956797e-09
19.352854200634,71.7798727515612,2.62898299625559e-09
19.352854200634,73.0194254793737,1.0654565173497e-13
19.352854200634,74.2589782071862,1.0654565173497e-13
19.352854200634,75.4985309349987,1.0654565173497e-13
19.352854200634,76.7380836628111,1.0654565173497e-13
20.1371389341787,16,0.000446414591527847
20.1371389341787,17.2395527278125,0.000570921506306632
20.1371389341787,18.4791054556249,0.000675492780386296
20.1371389341787,19.7186581834374,0.00074294626550889
20.1371389341787,20.9582109112499,0.000767293732320629
20.1371389341787,22.1977636390624,0.000756762633350457
20.1371389341787,23.4373163668748,0.000730232072054135
20.1371389341787,24.6768690946873,0.00070806635321829
20.1371389341787,25.9164218224998,0.000702475623349815
20.1371389341787,27.1559745503123,0.0007126775874615
20.1371389341787,28.3955272781247,0.000726437054019879
20.1371389341787,29.6350800059372,0.000727655271488444
20.1371389341787,30.8746327337497,0.000704203195549269
20.1371389341787,32.1141854615621,0.000653242089037471
20.1371389341787,33.3537381893746,0.000582016990749868
20.1371389341787,34.5932909171871,0.000504420091140745
20.1371389341787,35.8328436449996,0.000435340010596547
20.1371389341787,37.072396372812,0.000385216506879716
20.1371389341787,38.3119491006245,0.000355910360899268
20.1371389341787,39.551501828437,0.000340707172326842
20.1371389341787,40.7910545562494,0.000328004509316988
20.1371389341787,42.0306072840619,0.000306727465356972
20.1371389341787,43.2701600118744,0.000271105841439841
20.1371389341787,44.5097127396869,0.000222550356769621
20.1371389341787,45.7492654674993,0.000168041937790921
20.1371389341787,46.9888181953118,0.000116079982077496
20.1371389341787,48.2283709231243,7.33207562891349e-05
20.1371389341787,49.4679236509367,4.24862397309169e-05
20.1371389341787,50.7074763787492,2.30704843704503e-05
20.1371389341787,51.9470291065617,1.24137876177371e-05
20.1371389341787,53.1865818343742,7.48418777949286e-06
20.1371389341787,54.4261345621866,5.6980205348911e-06
20.1371389341787,55.6656872899991,5.25855878557003e-06
20.1371389341787,56.9052400178116,5.12525047154916e-06
20.1371389341787,58.1447927456241,4.73327656991306e-06
20.1371389341787,59.3843454734365,4.10558413697957e-06
20.1371389341787,60.623898201249,3.22537982063938e-06
20.1371389341787,61.8634509290615,2.29423554720151e-06
20.1371389341787,63.1030036568739,1.47765610429622e-06
20.1371389341787,64.3425563846864,8.61620788254241e-07
20.1371389341787,65.5821091124989,4.5484810912668e-07
20.1371389341787,66.8216618403114,2.17382233835801e-07
20.1371389341787,68.0612145681238,9.40565683726785e-08
20.1371389341787,69.3007672959363,3.68435645289159e-08
20.1371389341787,70.5403200237488,1.30659676963337e-08
20.1371389341787,71.7798727515612,4.19497085975226e-09
20.1371389341787,73.0194254793737,1.0654565173497e-13
20.1371389341787,74.2589782071862,1.0654565173497e-13
20.1371389341787,75.4985309349987,1.0654565173497e-13
20.1371389341787,76.7380836628111,1.0654565173497e-13
20.9214236677234,16,0.000481501083651061
20.9214236677234,17.2395527278125,0.00061447164015932
20.9214236677234,18.4791054556249,0.000727095144922496
20.9214236677234,19.7186581834374,0.000801350809847505
20.9214236677234,20.9582109112499,0.000830577496831204
20.9214236677234,22.1977636390624,0.000822750092714396
20.9214236677234,23.4373163668748,0.000797101115063573
20.9214236677234,24.6768690946873,0.00077485954068608
20.9214236677234,25.9164218224998,0.000769282898855359
20.9214236677234,27.1559745503123,0.000780368929636126
20.9214236677234,28.3955272781247,0.000796032109605479
20.9214236677234,29.6350800059372,0.000799625904658934
20.9214236677234,30.8746327337497,0.000777991558526884
20.9214236677234,32.1141854615621,0.000727226184629107
20.9214236677234,33.3537381893746,0.000653956417244799
20.9214236677234,34.5932909171871,0.000572114669332275
20.9214236677234,35.8328436449996,0.000497205583819815
20.9214236677234,37.072396372812,0.000440473470289443
20.9214236677234,38.3119491006245,0.000404411357098973
20.9214236677234,39.551501828437,0.000382536489908468
20.9214236677234,40.7910545562494,0.000363239068892516
20.9214236677234,42.0306072840619,0.000335426191810559
20.9214236677234,43.2701600118744,0.000293454754623004
20.9214236677234,44.5097127396869,0.000239031487100303
20.9214236677234,45.7492654674993,0.000179496756496214
20.9214236677234,46.9888181953118,0.000123573015581754
20.9214236677234,48.2283709231243,7.80122939852058e-05
20.9214236677234,49.4679236509367,4.54287190667262e-05
20.9214236677234,50.7074763787492,2.51396496877004e-05
20.9214236677234,51.9470291065617,1.4242675246982e-05
20.9214236677234,53.1865818343742,9.47292920915005e-06
20.9214236677234,54.4261345621866,8.01633838750238e-06
20.9214236677234,55.6656872899991,7.87428113791098e-06
20.9214236677234,56.9052400178116,7.86402727468663e-06
20.9214236677234,58.1447927456241,7.34734908271905e-06
20.9214236677234,59.3843454734365,6.37267618688784e-06
20.9214236677234,60.623898201249,5.00632903580087e-06
20.9214236677234,61.8634509290615,3.56099495309276e-06
20.9214236677234,63.1030036568739,2.29354215011794e-06
20.9214236677234,64.3425563846864,1.33736367313973e-06
20.9214236677234,65.5821091124989,7.05991947077799e-07
20.9214236677234,66.8216618403114,3.3740957353989e-07
20.9214236677234,68.0612145681238,1.45989789796816e-07
20.9214236677234,69.3007672959363,5.71866944967587e-08
20.9214236677234,70.5403200237488,2.02803260897389e-08
20.9214236677234,71.7798727515612,6.51121898890049e-09
20.9214236677234,73.0194254793737,1.0654565173497e-13
20.9214236677234,74.2589782071862,1.0654565173497e-13
20.9214236677234,75.4985309349987,1.0654565173497e-13
20.9214236677234,76.7380836628111,1.0654565173497e-13
21.7057084012681,16,0.000511885622356984
21.7057084012681,17.2395527278125,0.000651302352253053
21.7057084012681,18.4791054556249,0.000770340175259966
21.7057084012681,19.7186581834374,0.00085061104431189
21.7057084012681,20.9582109112499,0.000885023490019981
21.7057084012681,22.1977636390624,0.000881206131723735
21.7057084012681,23.4373163668748,0.000858362684880095
21.7057084012681,24.6768690946873,0.000838091825273669
21.7057084012681,25.9164218224998,0.000834297467002495
21.7057084012681,27.1559745503123,0.000847575539670931
21.7057084012681,28.3955272781247,0.00086603943817166
21.7057084012681,29.6350800059372,0.000872683598526718
21.7057084012681,30.8746327337497,0.000853528780414021
21.7057084012681,32.1141854615621,0.000803733605812233
21.7057084012681,33.3537381893746,0.000729296573555331
21.7057084012681,34.5932909171871,0.000644047515132864
21.7057084012681,35.8328436449996,0.000563897923431776
21.7057084012681,37.072396372812,0.000500702114164846
21.7057084012681,38.3119491006245,0.000457506997789959
21.7057084012681,39.551501828437,0.000428132068098203
21.7057084012681,40.7910545562494,0.000401159984378615
21.7057084012681,42.0306072840619,0.000365734461758131
21.7057084012681,43.2701600118744,0.000316549562783905
21.7057084012681,44.5097127396869,0.000255710610679478
21.7057084012681,45.7492654674993,0.000190903893665653
21.7057084012681,46.9888181953118,0.000130989167941772
21.7057084012681,48.2283709231243,8.27176371819734e-05
21.7057084012681,49.4679236509367,4.85312055531843e-05
21.7057084012681,50.7074763787492,2.75446950579102e-05
21.7057084012681,51.9470291065617,1.66088318034852e-05
21.7057084012681,53.1865818343742,1.22183384800438e-05
21.7057084012681,54.4261345621866,1.13000837149408e-05
21.7057084012681,55.6656872899991,1.16106945342858e-05
21.7057084012681,56.9052400178116,1.17854564102167e-05
21.7057084012681,58.1447927456241,1.10941551538299e-05
21.7057084012681,59.3843454734365,9.62192388896896e-06
21.7057084012681,60.623898201249,7.55875859177627e-06
21.7057084012681,61.8634509290615,5.37646588334901e-06
21.7057084012681,63.1030036568739,3.46283869664637e-06
21.7057084012681,64.3425563846864,2.01918010471238e-06
21.7057084012681,65.5821091124989,1.06592165037647e-06
21.7057084012681,66.8216618403114,5.09428147118551e-07
21.7057084012681,68.0612145681238,2.20418488231266e-07
21.7057084012681,69.3007672959363,8.6341687082789e-08
21.7057084012681,70.5403200237488,3.06196674696141e-08
21.7057084012681,71.7798727515612,9.83077685140594e-09
21.7057084012681,73.0194254793737,1.0654565173497e-13
21.7057084012681,74.2589782071862,1.0654565173497e-13
21.7057084012681,75.4985309349987,1.0654565173497e-13
21.7057084012681,76.7380836628111,1.0654565173497e-13
22.4899931348127,16,0.000537115487553543
22.4899931348127,17.2395527278125,0.000680778611976187
22.4899931348127,18.4791054556249,0.000804345812633655
22.4899931348127,19.7186581834374,0.000889566709934522
22.4899931348127,20.9582109112499,0.00092922805885465
22.4899931348127,22.1977636390624,0.000930595206662335
22.4899931348127,23.4373163668748,0.00091251249153808
22.4899931348127,24.6768690946873,0.000896451726244185
22.4899931348127,25.9164218224998,0.000896503831185855
22.4899931348127,27.1559745503123,0.000913591910237859
22.4899931348127,28.3955272781247,0.000935997363891219
22.4899931348127,29.6350800059372,0.000946509714856003
22.4899931348127,30.8746327337497,0.000930559442268055
22.4899931348127,32.1141854615621,0.000882551013355978
22.4899931348127,33.3537381893746,0.000807905618918885
22.4899931348127,34.5932909171871,0.000720240575080039
22.4899931348127,35.8328436449996,0.000635659107104909
22.4899931348127,37.072396372812,0.000566398230061209
22.4899931348127,38.3119491006245,0.000515936259768787
22.4899931348127,39.551501828437,0.000478429323408683
22.4899931348127,40.7910545562494,0.00044282649349044
22.4899931348127,42.0306072840619,0.000398749360060876
22.4899931348127,43.2701600118744,0.000341439407993414
22.4899931348127,44.5097127396869,0.000273517493522313
22.4899931348127,45.7492654674993,0.000203028258899211
22.4899931348127,46.9888181953118,0.000138916648996176
22.4899931348127,48.2283709231243,8.78665234653928e-05
22.4899931348127,49.4679236509367,5.21062463825355e-05
22.4899931348127,50.7074763787492,3.05321833451565e-05
22.4899931348127,51.9470291065617,1.97423155021943e-05
22.4899931348127,53.1865818343742,1.59711819456999e-05
22.4899931348127,54.4261345621866,1.58382970969324e-05
22.4899931348127,55.6656872899991,1.67915119358605e-05
22.4899931348127,56.9052400178116,1.72268312795737e-05
22.4899931348127,58.1447927456241,1.62950813033521e-05
22.4899931348127,59.3843454734365,1.41317699581943e-05
22.4899931348127,60.623898201249,1.11013079096426e-05
22.4899931348127,61.8634509290615,7.896135874517e-06
22.4899931348127,63.1030036568739,5.08569113122002e-06
22.4899931348127,64.3425563846864,2.96546482538061e-06
22.4899931348127,65.5821091124989,1.56546370154204e-06
22.4899931348127,66.8216618403114,7.48170630154893e-07
22.4899931348127,68.0612145681238,3.23717172226446e-07
22.4899931348127,69.3007672959363,1.26805546177121e-07
22.4899931348127,70.5403200237488,4.49695134347244e-08
22.4899931348127,71.7798727515612,1.44379507756506e-08
22.4899931348127,73.0194254793737,1.0654565173497e-13
22.4899931348127,74.2589782071862,1.0654565173497e-13
22.4899931348127,75.4985309349987,1.0654565173497e-13
22.4899931348127,76.7380836628111,1.0654565173497e-13
23.2742778683574,16,0.00055694921304349
23.2742778683574,17.2395527278125,0.000702614466688173
23.2742778683574,18.4791054556249,0.00082869292078775
23.2742778683574,19.7186581834374,0.000917574324461774
23.2742778683574,20.9582109112499,0.000962281122118441
23.2742778683574,22.1977636390624,0.000969785799690109
23.2742778683574,23.4373163668748,0.000958328681425105
23.2742778683574,24.6768690946873,0.000948798974523398
23.2742778683574,25.9164218224998,0.000954989455548778
23.2742778683574,27.1559745503123,0.000977801587948877
23.2742778683574,28.3955272781247,0.00100556290576828
23.2742778683574,29.6350800059372,0.00102095244354016
23.2742778683574,30.8746327337497,0.00100903375016962
23.2742778683574,32.1141854615621,0.000963680574174347
23.2742778683574,33.3537381893746,0.000889842599685993
23.2742778683574,34.5932909171871,0.000800856222966399
23.2742778683574,35.8328436449996,0.000712811707328667
23.2742778683574,37.072396372812,0.000638085363943421
23.2742778683574,38.3119491006245,0.000580429411041399
23.2742778683574,39.551501828437,0.000534335178621051
23.2742778683574,40.7910545562494,0.000489260544772803
23.2742778683574,42.0306072840619,0.000435526076165507
23.2742778683574,43.2701600118744,0.000369127532427547
23.2742778683574,44.5097127396869,0.000293332910403782
23.2742778683574,45.7492654674993,0.000216585890438222
23.2742778683574,46.9888181953118,0.000147899567628986
23.2742778683574,48.2283709231243,9.38536419118349e-05
23.2742778683574,49.4679236509367,5.64423420519054e-05
23.2742778683574,50.7074763787492,3.43353060443262e-05
23.2742778683574,51.9470291065617,2.38686634562235e-05
23.2742778683574,53.1865818343742,2.09842767690615e-05
23.2742778683574,54.4261345621866,2.19265323130174e-05
23.2742778683574,55.6656872899991,2.37496592106277e-05
23.2742778683574,56.9052400178116,2.45356905688395e-05
23.2742778683574,58.1447927456241,2.32815257709869e-05
23.2742778683574,59.3843454734365,2.01894098055929e-05
23.2742778683574,60.623898201249,1.58595346187668e-05
23.2742778683574,61.8634509290615,1.12804003682862e-05
23.2742778683574,63.1030036568739,7.26540589236165e-06
23.2742778683574,64.3425563846864,4.2364557854584e-06
23.2742778683574,65.5821091124989,2.23641760932763e-06
23.2742778683574,66.8216618403114,1.06883472955136e-06
23.2742778683574,68.0612145681238,4.62461559278466e-07
23.2742778683574,69.3007672959363,1.81154092650999e-07
23.2742778683574,70.5403200237488,6.42433367373816e-08
23.2742778683574,71.7798727515612,2.06260211114856e-08
23.2742778683574,73.0194254793737,1.0654565173497e-13
23.2742778683574,74.2589782071862,1.0654565173497e-13
23.2742778683574,75.4985309349987,1.0654565173497e-13
23.2742778683574,76.7380836628111,1.0654565173497e-13
24.0585626019021,16,0.000571272488295626
24.0585626019021,17.2395527278125,0.000716778960493669
24.0585626019021,18.4791054556249,0.000843337266382089
24.0585626019021,19.7186581834374,0.0009344424412333
24.0585626019021,20.9582109112499,0.00098373668591877
24.0585626019021,22.1977636390624,0.000998058504747805
24.0585626019021,23.4373163668748,0.000994910557645008
24.0585626019021,24.6768690946873,0.000994222599825327
24.0585626019021,25.9164218224998,0.00100901262209229
24.0585626019021,27.1559745503123,0.0010397505489334
24.0585626019021,28.3955272781247,0.00107459016224001
24.0585626019021,29.6350800059372,0.0010961078581035
24.0585626019021,30.8746327337497,0.00108918171902877
24.0585626019021,32.1141854615621,0.00104738817176557
24.0585626019021,33.3537381893746,0.000975353474816915
24.0585626019021,34.5932909171871,0.00088611418369575
24.0585626019021,35.8328436449996,0.000795577665433869
24.0585626019021,37.072396372812,0.000716033096833581
24.0585626019021,38.3119491006245,0.000651345842947402
24.0585626019021,39.551501828437,0.000596327792978564
24.0585626019021,40.7910545562494,0.000541064307554797
24.0585626019021,42.0306072840619,0.000476766658982626
24.0585626019021,43.2701600118744,0.000400365452786359
24.0585626019021,44.5097127396869,0.000315893519124415
24.0585626019021,45.7492654674993,0.000232238224942744
24.0585626019021,46.9888181953118,0.000158485674380522
24.0585626019021,48.2283709231243,0.000101104097534912
24.0585626019021,49.4679236509367,6.18613209390185e-05
24.0585626019021,50.7074763787492,3.9210196171749e-05
24.0585626019021,51.9470291065617,2.922128838066e-05
24.0585626019021,53.1865818343742,2.75037917234075e-05
24.0585626019021,54.4261345621866,2.98422193105269e-05
24.0585626019021,55.6656872899991,3.27924809382852e-05
24.0585626019021,56.9052400178116,3.40307456782525e-05
24.0585626019021,58.1447927456241,3.23565435153423e-05
24.0585626019021,59.3843454734365,2.80571938645549e-05
24.0585626019021,60.623898201249,2.20393803095818e-05
24.0585626019021,61.8634509290615,1.56756875211656e-05
24.0585626019021,63.1030036568739,1.00962934616478e-05
24.0585626019021,64.3425563846864,5.88714539572408e-06
24.0585626019021,65.5821091124989,3.10781377132791e-06
24.0585626019021,66.8216618403114,1.48529473114457e-06
24.0585626019021,68.0612145681238,6.42654751349188e-07
24.0585626019021,69.3007672959363,2.51738844089342e-07
24.0585626019021,70.5403200237488,8.92750646371975e-08
24.0585626019021,71.7798727515612,2.86627292642572e-08
24.0585626019021,73.0194254793737,1.0654565173497e-13
24.0585626019021,74.2589782071862,1.0654565173497e-13
24.0585626019021,75.4985309349987,1.0654565173497e-13
24.0585626019021,76.7380836628111,1.0654565173497e-13
24.8428473354468,16,0.000580012592976168
24.8428473354468,17.2395527278125,0.00072338673226157
24.8428473354468,18.4791054556249,0.000848492595304538
24.8428473354468,19.7186581834374,0.000940327817766452
24.8428473354468,20.9582109112499,0.000993537964816315
24.8428473354468,22.1977636390624,0.00101506284909761
24.8428473354468,23.4373163668748,0.00102165398426027
24.8428473354468,24.6768690946873,0.00103201024205861
24.8428473354468,25.9164218224998,0.00105793986582333
24.8428473354468,27.1559745503123,0.00109903589183687
24.8428473354468,28.3955272781247,0.00114296992234859
24.8428473354468,29.6350800059372,0.0011721279026959
24.8428473354468,30.8746327337497,0.00117132108954088
24.8428473354468,32.1141854615621,0.00113405037696532
24.8428473354468,33.3537381893746,0.00106479649980746
24.8428473354468,34.5932909171871,0.000976327325412777
24.8428473354468,35.8328436449996,0.000884241576185898
24.8428473354468,37.072396372812,0.000800542803628604
24.8428473354468,38.3119491006245,0.00072905210617282
24.8428473354468,39.551501828437,0.000664874777376171
24.8428473354468,40.7910545562494,0.000598816763327736
24.8428473354468,42.0306072840619,0.000523140884400122
24.8428473354468,43.2701600118744,0.000435867086423186
24.8428473354468,44.5097127396869,0.000341897546404833
24.8428473354468,45.7492654674993,0.000250611659446964
24.8428473354468,46.9888181953118,0.000171193160844639
24.8428473354468,48.2283709231243,0.000110018197993697
24.8428473354468,49.4679236509367,6.86610913896029e-05
24.8428473354468,50.7074763787492,4.53843875481995e-05
24.8428473354468,51.9470291065617,3.59947268803995e-05
24.8428473354468,53.1865818343742,3.5722870087398e-05
24.8428473354468,54.4261345621866,3.9795066435422e-05
24.8428473354468,55.6656872899991,4.4148353680916e-05
24.8428473354468,56.9052400178116,4.59470165239797e-05
24.8428473354468,58.1447927456241,4.37430382501806e-05
24.8428473354468,59.3843454734365,3.79278760459317e-05
24.8428473354468,60.623898201249,2.97920921212839e-05
24.8428473354468,61.8634509290615,2.11895075531755e-05
24.8428473354468,63.1030036568739,1.36475983127248e-05
24.8428473354468,64.3425563846864,7.9579100859789e-06
24.8428473354468,65.5821091124989,4.20096683430946e-06
24.8428473354468,66.8216618403114,2.00773738834641e-06
24.8428473354468,68.0612145681238,8.68704335258729e-07
24.8428473354468,69.3007672959363,3.40286327541066e-07
24.8428473354468,70.5403200237488,1.20676981719999e-07
24.8428473354468,71.7798727515612,3.87446558512694e-08
24.8428473354468,73.0194254793737,1.0654565173497e-13
24.8428473354468,74.2589782071862,1.0654565173497e-13
24.8428473354468,75.4985309349987,1.0654565173497e-13
24.8428473354468,76.7380836628111,1.0654565173497e-13
25.6271320689914,16,0.000583076101570137
25.6271320689914,17.2395527278125,0.00072260371076453
25.6271320689914,18.4791054556249,0.000844518950170443
25.6271320689914,19.7186581834374,0.000935629177263398
25.6271320689914,20.9582109112499,0.000991938555945097
25.6271320689914,22.1977636390624,0.00102077748970206
25.6271320689914,23.4373163668748,0.00103824648893918
25.6271320689914,24.6768690946873,0.00106166127281043
25.6271320689914,25.9164218224998,0.001101254539375
25.6271320689914,27.1559745503123,0.00115529013245303
25.6271320689914,28.3955272781247,0.00121057700698724
25.6271320689914,29.6350800059372,0.00124912389422004
25.6271320689914,30.8746327337497,0.00125571111969952
25.6271320689914,32.1141854615621,0.00122394884216631
25.6271320689914,33.3537381893746,0.00115836253253009
25.6271320689914,34.5932909171871,0.00107153174684958
25.6271320689914,35.8328436449996,0.000978680684737622
25.6271320689914,37.072396372812,0.000891381918270409
25.6271320689914,38.3119491006245,0.000813284320405818
25.6271320689914,39.551501828437,0.000739765398367292
25.6271320689914,40.7910545562494,0.000662426918101702
25.6271320689914,42.0306072840619,0.000574708924821496
25.6271320689914,43.2701600118744,0.000475834914700536
25.6271320689914,44.5097127396869,0.000371647668540032
25.6271320689914,45.7492654674993,0.000272050243421862
25.6271320689914,46.9888181953118,0.0001863523906992
25.6271320689914,48.2283709231243,0.000120875852173287
25.6271320689914,49.4679236509367,7.70575081737256e-05
25.6271320689914,50.7074763787492,5.30158913862198e-05
25.6271320689914,51.9470291065617,4.43067538822615e-05
25.6271320689914,53.1865818343742,4.57383720302584e-05
25.6271320689914,54.4261345621866,5.18753606626457e-05
25.6271320689914,55.6656872899991,5.79076042459693e-05
25.6271320689914,56.9052400178116,6.03738446773296e-05
25.6271320689914,58.1447927456241,5.75244305966876e-05
25.6271320689914,59.3843454734365,4.98731328776759e-05
25.6271320689914,60.623898201249,3.917376783109e-05
25.6271320689914,61.8634509290615,2.78616807980871e-05
25.6271320689914,63.1030036568739,1.79449676636146e-05
25.6271320689914,64.3425563846864,1.04637047406132e-05
25.6271320689914,65.5821091124989,5.52377145562027e-06
25.6271320689914,66.8216618403114,2.63993573706765e-06
25.6271320689914,68.0612145681238,1.14224282164906e-06
25.6271320689914,69.3007672959363,4.47436025311578e-07
25.6271320689914,70.5403200237488,1.58675869928621e-07
25.6271320689914,71.7798727515612,5.0944611678719e-08
25.6271320689914,73.0194254793737,1.0654565173497e-13
25.6271320689914,74.2589782071862,1.0654565173497e-13
25.6271320689914,75.4985309349987,1.0654565173497e-13
25.6271320689914,76.7380836628111,1.0654565173497e-13
26.4114168025361,16,0.000580326673968712
26.4114168025361,17.2395527278125,0.000714590154241664
26.4114168025361,18.4791054556249,0.000831840609714325
26.4114168025361,19.7186581834374,0.000920899708917137
26.4114168025361,20.9582109112499,0.000979430953091692
26.4114168025361,22.1977636390624,0.00101546762621793
26.4114168025361,23.4373163668748,0.00104465198812062
26.4114168025361,24.6768690946873,0.00108288205942137
26.4114168025361,25.9164218224998,0.00113853844669416
26.4114168025361,27.1559745503123,0.00120812733112715
26.4114168025361,28.3955272781247,0.00127716986124763
26.4114168025361,29.6350800059372,0.00132702358765575
26.4114168025361,30.8746327337497,0.00134238580221222
26.4114168025361,32.1141854615621,0.00131710901100558
26.4114168025361,33.3537381893746,0.00125595307264905
26.4114168025361,34.5932909171871,0.00117143456091488
26.4114168025361,35.8328436449996,0.00107840137750771
26.4114168025361,37.072396372812,0.000987909984647884
26.4114168025361,38.3119491006245,0.000903345048942689
26.4114168025361,39.551501828437,0.000820344426931477
26.4114168025361,40.7910545562494,0.00073136573992848
26.4114168025361,42.0306072840619,0.000631118833902856
26.4114168025361,43.2701600118744,0.000520104643759547
26.4114168025361,44.5097127396869,0.000405140245944271
26.4114168025361,45.7492654674993,0.000296658616229739
26.4114168025361,46.9888181953118,0.000204116704715748
26.4114168025361,48.2283709231243,0.000133828290016468
26.4114168025361,49.4679236509367,8.71655527673281e-05
26.4114168025361,50.7074763787492,6.21672046544361e-05
26.4114168025361,51.9470291065617,5.4164946905801e-05
26.4114168025361,53.1865818343742,5.75085508307225e-05
26.4114168025361,54.4261345621866,6.60021832828673e-05
26.4114168025361,55.6656872899991,7.39634687891129e-05
26.4114168025361,56.9052400178116,7.71930090117331e-05
26.4114168025361,58.1447927456241,7.3585589077113e-05
26.4114168025361,59.3843454734365,6.37923789176985e-05
26.4114168025361,60.623898201249,5.01051592737948e-05
26.4114168025361,61.8634509290615,3.56357532743839e-05
26.4114168025361,63.1030036568739,2.29520410061288e-05
26.4114168025361,64.3425563846864,1.33833275592654e-05
26.4114168025361,65.5821091124989,7.06503524188256e-06
26.4114168025361,66.8216618403114,3.3765406785089e-06
26.4114168025361,68.0612145681238,1.46095577171771e-06
26.4114168025361,69.3007672959363,5.72281332186144e-07
26.4114168025361,70.5403200237488,2.02950216548414e-07
26.4114168025361,71.7798727515612,6.51593715970921e-08
26.4114168025361,73.0194254793737,1.0654565173497e-13
26.4114168025361,74.2589782071862,1.0654565173497e-13
26.4114168025361,75.4985309349987,1.0654565173497e-13
26.4114168025361,76.7380836628111,1.0654565173497e-13
27.1957015360808,16,0.000571608251013457
27.1957015360808,17.2395527278125,0.00069949186696376
27.1957015360808,18.4791054556249,0.000810908517366565
27.1957015360808,19.7186581834374,0.000896794437781102
27.1957015360808,20.9582109112499,0.000956697191082454
27.1957015360808,22.1977636390624,0.000999653318967966
27.1957015360808,23.4373163668748,0.0010410992454471
27.1957015360808,24.6768690946873,0.00109558431515906
27.1957015360808,25.9164218224998,0.001169461697464
27.1957015360808,27.1559745503123,0.00125710706202416
27.1957015360808,28.3955272781247,0.00134232106580524
27.1957015360808,29.6350800059372,0.0014054751970903
27.1957015360808,30.8746327337497,0.00143105134210248
27.1957015360808,32.1141854615621,0.00141321667802988
27.1957015360808,33.3537381893746,0.00135713763018093
27.1957015360808,34.5932909171871,0.00127542194660317
27.1957015360808,35.8328436449996,0.00118259357519215
27.1957015360808,37.072396372812,0.00108916401496016
27.1957015360808,38.3119491006245,0.000998200130957462
27.1957015360808,39.551501828437,0.000905603138502458
27.1957015360808,40.7910545562494,0.000804739725713778
27.1957015360808,42.0306072840619,0.000691657268599316
27.1957015360808,43.2701600118744,0.000568172628765419
27.1957015360808,44.5097127396869,0.00044207244161091
27.1957015360808,45.7492654674993,0.000324293908572591
27.1957015360808,46.9888181953118,0.000224444844298397
27.1957015360808,48.2283709231243,0.000148875755343125
27.1957015360808,49.4679236509367,9.89749679219932e-05
27.1957015360808,50.7074763787492,7.27789986348586e-05
27.1957015360808,51.9470291065617,6.54367068903575e-05
27.1957015360808,53.1865818343742,7.08172057738165e-05
27.1957015360808,54.4261345621866,8.18810130908461e-05
27.1957015360808,55.6656872899991,9.19642674293559e-05
27.1957015360808,56.9052400178116,9.60288477614329e-05
27.1957015360808,58.1447927456241,9.15652872806904e-05
27.1957015360808,59.3843454734365,7.93716089258469e-05
27.1957015360808,60.623898201249,6.23393615367514e-05
27.1957015360808,61.8634509290615,4.43360253721284e-05
27.1957015360808,63.1030036568739,2.85556548939669e-05
27.1957015360808,64.3425563846864,1.66507929736292e-05
27.1957015360808,65.5821091124989,8.78992452684452e-06
27.1957015360808,66.8216618403114,4.20090441304086e-06
27.1957015360808,68.0612145681238,1.81764004435946e-06
27.1957015360808,69.3007672959363,7.12000654748023e-07
27.1957015360808,70.5403200237488,2.52499389612665e-07
27.1957015360808,71.7798727515612,8.10676718439753e-08
27.1957015360808,73.0194254793737,1.0654565173497e-13
27.1957015360808,74.2589782071862,1.0654565173497e-13
27.1957015360808,75.4985309349987,1.0654565173497e-13
27.1957015360808,76.7380836628111,1.0654565173497e-13
27.9799862696255,16,0.000556806402108655
27.9799862696255,17.2395527278125,0.000677476476520774
27.9799862696255,18.4791054556249,0.000782207937587712
27.9799862696255,19.7186581834374,0.000864055342059557
27.9799862696255,20.9582109112499,0.000924584402304663
27.9799862696255,22.1977636390624,0.000974088800367882
27.9799862696255,23.4373163668748,0.00102807171445089
27.9799862696255,24.6768690946873,0.00109988119272123
27.9799862696255,25.9164218224998,0.00119377059719786
27.9799862696255,27.1559745503123,0.00130169468264884
27.9799862696255,28.3955272781247,0.00140533257242238
27.9799862696255,29.6350800059372,0.0014837081771014
27.9799862696255,30.8746327337497,0.00152089377592796
27.9799862696255,32.1141854615621,0.00151138374900368
27.9799862696255,33.3537381893746,0.00146089644891103
27.9799862696255,34.5932909171871,0.00138230194354683
27.9799862696255,35.8328436449996,0.0012898979007071
27.9799862696255,37.072396372812,0.00119367159403145
27.9799862696255,38.3119491006245,0.0010963519399399
27.9799862696255,39.551501828437,0.000994115569976708
27.9799862696255,40.7910545562494,0.000881280495040483
27.9799862696255,42.0306072840619,0.000755273545484499
27.9799862696255,43.2701600118744,0.000619232877688161
27.9799862696255,44.5097127396869,0.000481874838805759
27.9799862696255,45.7492654674993,0.000354584817400967
27.9799862696255,46.9888181953118,0.000247105331939418
27.9799862696255,48.2283709231243,0.000165860835525188
27.9799862696255,49.4679236509367,0.000112337350367832
27.9799862696255,50.7074763787492,8.46542801013304e-05
27.9799862696255,51.9470291065617,7.7831622781761e-05
27.9799862696255,53.1865818343742,8.52540243555145e-05
27.9799862696255,54.4261345621866,9.89815562495157e-05
27.9799862696255,55.6656872899991,0.000111289132775327
27.9799862696255,56.9052400178116,0.000116223303704609
27.9799862696255,58.1447927456241,0.000110832546860802
27.9799862696255,59.3843454734365,9.60629829466223e-05
27.9799862696255,60.623898201249,7.54458054468484e-05
27.9799862696255,61.8634509290615,5.36561803399826e-05
27.9799862696255,63.1030036568739,3.45585188536137e-05
27.9799862696255,64.3425563846864,2.01510609735081e-05
27.9799862696255,65.5821091124989,1.06377098900637e-05
27.9799862696255,66.8216618403114,5.08400297241908e-06
27.9799862696255,68.0612145681238,2.19973759927148e-06
27.9799862696255,69.3007672959363,8.61674794091078e-07
27.9799862696255,70.5403200237488,3.05578875667769e-07
27.9799862696255,71.7798727515612,9.81094174250751e-08
27.9799862696255,73.0194254793737,1.0654565173497e-13
27.9799862696255,74.2589782071862,1.0654565173497e-13
27.9799862696255,75.4985309349987,1.0654565173497e-13
27.9799862696255,76.7380836628111,1.0654565173497e-13
28.7642710031701,16,0.00053593175526785
28.7642710031701,17.2395527278125,0.000648802622345563
28.7642710031701,18.4791054556249,0.000746305901095399
28.7642710031701,19.7186581834374,0.000823538269427283
28.7642710031701,20.9582109112499,0.000884121998761336
28.7642710031701,22.1977636390624,0.000939786808281066
28.7642710031701,23.4373163668748,0.00100635472298188
28.7642710031701,24.6768690946873,0.00109616440372989
28.7642710031701,25.9164218224998,0.00121138897413086
28.7642710031701,27.1559745503123,0.00134137011746951
28.7642710031701,28.3955272781247,0.00146533116183236
28.7642710031701,29.6350800059372,0.00156059988886105
28.7642710031701,30.8746327337497,0.00161061343323693
28.7642710031701,32.1141854615621,0.00161016012631656
28.7642710031701,33.3537381893746,0.00156562800326989
28.7642710031701,34.5932909171871,0.00149032702007362
28.7642710031701,35.8328436449996,0.00139845787421429
28.7642710031701,37.072396372812,0.00129953905760478
28.7642710031701,38.3119491006245,0.00119596106337798
28.7642710031701,39.551501828437,0.00108418370376532
28.7642710031701,40.7910545562494,0.0009594982148959
28.7642710031701,42.0306072840619,0.000820724216984922
28.7642710031701,43.2701600118744,0.000672298027698527
28.7642710031701,44.5097127396869,0.000523800099056755
28.7642710031701,45.7492654674993,0.000386987045374975
28.7642710031701,46.9888181953118,0.000271704368650917
28.7642710031701,48.2283709231243,0.000184477931791872
28.7642710031701,49.4679236509367,0.000126966470972318
28.7642710031701,50.7074763787492,9.74566138161311e-05
28.7642710031701,51.9470291065617,9.09017062765972e-05
28.7642710031701,53.1865818343742,0.000100218449295136
28.7642710031701,54.4261345621866,0.00011654523935115
28.7642710031701,55.6656872899991,0.000131058128411935
28.7642710031701,56.9052400178116,0.000136847268764994
28.7642710031701,58.1447927456241,0.000130497738985512
28.7642710031701,59.3843454734365,0.000113094573268202
28.7642710031701,60.623898201249,8.88179496694941e-05
28.7642710031701,61.8634509290615,6.31647718096694e-05
28.7642710031701,63.1030036568739,4.06827497529128e-05
28.7642710031701,64.3425563846864,2.37220979959676e-05
28.7642710031701,65.5821091124989,1.25228540966909e-05
28.7642710031701,66.8216618403114,5.98495617089684e-06
28.7642710031701,68.0612145681238,2.58956046850013e-06
28.7642710031701,69.3007672959363,1.01437507101767e-06
28.7642710031701,70.5403200237488,3.59731531933647e-07
28.7642710031701,71.7798727515612,1.15495715959801e-07
28.7642710031701,73.0194254793737,1.0654565173497e-13
28.7642710031701,74.2589782071862,1.0654565173497e-13
28.7642710031701,75.4985309349987,1.0654565173497e-13
28.7642710031701,76.7380836628111,1.0654565173497e-13
29.5485557367148,16,0.000509197915503469
29.5485557367148,17.2395527278125,0.000613886460438149
29.5485557367148,18.4791054556249,0.000703887665669844
29.5485557367148,19.7186581834374,0.000776201604383296
29.5485557367148,20.9582109112499,0.000836449469697243
29.5485557367148,22.1977636390624,0.000897879349164208
29.5485557367148,23.4373163668748,0.000976830137392247
29.5485557367148,24.6768690946873,0.00108484030097974
29.5485557367148,25.9164218224998,0.00122210925227822
29.5485557367148,27.1559745503123,0.00137529334368346
29.5485557367148,28.3955272781247,0.00152093219325203
29.5485557367148,29.6350800059372,0.00163436293102888
29.5485557367148,30.8746327337497,0.00169815817710552
29.5485557367148,32.1141854615621,0.00170732806561688
29.5485557367148,33.3537381893746,0.00166901069418654
29.5485557367148,34.5932909171871,0.00159712134516472
29.5485557367148,35.8328436449996,0.00150590601544156
29.5485557367148,37.072396372812,0.00140448775484577
29.5485557367148,38.3119491006245,0.00129492314384421
29.5485557367148,39.551501828437,0.00117394397666842
29.5485557367148,40.7910545562494,0.00103780443518384
29.5485557367148,42.0306072840619,0.00088669698123671
29.5485557367148,43.2701600118744,0.000726309787910433
29.5485557367148,44.5097127396869,0.000567009765527694
29.5485557367148,45.7492654674993,0.000420842961689851
29.5485557367148,46.9888181953118,0.000297721682367827
29.5485557367148,48.2283709231243,0.000204293017295426
29.5485557367148,49.4679236509367,0.000142451175221995
29.5485557367148,50.7074763787492,0.000110724435519754
29.5485557367148,51.9470291065617,0.000104063057109237
29.5485557367148,53.1865818343742,0.000114951849104369
29.5485557367148,54.4261345621866,0.000133628066662868
29.5485557367148,55.6656872899991,0.000150183178273255
29.5485557367148,56.9052400178116,0.000156754908813814
29.5485557367148,58.1447927456241,0.00014946480690986
29.5485557367148,59.3843454734365,0.000129515773569113
29.5485557367148,60.623898201249,0.000101708988259312
29.5485557367148,61.8634509290615,7.2330637449773e-05
29.5485557367148,63.1030036568739,4.65862400596421e-05
29.5485557367148,64.3425563846864,2.71644212515251e-05
29.5485557367148,65.5821091124989,1.43400505305949e-05
29.5485557367148,66.8216618403114,6.85343558675933e-06
29.5485557367148,68.0612145681238,2.96533263771998e-06
29.5485557367148,69.3007672959363,1.16157144873332e-06
29.5485557367148,70.5403200237488,4.11932320343805e-07
29.5485557367148,71.7798727515612,1.32255346117018e-07
29.5485557367148,73.0194254793737,1.0654565173497e-13
29.5485557367148,74.2589782071862,1.0654565173497e-13
29.5485557367148,75.4985309349987,1.0654565173497e-13
29.5485557367148,76.7380836628111,1.0654565173497e-13
30.3328404702595,16,0.000477085216676914
30.3328404702595,17.2395527278125,0.000573373898120581
30.3328404702595,18.4791054556249,0.000655830385846868
30.3328404702595,19.7186581834374,0.000723180540795562
30.3328404702595,20.9582109112499,0.000782903320152082
30.3328404702595,22.1977636390624,0.000849743882743048
30.3328404702595,23.4373163668748,0.000940675838285547
30.3328404702595,24.6768690946873,0.00106663009745041
30.3328404702595,25.9164218224998,0.00122599918119952
30.3328404702595,27.1559745503123,0.00140279460816454
30.3328404702595,28.3955272781247,0.00157076666189833
30.3328404702595,29.6350800059372,0.00170305471756718
30.3328404702595,30.8746327337497,0.00178117189248547
30.3328404702595,32.1141854615621,0.00180026876692718
30.3328404702595,33.3537381893746,0.00176829088559433
30.3328404702595,34.5932909171871,0.00169991027537638
30.3328404702595,35.8328436449996,0.00160956046279693
30.3328404702595,37.072396372812,0.00150603998802551
30.3328404702595,38.3119491006245,0.0013910571047573
30.3328404702595,39.551501828437,0.00126156025229253
30.3328404702595,40.7910545562494,0.00111470322732288
30.3328404702595,42.0306072840619,0.000951988248095962
30.3328404702595,43.2701600118744,0.000780291005383431
30.3328404702595,44.5097127396869,0.000610693148234214
30.3328404702595,45.7492654674993,0.000455466528756111
30.3328404702595,46.9888181953118,0.000324566948664213
30.3328404702595,48.2283709231243,0.000224781214317254
30.3328404702595,49.4679236509367,0.000158285365929875
30.3328404702595,50.7074763787492,0.000123904057253389
30.3328404702595,51.9470291065617,0.000116640280645168
30.3328404702595,53.1865818343742,0.000128598411967019
30.3328404702595,54.4261345621866,0.000149178665426167
30.3328404702595,55.6656872899991,0.00016745926509125
30.3328404702595,56.9052400178116,0.000174680246654196
30.3328404702595,58.1447927456241,0.000166523873685627
30.3328404702595,59.3843454734365,0.00014427770924782
30.3328404702595,60.623898201249,0.000113295047952484
30.3328404702595,61.8634509290615,8.05678614373252e-05
30.3328404702595,63.1030036568739,5.18916169737557e-05
30.3328404702595,64.3425563846864,3.02579847846326e-05
30.3328404702595,65.5821091124989,1.5973137316196e-05
30.3328404702595,66.8216618403114,7.63392482344827e-06
30.3328404702595,68.0612145681238,3.30303336863722e-06
30.3328404702595,69.3007672959363,1.2938545937202e-06
30.3328404702595,70.5403200237488,4.5884437462703e-07
30.3328404702595,71.7798727515612,1.47316970733193e-07
30.3328404702595,73.0194254793737,1.0654565173497e-13
30.3328404702595,74.2589782071862,1.0654565173497e-13
30.3328404702595,75.4985309349987,1.0654565173497e-13
30.3328404702595,76.7380836628111,1.0654565173497e-13
31.1171252038042,16,0.000440360554961362
31.1171252038042,17.2395527278125,0.000528164344064573
31.1171252038042,18.4791054556249,0.000603213715132996
31.1171252038042,19.7186581834374,0.000665763148347535
31.1171252038042,20.9582109112499,0.000724940259982053
31.1171252038042,22.1977636390624,0.000796865583667224
31.1171252038042,23.4373163668748,0.00089917298364199
31.1171252038042,24.6768690946873,0.00104234089111389
31.1171252038042,25.9164218224998,0.00122316322985733
31.1171252038042,27.1559745503123,0.00142315396480454
31.1171252038042,28.3955272781247,0.00161330148656942
31.1171252038042,29.6350800059372,0.00176445133379193
31.1171252038042,30.8746327337497,0.00185692238728154
31.1171252038042,32.1141854615621,0.00188593244400555
31.1171252038042,33.3537381893746,0.00186027341956485
31.1171252038042,34.5932909171871,0.00179550502963232
31.1171252038042,35.8328436449996,0.00170638001361083
31.1171252038042,37.072396372812,0.00160143061939094
31.1171252038042,38.3119491006245,0.00148197390320579
31.1171252038042,39.551501828437,0.00134506457070655
31.1171252038042,40.7910545562494,0.00118862717653234
31.1171252038042,42.0306072840619,0.00101535741343353
31.1171252038042,43.2701600118744,0.000833233624760555
31.1171252038042,44.5097127396869,0.000653993820020951
31.1171252038042,45.7492654674993,0.000490104325061335
31.1171252038042,46.9888181953118,0.000351567380019219
31.1171252038042,48.2283709231243,0.000245333727730824
31.1171252038042,49.4679236509367,0.000173890827293167
31.1171252038042,50.7074763787492,0.000136389190142106
31.1171252038042,51.9470291065617,0.000127926048877417
31.1171252038042,53.1865818343742,0.000140287791238251
31.1171252038042,54.4261345621866,0.000162143606453499
31.1171252038042,55.6656872899991,0.000181686878561893
31.1171252038042,56.9052400178116,0.000189366520664511
31.1171252038042,58.1447927456241,0.000180475109820883
31.1171252038042,59.3843454734365,0.000156340711891605
31.1171252038042,60.623898201249,0.000122759633535515
31.1171252038042,61.8634509290615,8.72958427589126e-05
31.1171252038042,63.1030036568739,5.62249308227026e-05
31.1171252038042,64.3425563846864,3.2784738664258e-05
31.1171252038042,65.5821091124989,1.73070062757701e-05
31.1171252038042,66.8216618403114,8.27141107052356e-06
31.1171252038042,68.0612145681238,3.57885981372734e-06
31.1171252038042,69.3007672959363,1.40190052399689e-06
31.1171252038042,70.5403200237488,4.97161097038827e-07
31.1171252038042,71.7798727515612,1.59618970684089e-07
31.1171252038042,73.0194254793737,1.0654565173497e-13
31.1171252038042,74.2589782071862,1.0654565173497e-13
31.1171252038042,75.4985309349987,1.0654565173497e-13
31.1171252038042,76.7380836628111,1.0654565173497e-13
31.9014099373488,16,0.000400057141910938
31.9014099373488,17.2395527278125,0.000479401761751962
31.9014099373488,18.4791054556249,0.000547313618487878
31.9014099373488,19.7186581834374,0.000605375187841673
31.9014099373488,20.9582109112499,0.000664105435315101
31.9014099373488,22.1977636390624,0.00074079232795642
31.9014099373488,23.4373163668748,0.000853663949930078
31.9014099373488,24.6768690946873,0.00101285088820723
31.9014099373488,25.9164218224998,0.00121377843017902
31.9014099373488,27.1559745503123,0.00143570211635427
31.9014099373488,28.3955272781247,0.00164700752759551
31.9014099373488,29.6350800059372,0.00181627583385615
31.9014099373488,30.8746327337497,0.00192258088036149
31.9014099373488,32.1141854615621,0.00196116416444798
31.9014099373488,33.3537381893746,0.00194169506352373
31.9014099373488,34.5932909171871,0.00188072765398842
31.9014099373488,35.8328436449996,0.00179344006933481
31.9014099373488,37.072396372812,0.00168812287874343
31.9014099373488,38.3119491006245,0.00156560834155281
31.9014099373488,39.551501828437,0.00142287262825829
31.9014099373488,40.7910545562494,0.00125840388706086
31.9014099373488,42.0306072840619,0.00107592013396303
31.9014099373488,43.2701600118744,0.000884408065251816
31.9014099373488,44.5097127396869,0.000696238200068388
31.9014099373488,45.7492654674993,0.00052409629872723
31.9014099373488,46.9888181953118,0.000378078291425949
31.9014099373488,48.2283709231243,0.00026533651154042
31.9014099373488,49.4679236509367,0.000188680972539474
31.9014099373488,50.7074763787492,0.000147584785056294
31.9014099373488,51.9470291065617,0.000137257324919485
31.9014099373488,53.1865818343742,0.000149231935046553
31.9014099373488,54.4261345621866,0.000171586939007054
31.9014099373488,55.6656872899991,0.00019180945245886
31.9014099373488,56.9052400178116,0.000199710738506088
31.9014099373488,58.1447927456241,0.000190266994195258
31.9014099373488,59.3843454734365,0.000164794212250947
31.9014099373488,60.623898201249,0.000129387811047602
31.9014099373488,61.8634509290615,9.20062797571754e-05
31.9014099373488,63.1030036568739,5.9258798026476e-05
31.9014099373488,64.3425563846864,3.45537856326113e-05
31.9014099373488,65.5821091124989,1.824088308037e-05
31.9014099373488,66.8216618403114,8.71773198917299e-06
31.9014099373488,68.0612145681238,3.77197317566296e-06
31.9014099373488,69.3007672959363,1.47754632667682e-06
31.9014099373488,70.5403200237488,5.23987644003453e-07
31.9014099373488,71.7798727515612,1.68231924994083e-07
31.9014099373488,73.0194254793737,1.0654565173497e-13
31.9014099373488,74.2589782071862,1.0654565173497e-13
31.9014099373488,75.4985309349987,1.0654565173497e-13
31.9014099373488,76.7380836628111,1.0654565173497e-13
32.6856946708935,16,0.000357413511956183
32.6856946708935,17.2395527278125,0.000428423937254467
32.6856946708935,18.4791054556249,0.000489557215722084
32.6856946708935,19.7186581834374,0.000543530721308519
32.6856946708935,20.9582109112499,0.00060196983721543
32.6856946708935,22.1977636390624,0.00068305752372705
32.6856946708935,23.4373163668748,0.000805470113461986
32.6856946708935,24.6768690946873,0.000979041132459824
32.6856946708935,25.9164218224998,0.00119806115679198
32.6856946708935,27.1559745503123,0.00143983679841002
32.6856946708935,28.3955272781247,0.00167042657301693
32.6856946708935,29.6350800059372,0.0018563002501422
32.6856946708935,30.8746327337497,0.00197532826105064
32.6856946708935,32.1141854615621,0.00202277372413689
32.6856946708935,33.3537381893746,0.00200921536949824
32.6856946708935,34.5932909171871,0.00195228817437315
32.6856946708935,35.8328436449996,0.00186767915913521
32.6856946708935,37.072396372812,0.001763432511472
32.6856946708935,38.3119491006245,0.00163975511826318
32.6856946708935,39.551501828437,0.00149328512857323
32.6856946708935,40.7910545562494,0.00132278139205709
32.6856946708935,42.0306072840619,0.00113274663097028
32.6856946708935,43.2701600118744,0.000933062306712529
32.6856946708935,44.5097127396869,0.000736739538839311
32.6856946708935,45.7492654674993,0.000556769964440264
32.6856946708935,46.9888181953118,0.000403443731356237
32.6856946708935,48.2283709231243,0.000284174118459054
32.6856946708935,49.4679236509367,0.000202091755318232
32.6856946708935,50.7074763787492,0.000156957830024398
32.6856946708935,51.9470291065617,0.000144085714721559
32.6856946708935,53.1865818343742,0.000154817192016851
32.6856946708935,54.4261345621866,0.000176804044714294
32.6856946708935,55.6656872899991,0.000197043781593565
32.6856946708935,56.9052400178116,0.000204900590899081
32.6856946708935,58.1447927456241,0.000195127096112003
32.6856946708935,59.3843454734365,0.000168970075779104
32.6856946708935,60.623898201249,0.000132655219784508
32.6856946708935,61.8634509290615,9.43264655298438e-05
32.6856946708935,63.1030036568739,6.07531679808893e-05
32.6856946708935,64.3425563846864,3.54251522613698e-05
32.6856946708935,65.5821091124989,1.87008760016759e-05
32.6856946708935,66.8216618403114,8.9375730455074e-06
32.6856946708935,68.0612145681238,3.86709362309501e-06
32.6856946708935,69.3007672959363,1.51480663080673e-06
32.6856946708935,70.5403200237488,5.37201401584778e-07
32.6856946708935,71.7798727515612,1.724743454018e-07
32.6856946708935,73.0194254793737,1.0654565173497e-13
32.6856946708935,74.2589782071862,1.0654565173497e-13
32.6856946708935,75.4985309349987,1.0654565173497e-13
32.6856946708935,76.7380836628111,1.0654565173497e-13
33.4699794044382,16,0.000313782820323408
33.4699794044382,17.2395527278125,0.000376679499889054
33.4699794044382,18.4791054556249,0.000431448115095476
33.4699794044382,19.7186581834374,0.000481761055902775
33.4699794044382,20.9582109112499,0.000540056716779609
33.4699794044382,22.1977636390624,0.000625101896583974
33.4699794044382,23.4373163668748,0.000755815872827339
33.4699794044382,24.6768690946873,0.00094173762288247
33.4699794044382,25.9164218224998,0.00117624984930275
33.4699794044382,27.1559745503123,0.00143507040793226
33.4699794044382,28.3955272781247,0.00168230579125195
33.4699794044382,29.6350800059372,0.0018825842781157
33.4699794044382,30.8746327337497,0.00201271029560432
33.4699794044382,32.1141854615621,0.00206801362190341
33.4699794044382,33.3537381893746,0.00206001393223845
33.4699794044382,34.5932909171871,0.0020074823569273
33.4699794044382,35.8328436449996,0.00192665873146584
33.4699794044382,37.072396372812,0.00182529361659893
33.4699794044382,38.3119491006245,0.00170277790841412
33.4699794044382,39.551501828437,0.00155508711496889
33.4699794044382,40.7910545562494,0.00138088917394341
33.4699794044382,42.0306072840619,0.00118518561958192
33.4699794044382,43.2701600118744,0.000978633505413794
33.4699794044382,44.5097127396869,0.000774932216047026
33.4699794044382,45.7492654674993,0.000587529466525369
33.4699794044382,46.9888181953118,0.00042706266717862
33.4699794044382,48.2283709231243,0.000301285607378798
33.4699794044382,49.4679236509367,0.000213634267554307
33.4699794044382,50.7074763787492,0.000164092094659415
33.4699794044382,51.9470291065617,0.000148040015596395
33.4699794044382,53.1865818343742,0.000156679551250266
33.4699794044382,54.4261345621866,0.000177411232570767
33.4699794044382,55.6656872899991,0.000196981286593178
33.4699794044382,56.9052400178116,0.000204520169920658
33.4699794044382,58.1447927456241,0.000194662850262522
33.4699794044382,59.3843454734365,0.000168529849781786
33.4699794044382,60.623898201249,0.00013229657190145
33.4699794044382,61.8634509290615,9.40679836282082e-05
33.4699794044382,63.1030036568739,6.05866866619733e-05
33.4699794044382,64.3425563846864,3.53280770590836e-05
33.4699794044382,65.5821091124989,1.86496301719502e-05
33.4699794044382,66.8216618403114,8.91308150049049e-06
33.4699794044382,68.0612145681238,3.85649666382291e-06
33.4699794044382,69.3007672959363,1.51065562084e-06
33.4699794044382,70.5403200237488,5.35729313777152e-07
33.4699794044382,71.7798727515612,1.72001715620408e-07
33.4699794044382,73.0194254793737,1.0654565173497e-13
33.4699794044382,74.2589782071862,1.0654565173497e-13
33.4699794044382,75.4985309349987,1.0654565173497e-13
33.4699794044382,76.7380836628111,1.0654565173497e-13
34.2542641379829,16,0.000270527315348806
34.2542641379829,17.2395527278125,0.000325626180380542
34.2542641379829,18.4791054556249,0.000374473688161075
34.2542641379829,19.7186581834374,0.000421531744673041
34.2542641379829,20.9582109112499,0.000479765406317555
34.2542641379829,22.1977636390624,0.00056820051212193
34.2542641379829,23.4373163668748,0.000705757408072679
34.2542641379829,24.6768690946873,0.00090164371277329
34.2542641379829,25.9164218224998,0.00114854388302099
34.2542641379829,27.1559745503123,0.00142097518248927
34.2542641379829,28.3955272781247,0.00168154251337757
34.2542641379829,29.6350800059372,0.00189340576808284
34.2542641379829,30.8746327337497,0.00203253584230339
34.2542641379829,32.1141854615621,0.00209442861383586
34.2542641379829,33.3537381893746,0.00209158155205498
34.2542641379829,34.5932909171871,0.00204392402171525
34.2542641379829,35.8328436449996,0.00196824496432908
34.2542641379829,37.072396372812,0.0018719053249182
34.2542641379829,38.3119491006245,0.00175324146468955
34.2542641379829,39.551501828437,0.00160718957295788
34.2542641379829,40.7910545562494,0.00143191429220501
34.2542641379829,42.0306072840619,0.00123259678356633
34.2542641379829,43.2701600118744,0.00102055055111493
34.2542641379829,44.5097127396869,0.000810246671871583
34.2542641379829,45.7492654674993,0.00061579375324267
34.2542641379829,46.9888181953118,0.000448373915759496
34.2542641379829,48.2283709231243,0.00031617819790263
34.2542641379829,49.4679236509367,0.000222922799733511
34.2542641379829,50.7074763787492,0.000168722549226122
34.2542641379829,51.9470291065617,0.000148964592836585
34.2542641379829,53.1865818343742,0.000154747835042891
34.2542641379829,54.4261345621866,0.00017339470267214
34.2542641379829,55.6656872899991,0.000191641762751016
34.2542641379829,56.9052400178116,0.000198605368749712
34.2542641379829,58.1447927456241,0.000188914073424278
34.2542641379829,59.3843454734365,0.000163510114400832
34.2542641379829,60.623898201249,0.000128341226953276
34.2542641379829,61.8634509290615,9.12519787851662e-05
34.2542641379829,63.1030036568739,5.8772972829876e-05
34.2542641379829,64.3425563846864,3.42705011203142e-05
34.2542641379829,65.5821091124989,1.80913376811414e-05
34.2542641379829,66.8216618403114,8.64626084904534e-06
34.2542641379829,68.0612145681238,3.74104916655941e-06
34.2542641379829,69.3007672959363,1.46543286405946e-06
34.2542641379829,70.5403200237488,5.1969180256485e-07
34.2542641379829,71.7798727515612,1.6685269843606e-07
34.2542641379829,73.0194254793737,1.0654565173497e-13
34.2542641379829,74.2589782071862,1.0654565173497e-13
34.2542641379829,75.4985309349987,1.0654565173497e-13
34.2542641379829,76.7380836628111,1.0654565173497e-13
35.0385488715275,16,0.000228913902782422
35.0385488715275,17.2395527278125,0.000276625905789408
35.0385488715275,18.4791054556249,0.000320008791853309
35.0385488715275,19.7186581834374,0.00036416110299626
35.0385488715275,20.9582109112499,0.000422307112377263
35.0385488715275,22.1977636390624,0.000513416035602046
35.0385488715275,23.4373163668748,0.000656155141419127
35.0385488715275,24.6768690946873,0.000859338838034648
35.0385488715275,25.9164218224998,0.00111514353796069
35.0385488715275,27.1559745503123,0.00139728644174181
35.0385488715275,28.3955272781247,0.00166737514300007
35.0385488715275,29.6350800059372,0.00188755837678241
35.0385488715275,30.8746327337497,0.00203328653714239
35.0385488715275,32.1141854615621,0.00210036297367279
35.0385488715275,33.3537381893746,0.00210228978179249
35.0385488715275,34.5932909171871,0.002060126121475
35.0385488715275,35.8328436449996,0.00199114564473186
35.0385488715275,37.072396372812,0.00190217650240739
35.0385488715275,38.3119491006245,0.00179023496996296
35.0385488715275,39.551501828437,0.001648826798205
35.0385488715275,40.7910545562494,0.00147519139491316
35.0385488715275,42.0306072840619,0.00127436737771273
35.0385488715275,43.2701600118744,0.00105821491790871
35.0385488715275,44.5097127396869,0.000842085012646635
35.0385488715275,45.7492654674993,0.000640984082977639
35.0385488715275,46.9888181953118,0.000466859515155273
35.0385488715275,48.2283709231243,0.000328441792125544
35.0385488715275,49.4679236509367,0.000229692972424235
35.0385488715275,50.7074763787492,0.000170750930842947
35.0385488715275,51.9470291065617,0.000146929436742479
35.0385488715275,53.1865818343742,0.000149247888927834
35.0385488715275,54.4261345621866,0.000165109960185389
35.0385488715275,55.6656872899991,0.00018146969245369
35.0385488715275,56.9052400178116,0.000187638682811189
35.0385488715275,58.1447927456241,0.000178347460882287
35.0385488715275,59.3843454734365,0.000154317501913485
35.0385488715275,60.623898201249,0.000121109222712709
35.0385488715275,61.8634509290615,8.61063002618828e-05
35.0385488715275,63.1030036568739,5.5458778134414e-05
35.0385488715275,64.3425563846864,3.23379952837874e-05
35.0385488715275,65.5821091124989,1.70711712255461e-05
35.0385488715275,66.8216618403114,8.15870014789734e-06
35.0385488715275,68.0612145681238,3.53009224697049e-06
35.0385488715275,69.3007672959363,1.38279743503871e-06
35.0385488715275,70.5403200237488,4.9038649891242e-07
35.0385488715275,71.7798727515612,1.57443912365616e-07
35.0385488715275,73.0194254793737,1.0654565173497e-13
35.0385488715275,74.2589782071862,1.0654565173497e-13
35.0385488715275,75.4985309349987,1.0654565173497e-13
35.0385488715275,76.7380836628111,1.0654565173497e-13
35.8228336050722,16,0.000190024820062632
35.8228336050722,17.2395527278125,0.00023085142732051
35.8228336050722,18.4791054556249,0.000269229128755875
35.8228336050722,19.7186581834374,0.000310749863685696
35.8228336050722,20.9582109112499,0.000368656046513719
35.8228336050722,22.1977636390624,0.000461570767605478
35.8228336050722,23.4373163668748,0.000607661603702428
35.8228336050722,24.6768690946873,0.00081527499900128
35.8228336050722,25.9164218224998,0.00107624814565839
35.8228336050722,27.1559745503123,0.00136389659467012
35.8228336050722,28.3955272781247,0.00163936797123835
35.8228336050722,29.6350800059372,0.00186432254014302
35.8228336050722,30.8746327337497,0.00201407046318276
35.8228336050722,32.1141854615621,0.00208489632680279
35.8228336050722,33.3537381893746,0.00209131219942957
35.8228336050722,34.5932909171871,0.00205541328024529
35.8228336050722,35.8328436449996,0.00199481924442103
35.8228336050722,37.072396372812,0.00191563334934511
35.8228336050722,38.3119491006245,0.00181327703536886
35.8228336050722,39.551501828437,0.0016794575012649
35.8228336050722,40.7910545562494,0.00151010221473577
35.8228336050722,42.0306072840619,0.00130981723912219
35.8228336050722,43.2701600118744,0.00109092081975211
35.8228336050722,44.5097127396869,0.000869763882060598
35.8228336050722,45.7492654674993,0.000662491414397079
35.8228336050722,46.9888181953118,0.000482032063671943
35.8228336050722,48.2283709231243,0.000337747415459514
35.8228336050722,49.4679236509367,0.000233801359561487
35.8228336050722,50.7074763787492,0.000170238148183536
35.8228336050722,51.9470291065617,0.000142209766519399
35.8228336050722,53.1865818343742,0.000140667030003437
35.8228336050722,54.4261345621866,0.000153231929330604
35.8228336050722,55.6656872899991,0.000167273874735727
35.8228336050722,56.9052400178116,0.000172484411187081
35.8228336050722,58.1447927456241,0.000163794103509205
35.8228336050722,59.3843454734365,0.000141674320880784
35.8228336050722,60.623898201249,0.000111168506697802
35.8228336050722,61.8634509290615,7.9035053236399e-05
35.8228336050722,63.1030036568739,5.09043759742094e-05
35.8228336050722,64.3425563846864,2.96823248826075e-05
35.8228336050722,65.5821091124989,1.56692474594218e-05
35.8228336050722,66.8216618403114,7.48868896431183e-06
35.8228336050722,68.0612145681238,3.2401929686929e-06
35.8228336050722,69.3007672959363,1.2692389356069e-06
35.8228336050722,70.5403200237488,4.50114833990975e-07
35.8228336050722,71.7798727515612,1.4451425688617e-07
35.8228336050722,73.0194254793737,1.0654565173497e-13
35.8228336050722,74.2589782071862,1.0654565173497e-13
35.8228336050722,75.4985309349987,1.0654565173497e-13
35.8228336050722,76.7380836628111,1.0654565173497e-13
36.6071183386169,16,0.000154693365190774
36.6071183386169,17.2395527278125,0.000189215563901835
36.6071183386169,18.4791054556249,0.000223044610841582
36.6071183386169,19.7186581834374,0.000262129415402137
36.6071183386169,20.9582109112499,0.000319519496996533
36.6071183386169,22.1977636390624,0.000413239264379176
36.6071183386169,23.4373163668748,0.000560731985428856
36.6071183386169,24.6768690946873,0.000769798664924743
36.6071183386169,25.9164218224998,0.00103208511889689
36.6071183386169,27.1559745503123,0.00132089172568519
36.6071183386169,28.3955272781247,0.00159745945952232
36.6071183386169,29.6350800059372,0.0018235297299059
36.6071183386169,30.8746327337497,0.00197470282005724
36.6071183386169,32.1141854615621,0.00204793527244627
36.6071183386169,33.3537381893746,0.00205871651171446
36.6071183386169,34.5932909171871,0.00203000203086017
36.6071183386169,35.8328436449996,0.0019795327354446
36.6071183386169,37.072396372812,0.00191244854613969
36.6071183386169,38.3119491006245,0.00182231540078482
36.6071183386169,39.551501828437,0.00169873938309673
36.6071183386169,40.7910545562494,0.00153603334311977
36.6071183386169,42.0306072840619,0.00133815008587861
36.6071183386169,43.2701600118744,0.00111780984649134
36.6071183386169,44.5097127396869,0.000892479103982249
36.6071183386169,45.7492654674993,0.000679653011406017
36.6071183386169,46.9888181953118,0.000493420562885475
36.6071183386169,48.2283709231243,0.000343836252877209
36.6071183386169,49.4679236509367,0.000235210020911725
36.6071183386169,50.7074763787492,0.000167376569920299
36.6071183386169,51.9470291065617,0.000135239805659672
36.6071183386169,53.1865818343742,0.000129685751394258
36.6071183386169,54.4261345621866,0.000138665185916893
36.6071183386169,55.6656872899991,0.000150121637079633
36.6071183386169,56.9052400178116,0.00015427629757334
36.6071183386169,58.1447927456241,0.000146341620361381
36.6071183386169,59.3843454734365,0.000126524869911341
36.6071183386169,60.623898201249,9.92612980370951e-05
36.6071183386169,61.8634509290615,7.05662036244952e-05
36.6071183386169,63.1030036568739,4.54498151551772e-05
36.6071183386169,64.3425563846864,2.65017722636247e-05
36.6071183386169,65.5821091124989,1.3990239287331e-05
36.6071183386169,66.8216618403114,6.68625285486321e-06
36.6071183386169,68.0612145681238,2.89299630288777e-06
36.6071183386169,69.3007672959363,1.13323607071255e-06
36.6071183386169,70.5403200237488,4.01883641867212e-07
36.6071183386169,71.7798727515612,1.29029108736977e-07
36.6071183386169,73.0194254793737,1.0654565173497e-13
36.6071183386169,74.2589782071862,1.0654565173497e-13
36.6071183386169,75.4985309349987,1.0654565173497e-13
36.6071183386169,76.7380836628111,1.0654565173497e-13
37.3914030721616,16,0.000123470869778853
37.3914030721616,17.2395527278125,0.000152332637532641
37.3914030721616,18.4791054556249,0.000182066018437384
37.3914030721616,19.7186581834374,0.00021884729208462
37.3914030721616,20.9582109112499,0.000275355031346238
37.3914030721616,22.1977636390624,0.000368806287718264
37.3914030721616,23.4373163668748,0.000515726825564884
37.3914030721616,24.6768690946873,0.000723297319078594
37.3914030721616,25.9164218224998,0.000983095229697277
37.3914030721616,27.1559745503123,0.00126876593324504
37.3914030721616,28.3955272781247,0.00154219069184025
37.3914030721616,29.6350800059372,0.00176578510129016
37.3914030721616,30.8746327337497,0.0019159006890971
37.3914030721616,32.1141854615621,0.00199036103658835
37.3914030721616,33.3537381893746,0.00200555419859586
37.3914030721616,34.5932909171871,0.00198503312284729
37.3914030721616,35.8328436449996,0.00194634819821158
37.3914030721616,37.072396372812,0.00189340027127734
37.3914030721616,38.3119491006245,0.00181767697378361
37.3914030721616,39.551501828437,0.00170648406455065
37.3914030721616,40.7910545562494,0.00155234297881223
37.3914030721616,42.0306072840619,0.00135843274226481
37.3914030721616,43.2701600118744,0.00113785959108194
37.3914030721616,44.5097127396869,0.000909299351030341
37.3914030721616,45.7492654674993,0.000691747029361651
37.3914030721616,46.9888181953118,0.000500562363474281
37.3914030721616,48.2283709231243,0.000346505397762617
37.3914030721616,49.4679236509367,0.000233961609933728
37.3914030721616,50.7074763787492,0.000162448990344396
37.3914030721616,51.9470291065617,0.000126550032573413
37.3914030721616,53.1865818343742,0.00011708945784783
37.3914030721616,54.4261345621866,0.000122430673377291
37.3914030721616,55.6656872899991,0.000131206744798454
37.3914030721616,56.9052400178116,0.000134277845789514
37.3914030721616,58.1447927456241,0.000127200315670514
37.3914030721616,59.3843454734365,0.00010991929132517
37.3914030721616,60.623898201249,8.62128211156761e-05
37.3914030721616,61.8634509290615,6.12866579689369e-05
37.3914030721616,63.1030036568739,3.94731065736382e-05
37.3914030721616,64.3425563846864,2.3016755456115e-05
37.3914030721616,65.5821091124989,1.21505050019243e-05
37.3914030721616,66.8216618403114,5.80700208828559e-06
37.3914030721616,68.0612145681238,2.51256360429933e-06
37.3914030721616,69.3007672959363,9.84214084030925e-07
37.3914030721616,70.5403200237488,3.4903543108952e-07
37.3914030721616,71.7798727515612,1.12061616595949e-07
37.3914030721616,73.0194254793737,1.0654565173497e-13
37.3914030721616,74.2589782071862,1.0654565173497e-13
37.3914030721616,75.4985309349987,1.0654565173497e-13
37.3914030721616,76.7380836628111,1.0654565173497e-13
38.1756878057062,16,9.66225286951801e-05
38.1756878057062,17.2395527278125,0.000120506739042764
38.1756878057062,18.4791054556249,0.000146589424906811
38.1756878057062,19.7186581834374,0.000181151197831422
38.1756878057062,20.9582109112499,0.000236353121821026
38.1756878057062,22.1977636390624,0.000328439735953069
38.1756878057062,23.4373163668748,0.000472860683361293
38.1756878057062,24.6768690946873,0.00067610831174937
38.1756878057062,25.9164218224998,0.000929792461135417
38.1756878057062,27.1559745503123,0.00120823441050343
38.1756878057062,28.3955272781247,0.00147448502800117
38.1756878057062,29.6350800059372,0.00169223229951418
38.1756878057062,30.8746327337497,0.00183904920645964
38.1756878057062,32.1141854615621,0.00191380610501106
38.1756878057062,33.3537381893746,0.00193365065995549
38.1756878057062,34.5932909171871,0.00192237734559104
38.1756878057062,35.8328436449996,0.00189695052460825
38.1756878057062,37.072396372812,0.00185973248751881
38.1756878057062,38.3119491006245,0.00179997169171954
38.1756878057062,39.551501828437,0.00170260954005008
38.1756878057062,40.7910545562494,0.00155835727865844
38.1756878057062,42.0306072840619,0.00136962184235918
38.1756878057062,43.2701600118744,0.00114992325791329
38.1756878057062,44.5097127396869,0.000919203053363294
38.1756878057062,45.7492654674993,0.000698016806067166
38.1756878057062,46.9888181953118,0.000503010777159592
38.1756878057062,48.2283709231243,0.00034559852003276
38.1756878057062,49.4679236509367,0.000230153056102056
38.1756878057062,50.7074763787492,0.000155783496005448
38.1756878057062,51.9470291065617,0.000116699807810739
38.1756878057062,53.1865818343742,0.000103675856695701
38.1756878057062,54.4261345621866,0.00010554844599647
38.1756878057062,55.6656872899991,0.000111713586935927
38.1756878057062,56.9052400178116,0.000113739103037592
38.1756878057062,58.1447927456241,0.00010756613633715
38.1756878057062,59.3843454734365,9.28947207630967e-05
38.1756878057062,60.623898201249,7.28379315195623e-05
38.1756878057062,61.8634509290615,5.17758583914327e-05
38.1756878057062,63.1030036568739,3.33474534908152e-05
38.1756878057062,64.3425563846864,1.94448891589107e-05
38.1756878057062,65.5821091124989,1.02649230226078e-05
38.1756878057062,66.8216618403114,4.90583966830462e-06
38.1756878057062,68.0612145681238,2.12265020947309e-06
38.1756878057062,69.3007672959363,8.31478346681378e-07
38.1756878057062,70.5403200237488,2.94870199364489e-07
38.1756878057062,71.7798727515612,9.46712805734597e-08
38.1756878057062,73.0194254793737,1.0654565173497e-13
38.1756878057062,74.2589782071862,1.0654565173497e-13
38.1756878057062,75.4985309349987,1.0654565173497e-13
38.1756878057062,76.7380836628111,1.0654565173497e-13
38.9599725392509,16,7.41051264293454e-05
38.9599725392509,17.2395527278125,9.3697854245945e-05
38.9599725392509,18.4791054556249,0.00011655989453483
38.9599725392509,19.7186581834374,0.000148964413525906
38.9599725392509,20.9582109112499,0.000202439937886144
38.9599725392509,22.1977636390624,0.000292134298689868
38.9599725392509,23.4373163668748,0.000432295257427324
38.9599725392509,24.6768690946873,0.000628663839551157
38.9599725392509,25.9164218224998,0.000872956091516158
38.9599725392509,27.1559745503123,0.00114045921664975
38.9599725392509,28.3955272781247,0.00139588484266122
38.9599725392509,29.6350800059372,0.00160477072881166
38.9599725392509,30.8746327337497,0.00174636704954945
38.9599725392509,32.1141854615621,0.00182074254873874
38.9599725392509,33.3537381893746,0.00184560687721417
38.9599725392509,34.5932909171871,0.00184456147336934
38.9599725392509,35.8328436449996,0.00183352667022945
38.9599725392509,37.072396372812,0.00181302530601356
38.9599725392509,38.3119491006245,0.00176998830692746
38.9599725392509,39.551501828437,0.00168708167618895
38.9599725392509,40.7910545562494,0.00155335966544403
38.9599725392509,42.0306072840619,0.00137058789018737
38.9599725392509,43.2701600118744,0.00115276841747269
38.9599725392509,44.5097127396869,0.000921113440921672
38.9599725392509,45.7492654674993,0.000697690918895011
38.9599725392509,46.9888181953118,0.000500336705411653
38.9599725392509,48.2283709231243,0.00034099052891493
38.9599725392509,49.4679236509367,0.000223905271780196
38.9599725392509,50.7074763787492,0.00014770810242316
38.9599725392509,51.9470291065617,0.000106214535682206
38.9599725392509,53.1865818343742,9.01719009377585e-05
38.9599725392509,54.4261345621866,8.89344679660328e-05
38.9599725392509,55.6656872899991,9.26986365062218e-05
38.9599725392509,56.9052400178116,9.37720706126913e-05
38.9599725392509,58.1447927456241,8.85016528998507e-05
38.9599725392509,59.3843454734365,7.63721281896434e-05
38.9599725392509,60.623898201249,5.98600828194813e-05
38.9599725392509,61.8634509290615,4.25481673404856e-05
38.9599725392509,63.1030036568739,2.7404143081113e-05
38.9599725392509,64.3425563846864,1.59793468144108e-05
38.9599725392509,65.5821091124989,8.4354692722079e-06
38.9599725392509,66.8216618403114,4.03150220271687e-06
38.9599725392509,68.0612145681238,1.74434338944581e-06
38.9599725392509,69.3007672959363,6.83289102946935e-07
38.9599725392509,70.5403200237488,2.42317307256052e-07
38.9599725392509,71.7798727515612,7.77986036991355e-08
38.9599725392509,73.0194254793737,1.0654565173497e-13
38.9599725392509,74.2589782071862,1.0654565173497e-13
38.9599725392509,75.4985309349987,1.0654565173497e-13
38.9599725392509,76.7380836628111,1.0654565173497e-13
39.7442572727956,16,5.58222337472835e-05
39.7442572727956,17.2395527278125,7.18206187984138e-05
39.7442572727956,18.4791054556249,9.18922297590829e-05
39.7442572727956,19.7186581834374,0.000122200515778327
39.7442572727956,20.9582109112499,0.000173557581491386
39.7442572727956,22.1977636390624,0.000259934385287104
39.7442572727956,23.4373163668748,0.000394291737833937
39.7442572727956,24.6768690946873,0.000581570253883255
39.7442572727956,25.9164218224998,0.000813643758501718
39.7442572727956,27.1559745503123,0.00106700842982366
39.7442572727956,28.3955272781247,0.00130846970563902
39.7442572727956,29.6350800059372,0.00150594248863037
39.7442572727956,30.8746327337497,0.0016407678465997
39.7442572727956,32.1141854615621,0.00171432310501651
39.7442572727956,33.3537381893746,0.0017446318305148
39.7442572727956,34.5932909171871,0.00175461628244665
39.7442572727956,35.8328436449996,0.00175866654000162
39.7442572727956,37.072396372812,0.00175519085996391
39.7442572727956,38.3119491006245,0.00172881725844238
39.7442572727956,39.551501828437,0.00166017107493592
39.7442572727956,40.7910545562494,0.00153695663380852
39.7442572727956,42.0306072840619,0.00136053836609455
39.7442572727956,43.2701600118744,0.00114549542994655
39.7442572727956,44.5097127396869,0.000914259241662583
39.7442572727956,45.7492654674993,0.000690255630112756
39.7442572727956,46.9888181953118,0.000492307458674356
39.7442572727956,48.2283709231243,0.000332685915555689
39.7442572727956,49.4679236509367,0.000215401365307424
39.7442572727956,50.7074763787492,0.000138547305069478
39.7442572727956,51.9470291065617,9.55529519023913e-05
39.7442572727956,53.1865818343742,7.71787121383268e-05
39.7442572727956,54.4261345621866,7.33279501457342e-05
39.7442572727956,55.6656872899991,7.50057464170314e-05
39.7442572727956,56.9052400178116,7.52613623204721e-05
39.7442572727956,58.1447927456241,7.08506221414706e-05
39.7442572727956,59.3843454734365,6.10823236462642e-05
39.7442572727956,60.623898201249,4.78532142723813e-05
39.7442572727956,61.8634509290615,3.40115631250259e-05
39.7442572727956,63.1030036568739,2.19059433237596e-05
39.7442572727956,64.3425563846864,1.27733483448505e-05
39.7442572727956,65.5821091124989,6.74302828004346e-06
39.7442572727956,66.8216618403114,3.2226462437059e-06
39.7442572727956,68.0612145681238,1.39436899425292e-06
39.7442572727956,69.3007672959363,5.46198154001544e-07
39.7442572727956,70.5403200237488,1.93700243915875e-07
39.7442572727956,71.7798727515612,6.21895674043343e-08
39.7442572727956,73.0194254793737,1.0654565173497e-13
39.7442572727956,74.2589782071862,1.0654565173497e-13
39.7442572727956,75.4985309349987,1.0654565173497e-13
39.7442572727956,76.7380836628111,1.0654565173497e-13
40.5285420063403,16,4.12935950556357e-05
40.5285420063403,17.2395527278125,5.43323357046882e-05
40.5285420063403,18.4791054556249,7.20094808468703e-05
40.5285420063403,19.7186581834374,0.000100297197078871
40.5285420063403,20.9582109112499,0.000149237372904425
40.5285420063403,22.1977636390624,0.000231577028252366
40.5285420063403,23.4373163668748,0.000358932474987733
40.5285420063403,24.6768690946873,0.000535398841037656
40.5285420063403,25.9164218224998,0.000753031074209246
40.5285420063403,27.1559745503123,0.000989721768326197
40.5285420063403,28.3955272781247,0.00121472838896689
40.5285420063403,29.6350800059372,0.00139879472890605
40.5285420063403,30.8746327337497,0.00152569983640899
40.5285420063403,32.1141854615621,0.00159818800547122
40.5285420063403,33.3537381893746,0.00163431080953857
40.5285420063403,34.5932909171871,0.0016558065864877
40.5285420063403,35.8328436449996,0.00167506082513516
40.5285420063403,37.072396372812,0.00168814845303481
40.5285420063403,38.3119491006245,0.00167751375811773
40.5285420063403,39.551501828437,0.00162211424559163
40.5285420063403,40.7910545562494,0.00150874700015786
40.5285420063403,42.0306072840619,0.00133870570739663
40.5285420063403,43.2701600118744,0.00112725530889354
40.5285420063403,44.5097127396869,0.000897932316105059
40.5285420063403,45.7492654674993,0.000675258442067851
40.5285420063403,46.9888181953118,0.000478736825273026
40.5285420063403,48.2283709231243,0.000320710441510878
40.5285420063403,49.4679236509367,0.000204810798285008
40.5285420063403,50.7074763787492,0.000128567704604101
40.5285420063403,51.9470291065617,8.5063662157771e-05
40.5285420063403,53.1865818343742,6.51307629528685e-05
40.5285420063403,54.4261345621866,5.92485033382469e-05
40.5285420063403,55.6656872899991,5.92202696262671e-05
40.5285420063403,56.9052400178116,5.88172007999939e-05
40.5285420063403,58.1447927456241,5.51936632756483e-05
40.5285420063403,59.3843454734365,4.75276372953628e-05
40.5285420063403,60.623898201249,3.721166875046e-05
40.5285420063403,61.8634509290615,2.64462748895416e-05
40.5285420063403,63.1030036568739,1.70333423584578e-05
40.5285420063403,64.3425563846864,9.93213632510845e-06
40.5285420063403,65.5821091124989,5.24315741756566e-06
40.5285420063403,66.8216618403114,2.50582391992694e-06
40.5285420063403,68.0612145681238,1.08421555292567e-06
40.5285420063403,69.3007672959363,4.24705752916613e-07
40.5285420063403,70.5403200237488,1.50614950507853e-07
40.5285420063403,71.7798727515612,4.83565659358518e-08
40.5285420063403,73.0194254793737,1.0654565173497e-13
40.5285420063403,74.2589782071862,1.0654565173497e-13
40.5285420063403,75.4985309349987,1.0654565173497e-13
40.5285420063403,76.7380836628111,1.0654565173497e-13
41.3128267398849,16,3.01034255593153e-05
41.3128267398849,17.2395527278125,4.0777966644341e-05
41.3128267398849,18.4791054556249,5.64449203026359e-05
41.3128267398849,19.7186581834374,8.28186892183724e-05
41.3128267398849,20.9582109112499,0.000129143065282321
41.3128267398849,22.1977636390624,0.000206928069647375
41.3128267398849,23.4373163668748,0.000326423810888895
41.3128267398849,24.6768690946873,0.000490852375442113
41.3128267398849,25.9164218224998,0.000692457188945189
41.3128267398849,27.1559745503123,0.000910660138978725
41.3128267398849,28.3955272781247,0.0011174389803329
41.3128267398849,29.6350800059372,0.00128671415214584
41.3128267398849,30.8746327337497,0.0014049554003439
41.3128267398849,32.1141854615621,0.00147627002928428
41.3128267398849,33.3537381893746,0.00151843101332307
41.3128267398849,34.5932909171871,0.00155150997439881
41.3128267398849,35.8328436449996,0.00158547130644865
41.3128267398849,37.072396372812,0.00161392316001699
41.3128267398849,38.3119491006245,0.00161734680922127
41.3128267398849,39.551501828437,0.00157350881758234
41.3128267398849,40.7910545562494,0.00146882773974703
41.3128267398849,42.0306072840619,0.00130490321398241
41.3128267398849,43.2701600118744,0.00109778667267404
41.3128267398849,44.5097127396869,0.000871947944569316
41.3128267398849,45.7492654674993,0.000652659462186286
41.3128267398849,46.9888181953118,0.000459723759525812
41.3128267398849,48.2283709231243,0.000305254840160514
41.3128267398849,49.4679236509367,0.000192365233836843
41.3128267398849,50.7074763787492,0.000118012190246207
41.3128267398849,51.9470291065617,7.49971584390254e-05
41.3128267398849,53.1865818343742,5.42976078592194e-05
41.3128267398849,54.4261345621866,4.69937575817363e-05
41.3128267398849,55.6656872899991,4.56652654371325e-05
41.3128267398849,56.9052400178116,4.47712549903513e-05
41.3128267398849,58.1447927456241,4.18442991995763e-05
41.3128267398849,59.3843454734365,3.59786048914521e-05
41.3128267398849,60.623898201249,2.81476121673066e-05
41.3128267398849,61.8634509290615,2.00029756419958e-05
41.3128267398849,63.1030036568739,1.28833846627204e-05
41.3128267398849,64.3425563846864,7.51229735809382e-06
41.3128267398849,65.5821091124989,3.96572865361052e-06
41.3128267398849,66.8216618403114,1.89531172321176e-06
41.3128267398849,68.0612145681238,8.20060193219189e-07
41.3128267398849,69.3007672959363,3.2123158615303e-07
41.3128267398849,70.5403200237488,1.13919529268767e-07
41.3128267398849,71.7798727515612,3.65751023380584e-08
41.3128267398849,73.0194254793737,1.0654565173497e-13
41.3128267398849,74.2589782071862,1.0654565173497e-13
41.3128267398849,75.4985309349987,1.0654565173497e-13
41.3128267398849,76.7380836628111,1.0654565173497e-13
42.0971114734296,16,2.16634499684041e-05
42.0971114734296,17.2395527278125,3.04733283925739e-05
42.0971114734296,18.4791054556249,4.44582781768166e-05
42.0971114734296,19.7186581834374,6.90319617040637e-05
42.0971114734296,20.9582109112499,0.00011263976884686
42.0971114734296,22.1977636390624,0.000185571296313237
42.0971114734296,23.4373163668748,0.000296718586975251
42.0971114734296,24.6768690946873,0.000448417950406054
42.0971114734296,25.9164218224998,0.000633093898026721
42.0971114734296,27.1559745503123,0.000831774587429689
42.0971114734296,28.3955272781247,0.00101932721442831
42.0971114734296,29.6350800059372,0.00117307414827227
42.0971114734296,30.8746327337497,0.00128231612390475
42.0971114734296,32.1141854615621,0.0013524530646217
42.0971114734296,33.3537381893746,0.00140067131092278
42.0971114734296,34.5932909171871,0.00144495338129706
42.0971114734296,35.8328436449996,0.00149252463863488
42.0971114734296,37.072396372812,0.00153449991179081
42.0971114734296,38.3119491006245,0.00154970966951085
42.0971114734296,39.551501828437,0.00151527051680987
42.0971114734296,40.7910545562494,0.00141778385579325
42.0971114734296,42.0306072840619,0.00125953318916759
42.0971114734296,43.2701600118744,0.00105742931455221
42.0971114734296,44.5097127396869,0.000836655055013667
42.0971114734296,45.7492654674993,0.000622834535341339
42.0971114734296,46.9888181953118,0.000435649138318339
42.0971114734296,48.2283709231243,0.000286668661847446
42.0971114734296,49.4679236509367,0.000178353736492482
42.0971114734296,50.7074763787492,0.000107100101720053
42.0971114734296,51.9470291065617,6.55131667801327e-05
42.0971114734296,53.1865818343742,4.47991387434612e-05
42.0971114734296,54.4261345621866,3.66618727838957e-05
42.0971114734296,55.6656872899991,3.44292215278409e-05
42.0971114734296,56.9052400178116,3.32065486504632e-05
42.0971114734296,58.1447927456241,3.0877929108579e-05
42.0971114734296,59.3843454734365,2.64991987249977e-05
42.0971114734296,60.623898201249,2.07108780294882e-05
42.0971114734296,61.8634509290615,1.47169185700856e-05
42.0971114734296,63.1030036568739,9.4787758772388e-06
42.0971114734296,64.3425563846864,5.52707109542352e-06
42.0971114734296,65.5821091124989,2.9177311771409e-06
42.0971114734296,66.8216618403114,1.39444994558085e-06
42.0971114734296,68.0612145681238,6.03348186898621e-07
42.0971114734296,69.3007672959363,2.36341791349693e-07
42.0971114734296,70.5403200237488,8.38147516548013e-08
42.0971114734296,71.7798727515612,2.69096364678693e-08
42.0971114734296,73.0194254793737,1.0654565173497e-13
42.0971114734296,74.2589782071862,1.0654565173497e-13
42.0971114734296,75.4985309349987,1.0654565173497e-13
42.0971114734296,76.7380836628111,1.0654565173497e-13
42.8813962069743,16,1.55158459254765e-05
42.8813962069743,17.2395527278125,2.29088657972568e-05
42.8813962069743,18.4791054556249,3.55272845504282e-05
42.8813962069743,19.7186581834374,5.84541343033658e-05
42.8813962069743,20.9582109112499,9.93537356203446e-05
42.8813962069743,22.1977636390624,0.000167337055464179
42.8813962069743,23.4373163668748,0.000269980460589438
42.8813962069743,24.6768690946873,0.000408749644333101
42.8813962069743,25.9164218224998,0.000576244083939343
42.8813962069743,27.1559745503123,0.000755128118518871
42.8813962069743,28.3955272781247,0.000923225338768279
42.8813962069743,29.6350800059372,0.00106134779824287
42.8813962069743,30.8746327337497,0.00116163842039043
42.8813962069743,32.1141854615621,0.00123064739439382
42.8813962069743,33.3537381893746,0.00128467951379511
42.8813962069743,34.5932909171871,0.001339297914002
42.8813962069743,35.8328436449996,0.00139880403315831
42.8813962069743,37.072396372812,0.00145191803482017
42.8813962069743,38.3119491006245,0.00147621276635842
42.8813962069743,39.551501828437,0.00144872093788249
42.8813962069743,40.7910545562494,0.00135676837666677
42.8813962069743,42.0306072840619,0.00120365662287047
42.8813962069743,43.2701600118744,0.00100718097406097
42.8813962069743,44.5097127396869,0.000792978343889734
42.8813962069743,45.7492654674993,0.000586603143294417
42.8813962069743,46.9888181953118,0.000407192316749712
42.8813962069743,48.2283709231243,0.000265470195256164
42.8813962069743,49.4679236509367,0.000163131619729052
42.8813962069743,50.7074763787492,9.60403095061404e-05
42.8813962069743,51.9470291065617,5.6701887604028e-05
42.8813962069743,53.1865818343742,3.66371271049679e-05
42.8813962069743,54.4261345621866,2.81933074085604e-05
42.8813962069743,55.6656872899991,2.54154735706641e-05
42.8813962069743,56.9052400178116,2.40100276824357e-05
42.8813962069743,58.1447927456241,2.21823533489082e-05
42.8813962069743,59.3843454734365,1.8990729989344e-05
42.8813962069743,60.623898201249,1.48234801405992e-05
42.8813962069743,61.8634509290615,1.05324971474494e-05
42.8813962069743,63.1030036568739,6.78370131715347e-06
42.8813962069743,64.3425563846864,3.95557400613923e-06
42.8813962069743,65.5821091124989,2.08814060864115e-06
42.8813962069743,66.8216618403114,9.97969785872495e-07
42.8813962069743,68.0612145681238,4.31799838204279e-07
42.8813962069743,69.3007672959363,1.69143372735211e-07
42.8813962069743,70.5403200237488,5.9983931317848e-08
42.8813962069743,71.7798727515612,1.92584927331759e-08
42.8813962069743,73.0194254793737,1.0654565173497e-13
42.8813962069743,74.2589782071862,1.0654565173497e-13
42.8813962069743,75.4985309349987,1.0654565173497e-13
42.8813962069743,76.7380836628111,1.0654565173497e-13
43.665680940519,16,1.11281843591237e-05
43.665680940519,17.2395527278125,1.74499916800543e-05
43.665680940519,18.4791054556249,2.89477947473595e-05
43.665680940519,19.7186581834374,5.03621296930708e-05
43.665680940519,20.9582109112499,8.86129920937117e-05
43.665680940519,22.1977636390624,0.000151698671965931
43.665680940519,23.4373163668748,0.000245954665529535
43.665680940519,24.6768690946873,0.000372021363738299
43.665680940519,25.9164218224998,0.000522675909880239
43.665680940519,27.1559745503123,0.000682209095432693
43.665680940519,28.3955272781247,0.000831368478449748
43.665680940519,29.6350800059372,0.000954400881122335
43.665680940519,30.8746327337497,0.0010461665544187
43.665680940519,32.1141854615621,0.00111415213914283
43.665680940519,33.3537381893746,0.00117351335479938
43.665680940519,34.5932909171871,0.00123717958660356
43.665680940519,35.8328436449996,0.0013064968162669
43.665680940519,37.072396372812,0.00136801681323227
43.665680940519,38.3119491006245,0.00139850630925542
43.665680940519,39.551501828437,0.00137546248208055
43.665680940519,40.7910545562494,0.00128740847466135
43.665680940519,42.0306072840619,0.00113891704627723
43.665680940519,43.2701600118744,0.000948632994065335
43.665680940519,44.5097127396869,0.000742364744372373
43.665680940519,45.7492654674993,0.000545186446379018
43.665680940519,46.9888181953118,0.00037530161320794
43.665680940519,48.2283709231243,0.000242329783788609
43.665680940519,49.4679236509367,0.000147116754175464
43.665680940519,50.7074763787492,8.50407262435199e-05
43.665680940519,51.9470291065617,4.86072112110465e-05
43.665680940519,53.1865818343742,2.97322380297997e-05
43.665680940519,54.4261345621866,2.14203510007355e-05
43.665680940519,55.6656872899991,1.84007873644964e-05
43.665680940519,56.9052400178116,1.69348225058573e-05
43.665680940519,58.1447927456241,1.55175366744798e-05
43.665680940519,59.3843454734365,1.32437438341779e-05
43.665680940519,60.623898201249,1.032040492503e-05
43.665680940519,61.8634509290615,7.33226235374511e-06
43.665680940519,63.1030036568739,4.72251519183754e-06
43.665680940519,64.3425563846864,2.75369705461453e-06
43.665680940519,65.5821091124989,1.45367186524931e-06
43.665680940519,66.8216618403114,6.94742774547056e-07
43.665680940519,68.0612145681238,3.00600100213193e-07
43.665680940519,69.3007672959363,1.17750194178044e-07
43.665680940519,70.5403200237488,4.17581809208461e-08
43.665680940519,71.7798727515612,1.34069175885354e-08
43.665680940519,73.0194254793737,1.0654565173497e-13
43.665680940519,74.2589782071862,1.0654565173497e-13
43.665680940519,75.4985309349987,1.0654565173497e-13
43.665680940519,76.7380836628111,1.0654565173497e-13
44.4499656740636,16,8.07177710667596e-06
44.4499656740636,17.2395527278125,1.35887802474418e-05
44.4499656740636,18.4791054556249,2.41582112841891e-05
44.4499656740636,19.7186581834374,4.41759662802129e-05
44.4499656740636,20.9582109112499,7.98644058092244e-05
44.4499656740636,22.1977636390624,0.000138191335078282
44.4499656740636,23.4373163668748,0.000224354313029532
44.4499656740636,24.6768690946873,0.000338246870359058
44.4499656740636,25.9164218224998,0.000472846475966015
44.4499656740636,27.1559745503123,0.000614037627809249
44.4499656740636,28.3955272781247,0.000745380411071667
44.4499656740636,29.6350800059372,0.000854377977465656
44.4499656740636,30.8746327337497,0.000938362367781524
44.4499656740636,32.1141854615621,0.00100548117075276
44.4499656740636,33.3537381893746,0.00106950511033066
44.4499656740636,34.5932909171871,0.00114062984202591
44.4499656740636,35.8328436449996,0.00121735965826099
44.4499656740636,37.072396372812,0.0012844157177327
44.4499656740636,38.3119491006245,0.00131824391410113
44.4499656740636,39.551501828437,0.00129730548986808
44.4499656740636,40.7910545562494,0.00121169400512667
44.4499656740636,42.0306072840619,0.00106740342562123
44.4499656740636,43.2701600118744,0.000883827655469056
44.4499656740636,44.5097127396869,0.000686654101423293
44.4499656740636,45.7492654674993,0.000500103887225586
44.4499656740636,46.9888181953118,0.000341121646766635
44.4499656740636,48.2283709231243,0.000218026193744368
44.4499656740636,49.4679236509367,0.000130770840068492
44.4499656740636,50.7074763787492,7.43103521462897e-05
44.4499656740636,51.9470291065617,4.12463803824215e-05
44.4499656740636,53.1865818343742,2.39591166098027e-05
44.4499656740636,54.4261345621866,1.61151616500433e-05
44.4499656740636,55.6656872899991,1.30924362352034e-05
44.4499656740636,56.9052400178116,1.16609830392459e-05
44.4499656740636,58.1447927456241,1.05738799293742e-05
44.4499656740636,59.3843454734365,8.98860489666027e-06
44.4499656740636,60.623898201249,6.98937581938489e-06
44.4499656740636,61.8634509290615,4.96520088581083e-06
44.4499656740636,63.1030036568739,3.19795384869039e-06
44.4499656740636,64.3425563846864,1.86472583701852e-06
44.4499656740636,65.5821091124989,9.843855122461e-07
44.4499656740636,66.8216618403114,4.70460176296036e-07
44.4499656740636,68.0612145681238,2.0355789411859e-07
44.4499656740636,69.3007672959363,7.97371043520553e-08
44.4499656740636,70.5403200237488,2.8277460201916e-08
44.4499656740636,71.7798727515612,9.0787857655677e-09
44.4499656740636,73.0194254793737,1.0654565173497e-13
44.4499656740636,74.2589782071862,1.0654565173497e-13
44.4499656740636,75.4985309349987,1.0654565173497e-13
44.4499656740636,76.7380836628111,1.0654565173497e-13
45.2342504076083,16,5.98567931344262e-06
45.2342504076083,17.2395527278125,1.089146958804e-05
45.2342504076083,18.4791054556249,2.06697036326752e-05
45.2342504076083,19.7186581834374,3.93753341494484e-05
45.2342504076083,20.9582109112499,7.25850154033027e-05
45.2342504076083,22.1977636390624,0.000126330126926798
45.2342504076083,23.4373163668748,0.000204797775467313
45.2342504076083,24.6768690946873,0.000307246693260049
45.2342504076083,25.9164218224998,0.000426903239428813
45.2342504076083,27.1559745503123,0.000551200312411599
45.2342504076083,28.3955272781247,0.00066633469140091
45.2342504076083,29.6350800059372,0.000762779445933169
45.2342504076083,30.8746327337497,0.000839986563920248
45.2342504076083,32.1141854615621,0.000906438201972656
45.2342504076083,33.3537381893746,0.000974321232472017
45.2342504076083,34.5932909171871,0.00105111025260255
45.2342504076083,35.8328436449996,0.00113271726207083
45.2342504076083,37.072396372812,0.00120246538116029
45.2342504076083,38.3119491006245,0.00123697744711166
45.2342504076083,39.551501828437,0.00121610722149425
45.2342504076083,40.7910545562494,0.00113177260277493
45.2342504076083,42.0306072840619,0.000991423537532234
45.2342504076083,43.2701600118744,0.000815036176297422
45.2342504076083,44.5097127396869,0.000627884834759806
45.2342504076083,45.7492654674993,0.000453020722221504
45.2342504076083,46.9888181953118,0.000305886546834704
45.2342504076083,48.2283709231243,0.000193381380055401
45.2342504076083,49.4679236509367,0.000114567699005894
45.2342504076083,50.7074763787492,6.4053008321596e-05
45.2342504076083,51.9470291065617,3.46230379058724e-05
45.2342504076083,53.1865818343742,1.9174643467871e-05
45.2342504076083,54.4261345621866,1.20298711514899e-05
45.2342504076083,55.6656872899991,9.17626371702716e-06
45.2342504076083,56.9052400178116,7.84675485012473e-06
45.2342504076083,58.1447927456241,7.02141622437705e-06
45.2342504076083,59.3843454734365,5.93819947634898e-06
45.2342504076083,60.623898201249,4.60442449276685e-06
45.2342504076083,61.8634509290615,3.27060303135931e-06
45.2342504076083,63.1030036568739,2.10650843585475e-06
45.2342504076083,64.3425563846864,1.22830437588848e-06
45.2342504076083,65.5821091124989,6.48419734552699e-07
45.2342504076083,66.8216618403114,3.09894506609954e-07
45.2342504076083,68.0612145681238,1.34084618300929e-07
45.2342504076083,69.3007672959363,5.25232354547642e-08
45.2342504076083,70.5403200237488,1.86265065971094e-08
45.2342504076083,71.7798727515612,5.98024227595346e-09
45.2342504076083,73.0194254793737,1.0654565173497e-13
45.2342504076083,74.2589782071862,1.0654565173497e-13
45.2342504076083,75.4985309349987,1.0654565173497e-13
45.2342504076083,76.7380836628111,1.0654565173497e-13
46.018535141153,16,4.54564549648949e-06
46.018535141153,17.2395527278125,8.95332590044633e-06
46.018535141153,18.4791054556249,1.80054831872803e-05
46.018535141153,19.7186581834374,3.54249295300969e-05
46.018535141153,20.9582109112499,6.61985623335103e-05
46.018535141153,22.1977636390624,0.000115524622193389
46.018535141153,23.4373163668748,0.000186726171193001
46.018535141153,24.6768690946873,0.00027856712404498
46.018535141153,25.9164218224998,0.000384595176737985
46.018535141153,27.1559745503123,0.000493739666833291
46.018535141153,28.3955272781247,0.000594611076818011
46.018535141153,29.6350800059372,0.000680284039471847
46.018535141153,30.8746327337497,0.000751900011315843
46.018535141153,32.1141854615621,0.000817917898137962
46.018535141153,33.3537381893746,0.000888782578093954
46.018535141153,34.5932909171871,0.000969359071086844
46.018535141153,35.8328436449996,0.00105332615529978
46.018535141153,37.072396372812,0.00112310766784672
46.018535141153,38.3119491006245,0.00115599095483053
46.018535141153,39.551501828437,0.00113356693557381
46.018535141153,40.7910545562494,0.00104970910705974
46.018535141153,42.0306072840619,0.000913245736385048
46.018535141153,43.2701600118744,0.000744508421169319
46.018535141153,44.5097127396869,0.000568075465671872
46.018535141153,45.7492654674993,0.000405576507485262
46.018535141153,46.9888181953118,0.000270799404609652
46.018535141153,48.2283709231243,0.000169185629201384
46.018535141153,49.4679236509367,9.89545119268739e-05
46.018535141153,50.7074763787492,5.44548022879013e-05
46.018535141153,51.9470291065617,2.87332042102888e-05
46.018535141153,53.1865818343742,1.52372716899428e-05
46.018535141153,54.4261345621866,8.92557500623362e-06
46.018535141153,55.6656872899991,6.35187865902161e-06
46.018535141153,56.9052400178116,5.16627981165483e-06
46.018535141153,58.1447927456241,4.54599075685703e-06
46.018535141153,59.3843454734365,3.81933813855718e-06
46.018535141153,60.623898201249,2.95058310746809e-06
46.018535141153,61.8634509290615,2.0956127310433e-06
46.018535141153,63.1030036568739,1.34972843047621e-06
46.018535141153,64.3425563846864,7.87026203739035e-07
46.018535141153,65.5821091124989,4.15469758255438e-07
46.018535141153,66.8216618403114,1.98562426288187e-07
46.018535141153,68.0612145681238,8.59136466438498e-08
46.018535141153,69.3007672959363,3.36538429883503e-08
46.018535141153,70.5403200237488,1.19347851101151e-08
46.018535141153,71.7798727515612,3.83179240282269e-09
46.018535141153,73.0194254793737,1.0654565173497e-13
46.018535141153,74.2589782071862,1.0654565173497e-13
46.018535141153,75.4985309349987,1.0654565173497e-13
46.018535141153,76.7380836628111,1.0654565173497e-13
46.8028198746977,16,3.61435835542378e-06
46.8028198746977,17.2395527278125,7.6289750288865e-06
46.8028198746977,18.4791054556249,1.60234431426145e-05
46.8028198746977,19.7186581834374,3.21894425050127e-05
46.8028198746977,20.9582109112499,6.05676992537761e-05
46.8028198746977,22.1977636390624,0.000105619080178294
46.8028198746977,23.4373163668748,0.000169953359822485
46.8028198746977,24.6768690946873,0.00025200016058568
46.8028198746977,25.9164218224998,0.000345728317759734
46.8028198746977,27.1559745503123,0.000441522408388293
46.8028198746977,28.3955272781247,0.000530168073007009
46.8028198746977,29.6350800059372,0.000606931656569301
46.8028198746977,30.8746327337497,0.000674173415361138
46.8028198746977,32.1141854615621,0.000739963472403871
46.8028198746977,33.3537381893746,0.000812887539580338
46.8028198746977,34.5932909171871,0.000895388221823961
46.8028198746977,35.8328436449996,0.000979343020656095
46.8028198746977,37.072396372812,0.00104680551819492
46.8028198746977,38.3119491006245,0.00107618229985607
46.8028198746977,39.551501828437,0.00105105686673098
46.8028198746977,40.7910545562494,0.000967275148628803
46.8028198746977,42.0306072840619,0.000834867361095735
46.8028198746977,43.2701600118744,0.000674245515832837
46.8028198746977,44.5097127396869,0.000509024487206302
46.8028198746977,45.7492654674993,0.000359226951464871
46.8028198746977,46.9888181953118,0.000236920297474048
46.8028198746977,48.2283709231243,0.000146127162627315
46.8028198746977,49.4679236509367,8.43139567678617e-05
46.8028198746977,50.7074763787492,4.56692451688152e-05
46.8028198746977,51.9470291065617,2.3565752410583e-05
46.8028198746977,53.1865818343742,1.20177582711822e-05
46.8028198746977,54.4261345621866,6.58989858934915e-06
46.8028198746977,55.6656872899991,4.35439213218754e-06
46.8028198746977,56.9052400178116,3.33301790184865e-06
46.8028198746977,58.1447927456241,2.87174306288879e-06
46.8028198746977,59.3843454734365,2.39226736553704e-06
46.8028198746977,60.623898201249,1.83923035463889e-06
46.8028198746977,61.8634509290615,1.30612999748213e-06
46.8028198746977,63.1030036568739,8.41243596865234e-07
46.8028198746977,64.3425563846864,4.90528864556127e-07
46.8028198746977,65.5821091124989,2.58949330792581e-07
46.8028198746977,66.8216618403114,1.23757761873644e-07
46.8028198746977,68.0612145681238,5.35472940263853e-08
46.8028198746977,69.3007672959363,2.09753897781267e-08
46.8028198746977,70.5403200237488,7.43857899644641e-09
46.8028198746977,71.7798727515612,2.38823658938127e-09
46.8028198746977,73.0194254793737,1.0654565173497e-13
46.8028198746977,74.2589782071862,1.0654565173497e-13
46.8028198746977,75.4985309349987,1.0654565173497e-13
46.8028198746977,76.7380836628111,1.0654565173497e-13
47.5871046082423,16,2.93253642121798e-06
47.5871046082423,17.2395527278125,6.59236374428434e-06
47.5871046082423,18.4791054556249,1.43335115438245e-05
47.5871046082423,19.7186581834374,2.92200560968042e-05
47.5871046082423,20.9582109112499,5.518958669757e-05
47.5871046082423,22.1977636390624,9.60613362744104e-05
47.5871046082423,23.4373163668748,0.000153883444748134
47.5871046082423,24.6768690946873,0.000226917319971111
47.5871046082423,25.9164218224998,0.00030965898188481
47.5871046082423,27.1559745503123,0.00039390278846517
47.5871046082423,28.3955272781247,0.000472357407539807
47.5871046082423,29.6350800059372,0.000542051818152069
47.5871046082423,30.8746327337497,0.000606087796400576
47.5871046082423,32.1141854615621,0.000671801956614623
47.5871046082423,33.3537381893746,0.000745853261685833
47.5871046082423,34.5932909171871,0.000828509176747899
47.5871046082423,35.8328436449996,0.000910319428355096
47.5871046082423,37.072396372812,0.000973495595085996
47.5871046082423,38.3119491006245,0.000997968380485865
47.5871046082423,39.551501828437,0.000969482722542086
47.5871046082423,40.7910545562494,0.000885776229565032
47.5871046082423,42.0306072840619,0.000757826446223165
47.5871046082423,43.2701600118744,0.000605816955076892
47.5871046082423,44.5097127396869,0.000452150825410779
47.5871046082423,45.7492654674993,0.000315118733726439
47.5871046082423,46.9888181953118,0.000205078087148804
47.5871046082423,48.2283709231243,0.000124736691994126
47.5871046082423,49.4679236509367,7.09338366533053e-05
47.5871046082423,50.7074763787492,3.78039471177317e-05
47.5871046082423,51.9470291065617,1.90998200534974e-05
47.5871046082423,53.1865818343742,9.40310028559843e-06
47.5871046082423,54.4261345621866,4.84481715936443e-06
47.5871046082423,55.6656872899991,2.96443045647255e-06
47.5871046082423,56.9052400178116,2.11063767382225e-06
47.5871046082423,58.1447927456241,1.77155358872231e-06
47.5871046082423,59.3843454734365,1.45972986461095e-06
47.5871046082423,60.623898201249,1.11521971886797e-06
47.5871046082423,61.8634509290615,7.91870131366112e-07
47.5871046082423,63.1030036568739,5.10022493047969e-07
47.5871046082423,64.3425563846864,2.97393947894719e-07
47.5871046082423,65.5821091124989,1.56993745635716e-07
47.5871046082423,66.8216618403114,7.50308739110017e-08
47.5871046082423,68.0612145681238,3.2464228550538e-08
47.5871046082423,69.3007672959363,1.27167928851491e-08
47.5871046082423,70.5403200237488,4.50980265245291e-09
47.5871046082423,71.7798727515612,1.44792112991232e-09
47.5871046082423,73.0194254793737,1.0654565173497e-13
47.5871046082423,74.2589782071862,1.0654565173497e-13
47.5871046082423,75.4985309349987,1.0654565173497e-13
47.5871046082423,76.7380836628111,1.0654565173497e-13
48.371389341787,16,2.48173487094134e-06
48.371389341787,17.2395527278125,5.79674409584332e-06
48.371389341787,18.4791054556249,1.2856950633842e-05
48.371389341787,19.7186581834374,2.64042349209689e-05
48.371389341787,20.9582109112499,4.99134560547378e-05
48.371389341787,22.1977636390624,8.66523903939325e-05
48.371389341787,23.4373163668748,0.000138249691662279
48.371389341787,24.6768690946873,0.000202957006879297
48.371389341787,25.9164218224998,0.000275899113222195
48.371389341787,27.1559745503123,0.000350230989684284
48.371389341787,28.3955272781247,0.0004203361112893
48.371389341787,29.6350800059372,0.000484591944705302
48.371389341787,30.8746327337497,0.000546398149450544
48.371389341787,32.1141854615621,0.000612064179139407
48.371389341787,33.3537381893746,0.000686310711701955
48.371389341787,34.5932909171871,0.000767516207002187
48.371389341787,35.8328436449996,0.000845378149836544
48.371389341787,37.072396372812,0.000902753210585052
48.371389341787,38.3119491006245,0.000921427074919986
48.371389341787,39.551501828437,0.000889388610396787
48.371389341787,40.7910545562494,0.000806110066221971
48.371389341787,42.0306072840619,0.000683213548671276
48.371389341787,43.2701600118744,0.000540336004755139
48.371389341787,44.5097127396869,0.000398448992526702
48.371389341787,45.7492654674993,0.000274040574075662
48.371389341787,46.9888181953118,0.000175828698590629
48.371389341787,48.2283709231243,0.000105357724141934
48.371389341787,49.4679236509367,5.89890795317802e-05
48.371389341787,50.7074763787492,3.09113620110434e-05
48.371389341787,51.9470291065617,1.53010225934159e-05
48.371389341787,53.1865818343742,7.2957275110612e-06
48.371389341787,54.4261345621866,3.54722532811596e-06
48.371389341787,55.6656872899991,2.00927838668795e-06
48.371389341787,56.9052400178116,1.31440645093408e-06
48.371389341787,58.1447927456241,1.06837993150367e-06
48.371389341787,59.3843454734365,8.68109374773256e-07
48.371389341787,60.623898201249,6.5778062050024e-07
48.371389341787,61.8634509290615,4.6699658289425e-07
48.371389341787,63.1030036568739,3.00780079988254e-07
48.371389341787,64.3425563846864,1.75384765682056e-07
48.371389341787,65.5821091124989,9.25853114590476e-08
48.371389341787,66.8216618403114,4.4248621510144e-08
48.371389341787,68.0612145681238,1.91454169047195e-08
48.371389341787,69.3007672959363,7.49958684827938e-09
48.371389341787,70.5403200237488,2.65960584292984e-09
48.371389341787,71.7798727515612,8.53895346201427e-10
48.371389341787,73.0194254793737,1.0654565173497e-13
48.371389341787,74.2589782071862,1.0654565173497e-13
48.371389341787,75.4985309349987,1.0654565173497e-13
48.371389341787,76.7380836628111,1.0654565173497e-13
49.1556740753317,16,2.12400506166518e-06
49.1556740753317,17.2395527278125,5.0926542281684e-06
49.1556740753317,18.4791054556249,1.14423816990977e-05
49.1556740753317,19.7186581834374,2.35951646308597e-05
49.1556740753317,20.9582109112499,4.4594694930255e-05
49.1556740753317,22.1977636390624,7.72346701532932e-05
49.1556740753317,23.4373163668748,0.000122848251770832
49.1556740753317,24.6768690946873,0.000179818432784359
49.1556740753317,25.9164218224998,0.000243987306965656
49.1556740753317,27.1559745503123,0.000309816576158153
49.1556740753317,28.3955272781247,0.000373129574501171
49.1556740753317,29.6350800059372,0.000433273028081782
49.1556740753317,30.8746327337497,0.000493557219081225
49.1556740753317,32.1141854615621,0.000559037203439342
49.1556740753317,33.3537381893746,0.000632540358437919
49.1556740753317,34.5932909171871,0.000710867487341876
49.1556740753317,35.8328436449996,0.000783321153486715
49.1556740753317,37.072396372812,0.000833832721240577
49.1556740753317,38.3119491006245,0.000846294630071795
49.1556740753317,39.551501828437,0.000810943258513465
49.1556740753317,40.7910545562494,0.000728767615062198
49.1556740753317,42.0306072840619,0.00061169951986062
49.1556740753317,43.2701600118744,0.000478511666938219
49.1556740753317,44.5097127396869,0.00034855362861999
49.1556740753317,45.7492654674993,0.000236486950288449
49.1556740753317,46.9888181953118,0.000149508338899752
49.1556740753317,48.2283709231243,8.81852262668722e-05
49.1556740753317,49.4679236509367,4.85663196250327e-05
49.1556740753317,50.7074763787492,2.50022342388652e-05
49.1556740753317,51.9470291065617,1.21271641504693e-05
49.1556740753317,53.1865818343742,5.61428846567413e-06
49.1556740753317,54.4261345621866,2.58671027364916e-06
49.1556740753317,55.6656872899991,1.35905154169279e-06
49.1556740753317,56.9052400178116,8.06676842693255e-07
49.1556740753317,58.1447927456241,6.30717681505191e-07
49.1556740753317,59.3843454734365,5.03466084682942e-07
49.1556740753317,60.623898201249,3.77396901272273e-07
49.1556740753317,61.8634509290615,2.67895627913134e-07
49.1556740753317,63.1030036568739,1.72544449667766e-07
49.1556740753317,64.3425563846864,1.00610611832746e-07
49.1556740753317,65.5821091124989,5.31121662499857e-08
49.1556740753317,66.8216618403114,2.53835095971889e-08
49.1556740753317,68.0612145681238,1.09828929615744e-08
49.1556740753317,69.3007672959363,4.30218678551625e-09
49.1556740753317,70.5403200237488,1.52570019437267e-09
49.1556740753317,71.7798727515612,4.89842620528414e-10
49.1556740753317,73.0194254793737,1.0654565173497e-13
49.1556740753317,74.2589782071862,1.0654565173497e-13
49.1556740753317,75.4985309349987,1.0654565173497e-13
49.1556740753317,76.7380836628111,1.0654565173497e-13
49.9399588088764,16,1.82175182703329e-06
49.9399588088764,17.2395527278125,4.44211145157683e-06
49.9399588088764,18.4791054556249,1.00634288511156e-05
49.9399588088764,19.7186581834374,2.07952152955601e-05
49.9399588088764,20.9582109112499,3.92809185176834e-05
49.9399588088764,22.1977636390624,6.79080504950689e-05
49.9399588088764,23.4373163668748,0.000107813290475108
49.9399588088764,24.6768690946873,0.000157615277113693
49.9399588088764,25.9164218224998,0.000213921620479995
49.9399588088764,27.1559745503123,0.000272419501715989
49.9399588088764,28.3955272781247,0.000330144940551131
49.9399588088764,29.6350800059372,0.000387087694977329
49.9399588088764,30.8746327337497,0.000446172470841541
49.9399588088764,32.1141854615621,0.000511073265427519
49.9399588088764,33.3537381893746,0.000582841493245153
49.9399588088764,34.5932909171871,0.000657026639248573
49.9399588088764,35.8328436449996,0.00072294623000844
49.9399588088764,37.072396372812,0.000765947161043055
49.9399588088764,38.3119491006245,0.000772185296318597
49.9399588088764,39.551501828437,0.000734077225483789
49.9399588088764,40.7910545562494,0.000653878417528663
49.9399588088764,42.0306072840619,0.000543498912138966
49.9399588088764,43.2701600118744,0.000420556584092743
49.9399588088764,44.5097127396869,0.000302624852230854
49.9399588088764,45.7492654674993,0.000202549386577468
49.9399588088764,46.9888181953118,0.000126147462892008
49.9399588088764,48.2283709231243,7.32067738047588e-05
49.9399588088764,49.4679236509367,3.96282107046827e-05
49.9399588088764,50.7074763787492,2.00254637466414e-05
49.9399588088764,51.9470291065617,9.51655473392362e-06
49.9399588088764,53.1865818343742,4.28544394468382e-06
49.9399588088764,54.4261345621866,1.87800972664798e-06
49.9399588088764,55.6656872899991,9.18847603708564e-07
49.9399588088764,56.9052400178116,4.88874386033199e-07
49.9399588088764,58.1447927456241,3.65062421408386e-07
49.9399588088764,59.3843454734365,2.84960259528129e-07
49.9399588088764,60.623898201249,2.10626266668427e-07
49.9399588088764,61.8634509290615,1.49489170344003e-07
49.9399588088764,63.1030036568739,9.62819991846249e-08
49.9399588088764,64.3425563846864,5.61420020469933e-08
49.9399588088764,65.5821091124989,2.96372648173922e-08
49.9399588088764,66.8216618403114,1.41643214548212e-08
49.9399588088764,68.0612145681238,6.12859407072934e-09
49.9399588088764,69.3007672959363,2.40067498764964e-09
49.9399588088764,70.5403200237488,8.51360128670739e-10
49.9399588088764,71.7798727515612,2.73338417324484e-10
49.9399588088764,73.0194254793737,1.0654565173497e-13
49.9399588088764,74.2589782071862,1.0654565173497e-13
49.9399588088764,75.4985309349987,1.0654565173497e-13
49.9399588088764,76.7380836628111,1.0654565173497e-13
50.724243542421,16,1.55128540812053e-06
50.724243542421,17.2395527278125,3.82172620363102e-06
50.724243542421,18.4791054556249,8.70458378189256e-06
50.724243542421,19.7186581834374,1.80064100425263e-05
50.724243542421,20.9582109112499,3.39978158793847e-05
50.724243542421,22.1977636390624,5.87160027606901e-05
50.724243542421,23.4373163668748,9.31751163579726e-05
50.724243542421,24.6768690946873,0.000136299990307142
50.724243542421,25.9164218224998,0.000185478690972862
50.724243542421,27.1559745503123,0.000237526638178758
50.724243542421,28.3955272781247,0.000290484596049827
50.724243542421,29.6350800059372,0.000344720523029916
50.724243542421,30.8746327337497,0.000402570031975438
50.724243542421,32.1141854615621,0.000466294247683579
50.724243542421,33.3537381893746,0.00053534713377068
50.724243542421,34.5932909171871,0.000604354748058312
50.724243542421,35.8328436449996,0.000662999113118175
50.724243542421,37.072396372812,0.000698284431069529
50.724243542421,38.3119491006245,0.000698686087035467
50.724243542421,39.551501828437,0.000658664537022946
50.724243542421,40.7910545562494,0.000581469177156122
50.724243542421,42.0306072840619,0.000478676213119409
50.724243542421,43.2701600118744,0.000366501218156115
50.724243542421,44.5097127396869,0.000260633252347877
50.724243542421,45.7492654674993,0.000172147305768482
50.724243542421,46.9888181953118,0.000105638975458927
50.724243542421,48.2283709231243,6.03130789824184e-05
50.724243542421,49.4679236509367,3.20785848458786e-05
50.724243542421,50.7074763787492,1.59018589126904e-05
50.724243542421,51.9470291065617,7.40211655554065e-06
50.724243542421,53.1865818343742,3.24647180803793e-06
50.724243542421,54.4261345621866,1.35721688054422e-06
50.724243542421,55.6656872899991,6.21684936682099e-07
50.724243542421,56.9052400178116,2.93108793768579e-07
50.724243542421,58.1447927456241,2.07544781500031e-07
50.724243542421,59.3843454734365,1.57552446992351e-07
50.724243542421,60.623898201249,1.1434680136168e-07
50.724243542421,61.8634509290615,8.11420582328493e-08
50.724243542421,63.1030036568739,5.22614418598746e-08
50.724243542421,64.3425563846864,3.04736295540531e-08
50.724243542421,65.5821091124989,1.60869758133064e-08
50.724243542421,66.8216618403114,7.68833082470854e-09
50.724243542421,68.0612145681238,3.32657366301696e-09
50.724243542421,69.3007672959363,1.30307572914981e-09
50.724243542421,70.5403200237488,4.62114499523668e-10
50.724243542421,71.7798727515612,1.48366879853434e-10
50.724243542421,73.0194254793737,1.0654565173497e-13
50.724243542421,74.2589782071862,1.0654565173497e-13
50.724243542421,75.4985309349987,1.0654565173497e-13
50.724243542421,76.7380836628111,1.0654565173497e-13
51.5085282759657,16,1.27370038723962e-06
51.5085282759657,17.2395527278125,3.19393123082478e-06
51.5085282759657,18.4791054556249,7.3443861690355e-06
51.5085282759657,19.7186581834374,1.52442650355264e-05
51.5085282759657,20.9582109112499,2.88187714202153e-05
51.5085282759657,22.1977636390624,4.97997746971988e-05
51.5085282759657,23.4373163668748,7.91254899932627e-05
51.5085282759657,24.6768690946873,0.000116056553243437
51.5085282759657,25.9164218224998,0.000158733156941128
51.5085282759657,27.1559745503123,0.000204977575490698
51.5085282759657,28.3955272781247,0.000253643350560688
51.5085282759657,29.6350800059372,0.000305276400370145
51.5085282759657,30.8746327337497,0.00036151848362805
51.5085282759657,32.1141854615621,0.000423284325629563
51.5085282759657,33.3537381893746,0.000488666943713618
51.5085282759657,34.5932909171871,0.000551689145131501
51.5085282759657,35.8328436449996,0.000602675768014016
51.5085282759657,37.072396372812,0.000630424167657548
51.5085282759657,38.3119491006245,0.000625685909737841
51.5085282759657,39.551501828437,0.00058477012085968
51.5085282759657,40.7910545562494,0.000511642518510546
51.5085282759657,42.0306072840619,0.000417272121808217
51.5085282759657,43.2701600118744,0.000316282914797784
51.5085282759657,44.5097127396869,0.000222423413356731
51.5085282759657,45.7492654674993,0.00014507381842373
51.5085282759657,46.9888181953118,8.77707441419807e-05
51.5085282759657,48.2283709231243,4.93199859507189e-05
51.5085282759657,49.4679236509367,2.57759131619626e-05
51.5085282759657,50.7074763787492,1.25307393693506e-05
51.5085282759657,51.9470291065617,5.71267570996331e-06
51.5085282759657,53.1865818343742,2.44261239740852e-06
51.5085282759657,54.4261345621866,9.76272305293797e-07
51.5085282759657,55.6656872899991,4.2121346781796e-07
51.5085282759657,56.9052400178116,1.7411253104122e-07
51.5085282759657,58.1447927456241,1.16129282297935e-07
51.5085282759657,59.3843454734365,8.51920072988355e-08
51.5085282759657,60.623898201249,6.03855703775135e-08
51.5085282759657,61.8634509290615,4.28424689218624e-08
51.5085282759657,63.1030036568739,2.7593694903181e-08
51.5085282759657,64.3425563846864,1.60898744194946e-08
51.5085282759657,65.5821091124989,8.49381660187311e-09
51.5085282759657,66.8216618403114,4.05938771571885e-09
51.5085282759657,68.0612145681238,1.75640884490644e-09
51.5085282759657,69.3007672959363,6.88015347955929e-10
51.5085282759657,70.5403200237488,2.43993392765205e-10
51.5085282759657,71.7798727515612,7.83367291585551e-11
51.5085282759657,73.0194254793737,1.0654565173497e-13
51.5085282759657,74.2589782071862,1.0654565173497e-13
51.5085282759657,75.4985309349987,1.0654565173497e-13
51.5085282759657,76.7380836628111,1.0654565173497e-13
52.2928130095104,16,1.06014013203118e-06
52.2928130095104,17.2395527278125,2.65489372518351e-06
52.2928130095104,18.4791054556249,6.10945470403527e-06
52.2928130095104,19.7186581834374,1.26747882177292e-05
52.2928130095104,20.9582109112499,2.39603511016378e-05
52.2928130095104,22.1977636390624,4.14333935480017e-05
52.2928130095104,23.4373163668748,6.59854995310304e-05
52.2928130095104,24.6768690946873,9.72112835410525e-05
52.2928130095104,25.9164218224998,0.000133938103695721
52.2928130095104,27.1559745503123,0.000174851553672458
52.2928130095104,28.3955272781247,0.000219437393576223
52.2928130095104,29.6350800059372,0.000268273069688443
52.2928130095104,30.8746327337497,0.000322284922673204
52.2928130095104,32.1141854615621,0.000381189297818586
52.2928130095104,33.3537381893746,0.000441999413270404
52.2928130095104,34.5932909171871,0.000498441115828648
52.2928130095104,35.8328436449996,0.000541691287438405
52.2928130095104,37.072396372812,0.000562379098286861
52.2928130095104,38.3119491006245,0.000553401735141137
52.2928130095104,39.551501828437,0.000512676343726711
52.2928130095104,40.7910545562494,0.000444615383617817
52.2928130095104,42.0306072840619,0.000359357379178161
52.2928130095104,43.2701600118744,0.000269811126799878
52.2928130095104,44.5097127396869,0.000187782019898501
52.2928130095104,45.7492654674993,0.000121057509429129
52.2928130095104,46.9888181953118,7.22743003092415e-05
52.2928130095104,48.2283709231243,4.00008746948636e-05
52.2928130095104,49.4679236509367,2.05487170667641e-05
52.2928130095104,50.7074763787492,9.78900586524162e-06
52.2928130095104,51.9470291065617,4.35674988271369e-06
52.2928130095104,53.1865818343742,1.7968200256555e-06
52.2928130095104,54.4261345621866,6.60791060114155e-07
52.2928130095104,55.6656872899991,2.41173910222802e-07
52.2928130095104,56.9052400178116,5.52650401191824e-08
52.2928130095104,58.1447927456241,1.87413995630312e-08
52.2928130095104,59.3843454734365,5.75560019367055e-09
52.2928130095104,60.623898201249,9.08049736164389e-11
52.2928130095104,61.8634509290615,1.0654565173497e-13
52.2928130095104,63.1030036568739,1.0654565173497e-13
52.2928130095104,64.3425563846864,1.0654565173497e-13
52.2928130095104,65.5821091124989,1.0654565173497e-13
52.2928130095104,66.8216618403114,1.0654565173497e-13
52.2928130095104,68.0612145681238,1.0654565173497e-13
52.2928130095104,69.3007672959363,1.0654565173497e-13
52.2928130095104,70.5403200237488,1.0654565173497e-13
52.2928130095104,71.7798727515612,1.0654565173497e-13
52.2928130095104,73.0194254793737,1.0654565173497e-13
52.2928130095104,74.2589782071862,1.0654565173497e-13
52.2928130095104,75.4985309349987,1.0654565173497e-13
52.2928130095104,76.7380836628111,1.0654565173497e-13
53.0770977430551,16,8.6044882189915e-07
53.0770977430551,17.2395527278125,2.15248669152656e-06
53.0770977430551,18.4791054556249,4.96066342477498e-06
53.0770977430551,19.7186581834374,1.02926752146456e-05
53.0770977430551,20.9582109112499,1.94722467346775e-05
53.0770977430551,22.1977636390624,3.37329390778926e-05
53.0770977430551,23.4373163668748,5.39264439402766e-05
53.0770977430551,24.6768690946873,7.99463114723506e-05
53.0770977430551,25.9164218224998,0.000111210016051499
53.0770977430551,27.1559745503123,0.000147111215944289
53.0770977430551,28.3955272781247,0.000187610085455047
53.0770977430551,29.6350800059372,0.000233229211584011
53.0770977430551,30.8746327337497,0.000284237372106277
53.0770977430551,32.1141854615621,0.000339368121179515
53.0770977430551,33.3537381893746,0.000394861416824871
53.0770977430551,34.5932909171871,0.00044442133036179
53.0770977430551,35.8328436449996,0.000480207009167644
53.0770977430551,37.072396372812,0.000494618921745593
53.0770977430551,38.3119491006245,0.000482485554978032
53.0770977430551,39.551501828437,0.000443052085273215
53.0770977430551,40.7910545562494,0.000380924172017167
53.0770977430551,42.0306072840619,0.000305246658809577
53.0770977430551,43.2701600118744,0.000227166097815675
53.0770977430551,44.5097127396869,0.000156605247996818
53.0770977430551,45.7492654674993,9.98924449815307e-05
53.0770977430551,46.9888181953118,5.89210744718934e-05
53.0770977430551,48.2283709231243,3.21599772574432e-05
53.0770977430551,49.4679236509367,1.62614021940456e-05
53.0770977430551,50.7074763787492,7.60627191202701e-06
53.0770977430551,51.9470291065617,3.32199527440713e-06
53.0770977430551,53.1865818343742,1.34327254722607e-06
53.0770977430551,54.4261345621866,4.79180310018862e-07
53.0770977430551,55.6656872899991,1.71965725120431e-07
53.0770977430551,56.9052400178116,3.62905890414003e-08
53.0770977430551,58.1447927456241,1.22983218377195e-08
53.0770977430551,59.3843454734365,3.77408800644012e-09
53.0770977430551,60.623898201249,4.86792119224682e-11
53.0770977430551,61.8634509290615,1.0654565173497e-13
53.0770977430551,63.1030036568739,1.0654565173497e-13
53.0770977430551,64.3425563846864,1.0654565173497e-13
53.0770977430551,65.5821091124989,1.0654565173497e-13
53.0770977430551,66.8216618403114,1.0654565173497e-13
53.0770977430551,68.0612145681238,1.0654565173497e-13
53.0770977430551,69.3007672959363,1.0654565173497e-13
53.0770977430551,70.5403200237488,1.0654565173497e-13
53.0770977430551,71.7798727515612,1.0654565173497e-13
53.0770977430551,73.0194254793737,1.0654565173497e-13
53.0770977430551,74.2589782071862,1.0654565173497e-13
53.0770977430551,75.4985309349987,1.0654565173497e-13
53.0770977430551,76.7380836628111,1.0654565173497e-13
53.8613824765998,16,6.80825325296135e-07
53.8613824765998,17.2395527278125,1.70175707045598e-06
53.8613824765998,18.4791054556249,3.93099075824579e-06
53.8613824765998,19.7186581834374,8.16271899313023e-06
53.8613824765998,20.9582109112499,1.54686841554092e-05
53.8613824765998,22.1977636390624,2.68782790524678e-05
53.8613824765998,23.4373163668748,4.32013128799028e-05
53.8613824765998,24.6768690946873,6.45773878099049e-05
53.8613824765998,25.9164218224998,9.08971446732051e-05
53.8613824765998,27.1559745503123,0.000122097364133239
53.8613824765998,28.3955272781247,0.000158464462798887
53.8613824765998,29.6350800059372,0.000200411588355357
53.8613824765998,30.8746327337497,0.000247650178397447
53.8613824765998,32.1141854615621,0.000298179141767243
53.8613824765998,33.3537381893746,0.00034777514416568
53.8613824765998,34.5932909171871,0.000390362415338465
53.8613824765998,35.8328436449996,0.000419151400665563
53.8613824765998,37.072396372812,0.000428185987526403
53.8613824765998,38.3119491006245,0.000413964034604691
53.8613824765998,39.551501828437,0.000376770228287846
53.8613824765998,40.7910545562494,0.000321184499282622
53.8613824765998,42.0306072840619,0.000255258977345273
53.8613824765998,43.2701600118744,0.000188399682781751
53.8613824765998,44.5097127396869,0.000128755803482371
53.8613824765998,45.7492654674993,8.13463587150544e-05
53.8613824765998,46.9888181953118,4.74636526344934e-05
53.8613824765998,48.2283709231243,2.55831450836782e-05
53.8613824765998,49.4679236509367,1.27497061187036e-05
53.8613824765998,50.7074763787492,5.86169905645423e-06
53.8613824765998,51.9470291065617,2.51403113054773e-06
53.8613824765998,53.1865818343742,9.96928118557412e-07
53.8613824765998,54.4261345621866,3.44332350821473e-07
53.8613824765998,55.6656872899991,1.21353641847206e-07
53.8613824765998,56.9052400178116,2.32178183440536e-08
53.8613824765998,58.1447927456241,7.86369565408114e-09
53.8613824765998,59.3843454734365,2.411722117512e-09
53.8613824765998,60.623898201249,2.53845590276703e-11
53.8613824765998,61.8634509290615,1.0654565173497e-13
53.8613824765998,63.1030036568739,1.0654565173497e-13
53.8613824765998,64.3425563846864,1.0654565173497e-13
53.8613824765998,65.5821091124989,1.0654565173497e-13
53.8613824765998,66.8216618403114,1.0654565173497e-13
53.8613824765998,68.0612145681238,1.0654565173497e-13
53.8613824765998,69.3007672959363,1.0654565173497e-13
53.8613824765998,70.5403200237488,1.0654565173497e-13
53.8613824765998,71.7798727515612,1.0654565173497e-13
53.8613824765998,73.0194254793737,1.0654565173497e-13
53.8613824765998,74.2589782071862,1.0654565173497e-13
53.8613824765998,75.4985309349987,1.0654565173497e-13
53.8613824765998,76.7380836628111,1.0654565173497e-13
54.6456672101444,16,5.24779488298449e-07
54.6456672101444,17.2395527278125,1.31087016848565e-06
54.6456672101444,18.4791054556249,3.03756845148074e-06
54.6456672101444,19.7186581834374,6.3163157317978e-06
54.6456672101444,20.9582109112499,1.19998307118357e-05
54.6456672101444,22.1977636390624,2.09377449643744e-05
54.6456672101444,23.4373163668748,3.38870106608077e-05
54.6456672101444,24.6768690946873,5.11684226824829e-05
54.6456672101444,25.9164218224998,7.30222232560241e-05
54.6456672101444,27.1559745503123,9.97718097564595e-05
54.6456672101444,28.3955272781247,0.000131907737575848
54.6456672101444,29.6350800059372,0.000169717676240593
54.6456672101444,30.8746327337497,0.000212490627488703
54.6456672101444,32.1141854615621,0.000257751709874385
54.6456672101444,33.3537381893746,0.000301104806554789
54.6456672101444,34.5932909171871,0.000336887854510372
54.6456672101444,35.8328436449996,0.000359368852458002
54.6456672101444,37.072396372812,0.000364049344452338
54.6456672101444,38.3119491006245,0.000348799405523751
54.6456672101444,39.551501828437,0.000314653681283937
54.6456672101444,40.7910545562494,0.000265981977700737
54.6456672101444,42.0306072840619,0.000209703828420836
54.6456672101444,43.2701600118744,0.000153569803998532
54.6456672101444,44.5097127396869,0.000104110824528287
54.6456672101444,45.7492654674993,6.52036199458886e-05
54.6456672101444,46.9888181953118,3.76704446459554e-05
54.6456672101444,48.2283709231243,2.00719168293981e-05
54.6456672101444,49.4679236509367,9.86845918984735e-06
54.6456672101444,50.7074763787492,4.46193573132103e-06
54.6456672101444,51.9470291065617,1.87949550575812e-06
54.6456672101444,53.1865818343742,7.30420987937551e-07
54.6456672101444,54.4261345621866,2.43417232297196e-07
54.6456672101444,55.6656872899991,8.39903693548027e-08
54.6456672101444,56.9052400178116,1.41142750816024e-08
54.6456672101444,58.1447927456241,4.76843087293017e-09
54.6456672101444,59.3843454734365,1.4584778353724e-09
54.6456672101444,60.623898201249,1.0654565173497e-13
54.6456672101444,61.8634509290615,1.0654565173497e-13
54.6456672101444,63.1030036568739,1.0654565173497e-13
54.6456672101444,64.3425563846864,1.0654565173497e-13
54.6456672101444,65.5821091124989,1.0654565173497e-13
54.6456672101444,66.8216618403114,1.0654565173497e-13
54.6456672101444,68.0612145681238,1.0654565173497e-13
54.6456672101444,69.3007672959363,1.0654565173497e-13
54.6456672101444,70.5403200237488,1.0654565173497e-13
54.6456672101444,71.7798727515612,1.0654565173497e-13
54.6456672101444,73.0194254793737,1.0654565173497e-13
54.6456672101444,74.2589782071862,1.0654565173497e-13
54.6456672101444,75.4985309349987,1.0654565173497e-13
54.6456672101444,76.7380836628111,1.0654565173497e-13
55.4299519436891,16,3.935079469411e-07
55.4299519436891,17.2395527278125,9.82465534644738e-07
55.4299519436891,18.4791054556249,2.28584243955198e-06
55.4299519436891,19.7186581834374,4.76283332503388e-06
55.4299519436891,20.9582109112499,9.07939037044475e-06
55.4299519436891,22.1977636390624,1.59276501692122e-05
55.4299519436891,23.4373163668748,2.59994765299358e-05
55.4299519436891,24.6768690946873,3.97321514876113e-05
55.4299519436891,25.9164218224998,5.75991267206041e-05
55.4299519436891,27.1559745503123,8.01715838411033e-05
55.4299519436891,28.3955272781247,0.000108046625577295
55.4299519436891,29.6350800059372,0.000141393214564838
55.4299519436891,30.8746327337497,0.000179220063376693
55.4299519436891,32.1141854615621,0.000218821251212205
55.4299519436891,33.3537381893746,0.00025587523339458
55.4299519436891,34.5932909171871,0.000285270569720217
55.4299519436891,35.8328436449996,0.000302285997760522
55.4299519436891,37.072396372812,0.000303660524480568
55.4299519436891,38.3119491006245,0.000288332291502407
55.4299519436891,39.551501828437,0.000257818474699765
55.4299519436891,40.7910545562494,0.000216140180754077
55.4299519436891,42.0306072840619,0.000169101697326145
55.4299519436891,43.2701600118744,0.000122935362637618
55.4299519436891,44.5097127396869,8.27415674039668e-05
55.4299519436891,45.7492654674993,5.1428588096472e-05
55.4299519436891,46.9888181953118,2.94651242606321e-05
55.4299519436891,48.2283709231243,1.55505887672164e-05
55.4299519436891,49.4679236509367,7.56079016925819e-06
55.4299519436891,50.7074763787492,3.3712279661538e-06
55.4299519436891,51.9470291065617,1.39908329366928e-06
55.4299519436891,53.1865818343742,5.3468128328804e-07
55.4299519436891,54.4261345621866,1.72504944662222e-07
55.4299519436891,55.6656872899991,5.84308972177137e-08
55.4299519436891,56.9052400178116,8.60463052207144e-09
55.4299519436891,58.1447927456241,2.90702750190018e-09
55.4299519436891,59.3843454734365,8.89146826560591e-10
55.4299519436891,60.623898201249,1.0654565173497e-13
55.4299519436891,61.8634509290615,1.0654565173497e-13
55.4299519436891,63.1030036568739,1.0654565173497e-13
55.4299519436891,64.3425563846864,1.0654565173497e-13
55.4299519436891,65.5821091124989,1.0654565173497e-13
55.4299519436891,66.8216618403114,1.0654565173497e-13
55.4299519436891,68.0612145681238,1.0654565173497e-13
55.4299519436891,69.3007672959363,1.0654565173497e-13
55.4299519436891,70.5403200237488,1.0654565173497e-13
55.4299519436891,71.7798727515612,1.0654565173497e-13
55.4299519436891,73.0194254793737,1.0654565173497e-13
55.4299519436891,74.2589782071862,1.0654565173497e-13
55.4299519436891,75.4985309349987,1.0654565173497e-13
55.4299519436891,76.7380836628111,1.0654565173497e-13


==> data/USD_eryth_joint_pdf.csv <==
x1,x2,eryth
17.2756986029104,17.741969950036,0.0002965493531807
17.2756986029104,18.228990689455,0.000340095949250512
17.2756986029104,18.7160114288741,0.000373601524787666
17.2756986029104,19.2030321682931,0.000393204162022739
17.2756986029104,19.6900529077122,0.000396892104399368
17.2756986029104,20.1770736471312,0.000384912682432921
17.2756986029104,20.6640943865503,0.000359665320924248
17.2756986029104,21.1511151259693,0.00032503334801215
17.2756986029104,21.6381358653883,0.000285465801007396
17.2756986029104,22.1251566048074,0.000245054226996121
17.2756986029104,22.6121773442264,0.000206910726437966
17.2756986029104,23.0991980836455,0.000172919436525678
17.2756986029104,23.5862188230645,0.000143849245832541
17.2756986029104,24.0732395624836,0.000119708488182184
17.2756986029104,24.5602603019026,0.000100049446645898
17.2756986029104,25.0472810413217,8.42828098657127e-05
17.2756986029104,25.5343017807407,7.17641093533308e-05
17.2756986029104,26.0213225201598,6.19572249443928e-05
17.2756986029104,26.5083432595788,5.41444235617018e-05
17.2756986029104,26.9953639989978,4.78402600440337e-05
17.2756986029104,27.4823847384169,4.24028999552196e-05
17.2756986029104,27.9694054778359,3.7389260605009e-05
17.2756986029104,28.456426217255,3.25705880802871e-05
17.2756986029104,28.943446956674,2.78025099256042e-05
17.2756986029104,29.4304676960931,2.3150282111171e-05
17.2756986029104,29.9174884355121,1.87294941757249e-05
17.2756986029104,30.4045091749312,1.47225170854447e-05
17.2756986029104,30.8915299143502,1.12581589957522e-05
17.2756986029104,31.3785506537693,8.43474839822398e-06
17.2756986029104,31.8655713931883,6.26204548134399e-06
17.2756986029104,32.3525921326073,4.71001264594678e-06
17.2756986029104,32.8396128720264,3.67429698573299e-06
17.2756986029104,33.3266336114454,3.03711515190242e-06
17.2756986029104,33.8136543508645,2.66501022630545e-06
17.2756986029104,34.3006750902835,2.43942179012312e-06
17.2756986029104,34.7876958297026,2.25781211906566e-06
17.2756986029104,35.2747165691216,2.06363975446285e-06
17.2756986029104,35.7617373085407,1.81989690927167e-06
17.2756986029104,36.2487580479597,1.53126688867635e-06
17.2756986029104,36.7357787873787,1.2170783667134e-06
17.2756986029104,37.2227995267978,9.12945174963074e-07
17.2756986029104,37.7098202662168,6.4249002824956e-07
17.2756986029104,38.1968410056359,4.24208227230654e-07
17.2756986029104,38.6838617450549,2.62234210410309e-07
17.2756986029104,39.170882484474,1.51731979352371e-07
17.2756986029104,39.657903223893,8.19555823367339e-08
17.2756986029104,40.1449239633121,4.15181779732684e-08
17.2756986029104,40.6319447027311,1.9634052525236e-08
17.2756986029104,41.1189654421502,8.69555069257452e-09
17.2756986029104,41.6059861815692,3.5996868231561e-09
17.7840297035383,17.741969950036,0.000355795278214812
17.7840297035383,18.228990689455,0.000412944520698011
17.7840297035383,18.7160114288741,0.000458829248007736
17.7840297035383,19.2030321682931,0.000488304421431186
17.7840297035383,19.6900529077122,0.000498351394162291
17.7840297035383,20.1770736471312,0.000488674863900771
17.7840297035383,20.6640943865503,0.000461694876346343
17.7840297035383,21.1511151259693,0.000421827968135711
17.7840297035383,21.6381358653883,0.00037442232033813
17.7840297035383,22.1251566048074,0.000324619019875137
17.7840297035383,22.6121773442264,0.000276532445292505
17.7840297035383,23.0991980836455,0.000232856054188248
17.7840297035383,23.5862188230645,0.000194914820629837
17.7840297035383,24.0732395624836,0.000163023662730148
17.7840297035383,24.5602603019026,0.000136844421151658
17.7840297035383,25.0472810413217,0.000115754710035861
17.7840297035383,25.5343017807407,9.89806471764601e-05
17.7840297035383,26.0213225201598,8.5812782557285e-05
17.7840297035383,26.5083432595788,7.53034313813232e-05
17.7840297035383,26.9953639989978,6.67762435014569e-05
17.7840297035383,27.4823847384169,5.93764294633509e-05
17.7840297035383,27.9694054778359,5.25137333173481e-05
17.7840297035383,28.456426217255,4.5887761558134e-05
17.7840297035383,28.943446956674,3.93205770873757e-05
17.7840297035383,29.4304676960931,3.29149523177925e-05
17.7840297035383,29.9174884355121,2.68346261051544e-05
17.7840297035383,30.4045091749312,2.13300583517771e-05
17.7840297035383,30.8915299143502,1.6573881088801e-05
17.7840297035383,31.3785506537693,1.2695603431532e-05
17.7840297035383,31.8655713931883,9.70345751804463e-06
17.7840297035383,32.3525921326073,7.55248792314147e-06
17.7840297035383,32.8396128720264,6.10021530446226e-06
17.7840297035383,33.3266336114454,5.18639778774568e-06
17.7840297035383,33.8136543508645,4.62704745940097e-06
17.7840297035383,34.3006750902835,4.25798712906385e-06
17.7840297035383,34.7876958297026,3.93541670776085e-06
17.7840297035383,35.2747165691216,3.57935888899834e-06
17.7840297035383,35.7617373085407,3.14034050462712e-06
17.7840297035383,36.2487580479597,2.63073732632601e-06
17.7840297035383,36.7357787873787,2.08469198084369e-06
17.7840297035383,37.2227995267978,1.55974662823435e-06
17.7840297035383,37.7098202662168,1.09588542642912e-06
17.7840297035383,38.1968410056359,7.22885067834749e-07
17.7840297035383,38.6838617450549,4.46671722390182e-07
17.7840297035383,39.170882484474,2.58462304296165e-07
17.7840297035383,39.657903223893,1.3960634519334e-07
17.7840297035383,40.1449239633121,7.07829869831807e-08
17.7840297035383,40.6319447027311,3.34898117550329e-08
17.7840297035383,41.1189654421502,1.48539235686237e-08
17.7840297035383,41.6059861815692,6.15763392443443e-09
18.2923608041663,17.741969950036,0.000406753433637084
18.2923608041663,18.228990689455,0.000477670879392509
18.2923608041663,18.7160114288741,0.000536858193974646
18.2923608041663,19.2030321682931,0.00057787566137491
18.2923608041663,19.6900529077122,0.000596547228608156
18.2923608041663,20.1770736471312,0.000591769573993212
18.2923608041663,20.6640943865503,0.000565664234700666
18.2923608041663,21.1511151259693,0.000522879803201657
18.2923608041663,21.6381358653883,0.000469446347868556
18.2923608041663,22.1251566048074,0.000411453868576477
18.2923608041663,22.6121773442264,0.000354033632602258
18.2923608041663,23.0991980836455,0.000300787457582255
18.2923608041663,23.5862188230645,0.000253737708034863
18.2923608041663,24.0732395624836,0.000213646948472171
18.2923608041663,24.5602603019026,0.000180403856406964
18.2923608041663,25.0472810413217,0.000153432447498205
18.2923608041663,25.5343017807407,0.000131874703432868
18.2923608041663,26.0213225201598,0.000114860369269678
18.2923608041663,26.5083432595788,0.000101214954649711
18.2923608041663,26.9953639989978,9.00556461930126e-05
18.2923608041663,27.4823847384169,8.03056456334405e-05
18.2923608041663,27.9694054778359,7.12185784633243e-05
18.2923608041663,28.456426217255,6.24196349841929e-05
18.2923608041663,28.943446956674,5.37021367253312e-05
18.2923608041663,29.4304676960931,4.52177239360639e-05
18.2923608041663,29.9174884355121,3.71868393517848e-05
18.2923608041663,30.4045091749312,2.99351440024568e-05
18.2923608041663,30.8915299143502,2.36783796070281e-05
18.2923608041663,31.3785506537693,1.8572923718838e-05
18.2923608041663,31.8655713931883,1.46165898789447e-05
18.2923608041663,32.3525921326073,1.17419111348985e-05
18.2923608041663,32.8396128720264,9.76140313068618e-06
18.2923608041663,33.3266336114454,8.46842665925119e-06
18.2923608041663,33.8136543508645,7.62377814834756e-06
18.2923608041663,34.3006750902835,7.01402700927179e-06
18.2923608041663,34.7876958297026,6.44960495118565e-06
18.2923608041663,35.2747165691216,5.82458258333148e-06
18.2923608041663,35.7617373085407,5.07661037621379e-06
18.2923608041663,36.2487580479597,4.23006201469353e-06
18.2923608041663,36.7357787873787,3.33934432964366e-06
18.2923608041663,37.2227995267978,2.49088049833987e-06
18.2923608041663,37.7098202662168,1.74654281901358e-06
18.2923608041663,38.1968410056359,1.15059439371664e-06
18.2923608041663,38.6838617450549,7.10402143869258e-07
18.2923608041663,39.170882484474,4.10957492955942e-07
18.2923608041663,39.657903223893,2.21892060177303e-07
18.2923608041663,40.1449239633121,1.12560300097826e-07
18.2923608041663,40.6319447027311,5.32582548923233e-08
18.2923608041663,41.1189654421502,2.36470911927324e-08
18.2923608041663,41.6059861815692,9.81263159763234e-09
18.8006919047942,17.741969950036,0.000443032256683279
18.8006919047942,18.228990689455,0.000526316647023364
18.8006919047942,18.7160114288741,0.000598377369347999
18.8006919047942,19.2030321682931,0.000651645601442468
18.8006919047942,19.6900529077122,0.000680769145761932
18.8006919047942,20.1770736471312,0.000683629230221242
18.8006919047942,20.6640943865503,0.000661703645171224
18.8006919047942,21.1511151259693,0.000619470607318562
18.8006919047942,21.6381358653883,0.000563274287373341
18.8006919047942,22.1251566048074,0.000499885668327197
18.8006919047942,22.6121773442264,0.000435313596470747
18.8006919047942,23.0991980836455,0.000374047293386905
18.8006919047942,23.5862188230645,0.000318870493182563
18.8006919047942,24.0732395624836,0.000271099009603374
18.8006919047942,24.5602603019026,0.000230963337252922
18.8006919047942,25.0472810413217,0.000198035204552821
18.8006919047942,25.5343017807407,0.000171454098018428
18.8006919047942,26.0213225201598,0.000150242567751324
18.8006919047942,26.5083432595788,0.00013304657038972
18.8006919047942,26.9953639989978,0.000118796418571552
18.8006919047942,27.4823847384169,0.000106219097996213
18.8006919047942,27.9694054778359,9.44292506799394e-05
18.8006919047942,28.456426217255,8.29923051530063e-05
18.8006919047942,28.943446956674,7.16917886714248e-05
18.8006919047942,29.4304676960931,6.0745012670533e-05
18.8006919047942,29.9174884355121,5.04383787539874e-05
18.8006919047942,30.4045091749312,4.11742125290423e-05
18.8006919047942,30.8915299143502,3.3201906250112e-05
18.8006919047942,31.3785506537693,2.66899605425948e-05
18.8006919047942,31.8655713931883,2.16077733063423e-05
18.8006919047942,32.3525921326073,1.78523197300047e-05
18.8006919047942,32.8396128720264,1.51828669135541e-05
18.8006919047942,33.3266336114454,1.33456204686491e-05
18.8006919047942,33.8136543508645,1.2046983592063e-05
18.8006919047942,34.3006750902835,1.10274240874911e-05
18.8006919047942,34.7876958297026,1.00527180454712e-05
18.8006919047942,35.2747165691216,8.99250323657341e-06
18.8006919047942,35.7617373085407,7.77291878320599e-06
18.8006919047942,36.2487580479597,6.43498323072935e-06
18.8006919047942,36.7357787873787,5.05776433529655e-06
18.8006919047942,37.2227995267978,3.76206999414836e-06
18.8006919047942,37.7098202662168,2.63563482419017e-06
18.8006919047942,38.1968410056359,1.73896513666709e-06
18.8006919047942,38.6838617450549,1.07905141631724e-06
18.8006919047942,39.170882484474,6.31222228356682e-07
18.8006919047942,39.657903223893,3.48371124310335e-07
18.8006919047942,40.1449239633121,1.84487499338626e-07
18.8006919047942,40.6319447027311,9.45180074637151e-08
18.8006919047942,41.1189654421502,4.83638468359874e-08
18.8006919047942,41.6059861815692,2.53272267340093e-08
19.3090230054222,17.741969950036,0.000459785682771342
19.3090230054222,18.228990689455,0.000552446823273487
19.3090230054222,18.7160114288741,0.000635416297788634
19.3090230054222,19.2030321682931,0.000700348424887573
19.3090230054222,19.6900529077122,0.000740871349638862
19.3090230054222,20.1770736471312,0.000753769740859909
19.3090230054222,20.6640943865503,0.000739582937726251
19.3090230054222,21.1511151259693,0.000702180668306861
19.3090230054222,21.6381358653883,0.000647741840746834
19.3090230054222,22.1251566048074,0.000583289078707352
19.3090230054222,22.6121773442264,0.000515391932354897
19.3090230054222,23.0991980836455,0.000449243783924365
19.3090230054222,23.5862188230645,0.000388329173625342
19.3090230054222,24.0732395624836,0.000334547140399397
19.3090230054222,24.5602603019026,0.00028855638103707
19.3090230054222,25.0472810413217,0.00025018831644398
19.3090230054222,25.5343017807407,0.000218698576387883
19.3090230054222,26.0213225201598,0.000193105838211545
19.3090230054222,26.5083432595788,0.000171977053982405
19.3090230054222,26.9953639989978,0.000154121149444713
19.3090230054222,27.4823847384169,0.000138136282016658
19.3090230054222,27.9694054778359,0.000123046849235312
19.3090230054222,28.456426217255,0.000108394151734918
19.3090230054222,28.943446956674,9.39868855760817e-05
19.3090230054222,29.4304676960931,8.01301388817186e-05
19.3090230054222,29.9174884355121,6.71856602706568e-05
19.3090230054222,30.4045091749312,5.56266108017704e-05
19.3090230054222,30.8915299143502,4.57163668184469e-05
19.3090230054222,31.3785506537693,3.76089242722214e-05
19.3090230054222,31.8655713931883,3.12172077465184e-05
19.3090230054222,32.3525921326073,2.63838283413052e-05
19.3090230054222,32.8396128720264,2.28052895200855e-05
19.3090230054222,33.3266336114454,2.01840843978983e-05
19.3090230054222,33.8136543508645,1.81804702347612e-05
19.3090230054222,34.3006750902835,1.65010679612115e-05
19.3090230054222,34.7876958297026,1.48759530906277e-05
19.3090230054222,35.2747165691216,1.31573999426117e-05
19.3090230054222,35.7617373085407,1.12631591707724e-05
19.3090230054222,36.2487580479597,9.25439289254117e-06
19.3090230054222,36.7357787873787,7.23592130503232e-06
19.3090230054222,37.2227995267978,5.36444577816265e-06
19.3090230054222,37.7098202662168,3.75383967145788e-06
19.3090230054222,38.1968410056359,2.47997817473458e-06
19.3090230054222,38.6838617450549,1.5460737137685e-06
19.3090230054222,39.170882484474,9.13848927443192e-07
19.3090230054222,39.657903223893,5.14278210587728e-07
19.3090230054222,40.1449239633121,2.82286019919854e-07
19.3090230054222,40.6319447027311,1.53382169548652e-07
19.3090230054222,41.1189654421502,8.56386454882395e-08
19.3090230054222,41.6059861815692,4.99235018998547e-08
19.8173541060501,17.741969950036,0.000454923606409185
19.8173541060501,18.228990689455,0.000552745194588074
19.8173541060501,18.7160114288741,0.000643301575887676
19.8173541060501,19.2030321682931,0.00071797254442143
19.8173541060501,19.6900529077122,0.000769703414438297
19.8173541060501,20.1770736471312,0.000794274155352846
19.8173541060501,20.6640943865503,0.000791119290806494
19.8173541060501,21.1511151259693,0.00076311553481836
19.8173541060501,21.6381358653883,0.000715765222474226
19.8173541060501,22.1251566048074,0.000655805262305567
19.8173541060501,22.6121773442264,0.000589891826149167
19.8173541060501,23.0991980836455,0.000523566102739122
19.8173541060501,23.5862188230645,0.000460795410174686
19.8173541060501,24.0732395624836,0.00040397252641664
19.8173541060501,24.5602603019026,0.000354198332797806
19.8173541060501,25.0472810413217,0.000311649945623681
19.8173541060501,25.5343017807407,0.000275829264362573
19.8173541060501,26.0213225201598,0.000245892124283479
19.8173541060501,26.5083432595788,0.000220477714334594
19.8173541060501,26.9953639989978,0.000198394139807511
19.8173541060501,27.4823847384169,0.0001782312600788
19.8173541060501,27.9694054778359,0.000159017814530108
19.8173541060501,28.456426217255,0.000140340635106491
19.8173541060501,28.943446956674,0.000122093247955088
19.8173541060501,29.4304676960931,0.000104700778186793
19.8173541060501,29.9174884355121,8.86123433649925e-05
19.8173541060501,30.4045091749312,7.43597875429763e-05
19.8173541060501,30.8915299143502,6.21915788775305e-05
19.8173541060501,31.3785506537693,5.22097637948299e-05
19.8173541060501,31.8655713931883,4.42336258187221e-05
19.8173541060501,32.3525921326073,3.80272220767666e-05
19.8173541060501,32.8396128720264,3.32126681991021e-05
19.8173541060501,33.3266336114454,2.94551431626712e-05
19.8173541060501,33.8136543508645,2.63828400421474e-05
19.8173541060501,34.3006750902835,2.36890972925214e-05
19.8173541060501,34.7876958297026,2.10843591249352e-05
19.8173541060501,35.2747165691216,1.84161769147973e-05
19.8173541060501,35.7617373085407,1.55982287059237e-05
19.8173541060501,36.2487580479597,1.2713257224009e-05
19.8173541060501,36.7357787873787,9.88825131688254e-06
19.8173541060501,37.2227995267978,7.31197167550576e-06
19.8173541060501,37.7098202662168,5.11948144349365e-06
19.8173541060501,38.1968410056359,3.39756608321095e-06
19.8173541060501,38.6838617450549,2.14000027372333e-06
19.8173541060501,39.170882484474,1.29016752917791e-06
19.8173541060501,39.657903223893,7.51566477038107e-07
19.8173541060501,40.1449239633121,4.36636007473585e-07
19.8173541060501,40.6319447027311,2.57594125414325e-07
19.8173541060501,41.1189654421502,1.59238830090119e-07
19.8173541060501,41.6059861815692,1.02778965567594e-07
20.3256852066781,17.741969950036,0.000429603647147981
20.3256852066781,18.228990689455,0.000527806966951695
20.3256852066781,18.7160114288741,0.000621774513306993
20.3256852066781,19.2030321682931,0.000703184084618173
20.3256852066781,19.6900529077122,0.000764771323595607
20.3256852066781,20.1770736471312,0.000801579808546186
20.3256852066781,20.6640943865503,0.000811951591737654
20.3256852066781,21.1511151259693,0.000797524174081936
20.3256852066781,21.6381358653883,0.000762678074644491
20.3256852066781,22.1251566048074,0.000713308796624011
20.3256852066781,22.6121773442264,0.000655592864284074
20.3256852066781,23.0991980836455,0.000594922516281921
20.3256852066781,23.5862188230645,0.000535374169863835
20.3256852066781,24.0732395624836,0.000479603763692888
20.3256852066781,24.5602603019026,0.00042906190395379
20.3256852066781,25.0472810413217,0.00038429495582728
20.3256852066781,25.5343017807407,0.000345161831960261
20.3256852066781,26.0213225201598,0.000311114699789299
20.3256852066781,26.5083432595788,0.000281057242156689
20.3256852066781,26.9953639989978,0.000253975184949271
20.3256852066781,27.4823847384169,0.000228629015625656
20.3256852066781,27.9694054778359,0.000204199427809168
20.3256852066781,28.456426217255,0.000180427958301744
20.3256852066781,28.943446956674,0.000157377011310965
20.3256852066781,29.4304676960931,0.000135631124620125
20.3256852066781,29.9174884355121,0.000115737227903582
20.3256852066781,30.4045091749312,9.8264502985248e-05
20.3256852066781,30.8915299143502,8.34081027874459e-05
20.3256852066781,31.3785506537693,7.11718779014147e-05
20.3256852066781,31.8655713931883,6.12383533367046e-05
20.3256852066781,32.3525921326073,5.32658201337465e-05
20.3256852066781,32.8396128720264,4.67889334812593e-05
20.3256852066781,33.3266336114454,4.14437977229018e-05
20.3256852066781,33.8136543508645,3.6844204529295e-05
20.3256852066781,34.3006750902835,3.26969115873218e-05
20.3256852066781,34.7876958297026,2.87142400042868e-05
20.3256852066781,35.2747165691216,2.47564537199548e-05
20.3256852066781,35.7617373085407,2.07384499933965e-05
20.3256852066781,36.2487580479597,1.67636887833732e-05
20.3256852066781,36.7357787873787,1.29730261504892e-05
20.3256852066781,37.2227995267978,9.57787856598266e-06
20.3256852066781,37.7098202662168,6.72395155544699e-06
20.3256852066781,38.1968410056359,4.50061843319085e-06
20.3256852066781,38.6838617450549,2.88408916075818e-06
20.3256852066781,39.170882484474,1.79374435258303e-06
20.3256852066781,39.657903223893,1.09969426174756e-06
20.3256852066781,40.1449239633121,6.88726169770667e-07
20.3256852066781,40.6319447027311,4.46487759632075e-07
20.3256852066781,41.1189654421502,3.04083810267493e-07
20.3256852066781,41.6059861815692,2.127582552975e-07
20.834016307306,17.741969950036,0.000387946072371639
20.834016307306,18.228990689455,0.000481991668145321
20.834016307306,18.7160114288741,0.000575055726196526
20.834016307306,19.2030321682931,0.000659655211697978
20.834016307306,19.6900529077122,0.000728843750651601
20.834016307306,20.1770736471312,0.000777330685671672
20.834016307306,20.6640943865503,0.000802564768113211
20.834016307306,21.1511151259693,0.000804893573338793
20.834016307306,21.6381358653883,0.000787289799511959
20.834016307306,22.1251566048074,0.000754341278733965
20.834016307306,22.6121773442264,0.000711187351542578
20.834016307306,23.0991980836455,0.000662510369011675
20.834016307306,23.5862188230645,0.00061200891789768
20.834016307306,24.0732395624836,0.000562237529964118
20.834016307306,24.5602603019026,0.000514776110124475
20.834016307306,25.0472810413217,0.000470461353369821
20.834016307306,25.5343017807407,0.000429553992568973
20.834016307306,26.0213225201598,0.000391937529503238
20.834016307306,26.5083432595788,0.000356980553925257
20.834016307306,26.9953639989978,0.000324064132283643
20.834016307306,27.4823847384169,0.000292346248068409
20.834016307306,27.9694054778359,0.000261356966419487
20.834016307306,28.456426217255,0.00023114226740062
20.834016307306,28.943446956674,0.000202042319449684
20.834016307306,29.4304676960931,0.000174850707217054
20.834016307306,29.9174884355121,0.00015022644175759
20.834016307306,30.4045091749312,0.000128754866940852
20.834016307306,30.8915299143502,0.000110542203184866
20.834016307306,31.3785506537693,9.54523914350798e-05
20.834016307306,31.8655713931883,8.29937307320406e-05
20.834016307306,32.3525921326073,7.26952832160909e-05
20.834016307306,32.8396128720264,6.39910909902567e-05
20.834016307306,33.3266336114454,5.64942423052825e-05
20.834016307306,33.8136543508645,4.98178010924733e-05
20.834016307306,34.3006750902835,4.37065928023244e-05
20.834016307306,34.7876958297026,3.78943032078365e-05
20.834016307306,35.2747165691216,3.22711980100931e-05
20.834016307306,35.7617373085407,2.67570712401598e-05
20.834016307306,36.2487580479597,2.14725141943983e-05
20.834016307306,36.7357787873787,1.65599087533087e-05
20.834016307306,37.2227995267978,1.22400253774934e-05
20.834016307306,37.7098202662168,8.65449575304648e-06
20.834016307306,38.1968410056359,5.88460109518679e-06
20.834016307306,38.6838617450549,3.87919439484196e-06
20.834016307306,39.170882484474,2.52744483294531e-06
20.834016307306,39.657903223893,1.65967770111105e-06
20.834016307306,40.1449239633121,1.13362896384619e-06
20.834016307306,40.6319447027311,8.05460791176068e-07
20.834016307306,41.1189654421502,5.93135888069694e-07
20.834016307306,41.6059861815692,4.38763054059854e-07
21.342347407934,17.741969950036,0.000336017718075873
21.342347407934,18.228990689455,0.000422309823844344
21.342347407934,18.7160114288741,0.000510720881852614
21.342347407934,19.2030321682931,0.000595022232834151
21.342347407934,19.6900529077122,0.000669070727265218
21.342347407934,20.1770736471312,0.000727700621878608
21.342347407934,20.6640943865503,0.000767815046235847
21.342347407934,21.1511151259693,0.000788627536373944
21.342347407934,21.6381358653883,0.000791634750701815
21.342347407934,22.1251566048074,0.00077983277207591
21.342347407934,22.6121773442264,0.000756881472879094
21.342347407934,23.0991980836455,0.000726226831744581
21.342347407934,23.5862188230645,0.000690662954323493
21.342347407934,24.0732395624836,0.000652183504782625
21.342347407934,24.5602603019026,0.000612154038754431
21.342347407934,25.0472810413217,0.000571498162357272
21.342347407934,25.5343017807407,0.000530820403770299
21.342347407934,26.0213225201598,0.000490506870929193
21.342347407934,26.5083432595788,0.000450566093728846
21.342347407934,26.9953639989978,0.000411008302581039
21.342347407934,27.4823847384169,0.000371648336311827
21.342347407934,27.9694054778359,0.000332602920944938
21.342347407934,28.456426217255,0.000294406206643116
21.342347407934,28.943446956674,0.000257802726602798
21.342347407934,29.4304676960931,0.000223851275784128
21.342347407934,29.9174884355121,0.00019334002469927
21.342347407934,30.4045091749312,0.000166853796390205
21.342347407934,30.8915299143502,0.000144385265214644
21.342347407934,31.3785506537693,0.000125631521628855
21.342347407934,31.8655713931883,0.000109904229632416
21.342347407934,32.3525921326073,9.65885034309648e-05
21.342347407934,32.8396128720264,8.50051012399489e-05
21.342347407934,33.3266336114454,7.47431724656211e-05
21.342347407934,33.8136543508645,6.54169842988024e-05
21.342347407934,34.3006750902835,5.68236981643335e-05
21.342347407934,34.7876958297026,4.87292444600357e-05
21.342347407934,35.2747165691216,4.10672467831789e-05
21.342347407934,35.7617373085407,3.37644502130432e-05
21.342347407934,36.2487580479597,2.69546069638596e-05
21.342347407934,36.7357787873787,2.07690336264724e-05
21.342347407934,37.2227995267978,1.54245455163192e-05
21.342347407934,37.7098202662168,1.10429321075604e-05
21.342347407934,38.1968410056359,7.68624685671136e-06
21.342347407934,38.6838617450549,5.26520196593631e-06
21.342347407934,39.170882484474,3.63167988172405e-06
21.342347407934,39.657903223893,2.568732844602e-06
21.342347407934,40.1449239633121,1.90052955832618e-06
21.342347407934,40.6319447027311,1.4508985079828e-06
21.342347407934,41.1189654421502,1.12612177110763e-06
21.342347407934,41.6059861815692,8.61517498461392e-07
21.8506785085619,17.741969950036,0.000280474862462758
21.8506785085619,18.228990689455,0.000356792762471521
21.8506785085619,18.7160114288741,0.000437875946064322
21.8506785085619,19.2030321682931,0.00051897958683228
21.8506785085619,19.6900529077122,0.000595125237825008
21.8506785085619,20.1770736471312,0.000661702144774152
21.8506785085619,20.6640943865503,0.000715493932157674
21.8506785085619,21.1511151259693,0.000754907176843835
21.8506785085619,21.6381358653883,0.000780122852146037
21.8506785085619,22.1251566048074,0.000792498781958323
21.8506785085619,22.6121773442264,0.000793976321923575
21.8506785085619,23.0991980836455,0.000786373551784731
21.8506785085619,23.5862188230645,0.000771105524033281
21.8506785085619,24.0732395624836,0.000749116382148383
21.8506785085619,24.5602603019026,0.000721121329369451
21.8506785085619,25.0472810413217,0.000687799319587668
21.8506785085619,25.5343017807407,0.000649907407167359
21.8506785085619,26.0213225201598,0.000608295889135384
21.8506785085619,26.5083432595788,0.000563713671281257
21.8506785085619,26.9953639989978,0.000517004661222251
21.8506785085619,27.4823847384169,0.000468896407589189
21.8506785085619,27.9694054778359,0.000420344019236365
21.8506785085619,28.456426217255,0.00037257346511268
21.8506785085619,28.943446956674,0.000326873440378097
21.8506785085619,29.4304676960931,0.000284636494740851
21.8506785085619,29.9174884355121,0.00024681193843749
21.8506785085619,30.4045091749312,0.000213989248224971
21.8506785085619,30.8915299143502,0.000186052463042999
21.8506785085619,31.3785506537693,0.000162536707863333
21.8506785085619,31.8655713931883,0.000142562851447366
21.8506785085619,32.3525921326073,0.000125372995932477
21.8506785085619,32.8396128720264,0.000110164243030285
21.8506785085619,33.3266336114454,9.64894858160813e-05
21.8506785085619,33.8136543508645,8.39462044571787e-05
21.8506785085619,34.3006750902835,7.23777539134404e-05
21.8506785085619,34.7876958297026,6.15752055941046e-05
21.8506785085619,35.2747165691216,5.15181076607931e-05
21.8506785085619,35.7617373085407,4.21377677912837e-05
21.8506785085619,36.2487580479597,3.35779693858209e-05
21.8506785085619,36.7357787873787,2.59496943790502e-05
21.8506785085619,37.2227995267978,1.94577466868908e-05
21.8506785085619,37.7098202662168,1.41920459442049e-05
21.8506785085619,38.1968410056359,1.01873966189335e-05
21.8506785085619,38.6838617450549,7.30615510756336e-06
21.8506785085619,39.170882484474,5.35485749403043e-06
21.8506785085619,39.657903223893,4.05935563693825e-06
21.8506785085619,40.1449239633121,3.20284965719075e-06
21.8506785085619,40.6319447027311,2.57266397777395e-06
21.8506785085619,41.1189654421502,2.06499619094826e-06
21.8506785085619,41.6059861815692,1.61230233866557e-06
22.3590096091899,17.741969950036,0.000227230702279632
22.3590096091899,18.228990689455,0.00029280278825343
22.3590096091899,18.7160114288741,0.00036515165598514
22.3590096091899,19.2030321682931,0.00044104662488106
22.3590096091899,19.6900529077122,0.000516864941510332
22.3590096091899,20.1770736471312,0.000588879387095096
22.3590096091899,20.6640943865503,0.000654175536151158
22.3590096091899,21.1511151259693,0.00071077900580984
22.3590096091899,21.6381358653883,0.000757902394847315
22.3590096091899,22.1251566048074,0.000795457140519022
22.3590096091899,22.6121773442264,0.000823673371955491
22.3590096091899,23.0991980836455,0.000842559581131076
22.3590096091899,23.5862188230645,0.000851817402738075
22.3590096091899,24.0732395624836,0.00085090569805013
22.3590096091899,24.5602603019026,0.000839421171414219
22.3590096091899,25.0472810413217,0.000817368581995815
22.3590096091899,25.5343017807407,0.000785332451589432
22.3590096091899,26.0213225201598,0.00074445337065565
22.3590096091899,26.5083432595788,0.000696206171423747
22.3590096091899,26.9953639989978,0.0006423965547169
22.3590096091899,27.4823847384169,0.000584874731710193
22.3590096091899,27.9694054778359,0.000525667158355326
22.3590096091899,28.456426217255,0.000466895024530105
22.3590096091899,28.943446956674,0.00041053734872785
22.3590096091899,29.4304676960931,0.000358406123963852
22.3590096091899,29.9174884355121,0.000311668856976649
22.3590096091899,30.4045091749312,0.000270959204077576
22.3590096091899,30.8915299143502,0.000236097326540613
22.3590096091899,31.3785506537693,0.000206499918049554
22.3590096091899,31.8655713931883,0.000181134484389892
22.3590096091899,32.3525921326073,0.000159116820055939
22.3590096091899,32.8396128720264,0.000139512048968495
22.3590096091899,33.3266336114454,0.000121811028781445
22.3590096091899,33.8136543508645,0.000105554601238668
22.3590096091899,34.3006750902835,9.06027992295805e-05
22.3590096091899,34.7876958297026,7.67443396619421e-05
22.3590096091899,35.2747165691216,6.39941145512941e-05
22.3590096091899,35.7617373085407,5.22805353493283e-05
22.3590096091899,36.2487580479597,4.17557917505901e-05
22.3590096091899,36.7357787873787,3.25062209183466e-05
22.3590096091899,37.2227995267978,2.47239918284455e-05
22.3590096091899,37.7098202662168,1.84612728886801e-05
22.3590096091899,38.1968410056359,1.37223879978381e-05
22.3590096091899,38.6838617450549,1.03130903699035e-05
22.3590096091899,39.170882484474,7.98617971731998e-06
22.3590096091899,39.657903223893,6.39836402604791e-06
22.3590096091899,40.1449239633121,5.28182540676626e-06
22.3590096091899,40.6319447027311,4.38215355792843e-06
22.3590096091899,41.1189654421502,3.58734919645042e-06
22.3590096091899,41.6059861815692,2.83291233820179e-06
22.8673407098178,17.741969950036,0.000180569694960457
22.8673407098178,18.228990689455,0.000235833038093587
22.8673407098178,18.7160114288741,0.000299193997729615
22.8673407098178,19.2030321682931,0.000368798663808509
22.8673407098178,19.6900529077122,0.000442397838875295
22.8673407098178,20.1770736471312,0.00051733467861184
22.8673407098178,20.6640943865503,0.000591342448290226
22.8673407098178,21.1511151259693,0.000662505603401888
22.8673407098178,21.6381358653883,0.000729526197296096
22.8673407098178,22.1251566048074,0.00079125150989457
22.8673407098178,22.6121773442264,0.000846446222201217
22.8673407098178,23.0991980836455,0.000893370626915335
22.8673407098178,23.5862188230645,0.000929883300373919
22.8673407098178,24.0732395624836,0.000953654421128345
22.8673407098178,24.5602603019026,0.000962737975531256
22.8673407098178,25.0472810413217,0.00095599370479946
22.8673407098178,25.5343017807407,0.000933401798350427
22.8673407098178,26.0213225201598,0.000896077861437279
22.8673407098178,26.5083432595788,0.000846060542974157
22.8673407098178,26.9953639989978,0.000786117141333544
22.8673407098178,27.4823847384169,0.000719330242935804
22.8673407098178,27.9694054778359,0.000648965591675
22.8673407098178,28.456426217255,0.000578212472029616
22.8673407098178,28.943446956674,0.000509882838433864
22.8673407098178,29.4304676960931,0.000446317010009517
22.8673407098178,29.9174884355121,0.000388997006739659
22.8673407098178,30.4045091749312,0.0003386904871695
22.8673407098178,30.8915299143502,0.000295250547475232
22.8673407098178,31.3785506537693,0.000258064988512113
22.8673407098178,31.8655713931883,0.000226020586619819
22.8673407098178,32.3525921326073,0.00019814119175532
22.8673407098178,32.8396128720264,0.000173356448316449
22.8673407098178,33.3266336114454,0.00015105792076159
22.8673407098178,33.8136543508645,0.000130670089020786
22.8673407098178,34.3006750902835,0.000112015978452861
22.8673407098178,34.7876958297026,9.48322672569426e-05
22.8673407098178,35.2747165691216,7.91424795777285e-05
22.8673407098178,35.7617373085407,6.48575987070489e-05
22.8673407098178,36.2487580479597,5.21382317852198e-05
22.8673407098178,36.7357787873787,4.10484811961577e-05
22.8673407098178,37.2227995267978,3.17780006547343e-05
22.8673407098178,37.7098202662168,2.43452082054683e-05
22.8673407098178,38.1968410056359,1.87285226712301e-05
22.8673407098178,38.6838617450549,1.46728978589894e-05
22.8673407098178,39.170882484474,1.18695678167366e-05
22.8673407098178,39.657903223893,9.89186917278396e-06
22.8673407098178,40.1449239633121,8.40758740549263e-06
22.8673407098178,40.6319447027311,7.11293815714117e-06
22.8673407098178,41.1189654421502,5.88854854034121e-06
22.8673407098178,41.6059861815692,4.67984104142726e-06
23.3756718104458,17.741969950036,0.000142762855506023
23.3756718104458,18.228990689455,0.00018893891448996
23.3756718104458,18.7160114288741,0.000243887417619839
23.3756718104458,19.2030321682931,0.000306884236291524
23.3756718104458,19.6900529077122,0.000376929596620913
23.3756718104458,20.1770736471312,0.000452475724068415
23.3756718104458,20.6640943865503,0.000532126491038144
23.3756718104458,21.1511151259693,0.000614400248435003
23.3756718104458,21.6381358653883,0.000697964923211635
23.3756718104458,22.1251566048074,0.000781093424298573
23.3756718104458,22.6121773442264,0.000861514365576929
23.3756718104458,23.0991980836455,0.000936029995154685
23.3756718104458,23.5862188230645,0.00100075852759125
23.3756718104458,24.0732395624836,0.00105147238772452
23.3756718104458,24.5602603019026,0.0010843829638604
23.3756718104458,25.0472810413217,0.00109677239273616
23.3756718104458,25.5343017807407,0.00108753823457094
23.3756718104458,26.0213225201598,0.00105734281750021
23.3756718104458,26.5083432595788,0.00100847332646312
23.3756718104458,26.9953639989978,0.000944495508883665
23.3756718104458,27.4823847384169,0.000869686601099666
23.3756718104458,27.9694054778359,0.000788608279869966
23.3756718104458,28.456426217255,0.000705625780897402
23.3756718104458,28.943446956674,0.000624507014460425
23.3756718104458,29.4304676960931,0.000548250816598556
23.3756718104458,29.9174884355121,0.000478794481733238
23.3756718104458,30.4045091749312,0.000417185493869102
23.3756718104458,30.8915299143502,0.000363460628157007
23.3756718104458,31.3785506537693,0.000317112740976626
23.3756718104458,31.8655713931883,0.000277053176543586
23.3756718104458,32.3525921326073,0.000242266009812529
23.3756718104458,32.8396128720264,0.000211551361525276
23.3756718104458,33.3266336114454,0.000184160153882217
23.3756718104458,33.8136543508645,0.000159330211507547
23.3756718104458,34.3006750902835,0.000136775541868659
23.3756718104458,34.7876958297026,0.000116112351457252
23.3756718104458,35.2747165691216,9.73289899946885e-05
23.3756718104458,35.7617373085407,8.02943602617322e-05
23.3756718104458,36.2487580479597,6.51753216062106e-05
23.3756718104458,36.7357787873787,5.20197563039386e-05
23.3756718104458,37.2227995267978,4.10335128729437e-05
23.3756718104458,37.7098202662168,3.22149460158493e-05
23.3756718104458,38.1968410056359,2.55296543449361e-05
23.3756718104458,38.6838617450549,2.06639027480408e-05
23.3756718104458,39.170882484474,1.72427761933209e-05
23.3756718104458,39.657903223893,1.47425846859734e-05
23.3756718104458,40.1449239633121,1.2752383399582e-05
23.3756718104458,40.6319447027311,1.09099627115604e-05
23.3756718104458,41.1189654421502,9.08789441130058e-06
23.3756718104458,41.6059861815692,7.24825721819927e-06
23.8840029110737,17.741969950036,0.000114187983325082
23.8840029110737,18.228990689455,0.000152823998135906
23.8840029110737,18.7160114288741,0.000200369184394469
23.8840029110737,19.2030321682931,0.000256937627738908
23.8840029110737,19.6900529077122,0.000322563061512058
23.8840029110737,20.1770736471312,0.00039671916113456
23.8840029110737,20.6640943865503,0.000478964065576245
23.8840029110737,21.1511151259693,0.000568505465438537
23.8840029110737,21.6381358653883,0.000664388623873588
23.8840029110737,22.1251566048074,0.000764815433241593
23.8840029110737,22.6121773442264,0.000867007625980171
23.8840029110737,23.0991980836455,0.000966774523538971
23.8840029110737,23.5862188230645,0.00105881794414491
23.8840029110737,24.0732395624836,0.00113713220423911
23.8840029110737,24.5602603019026,0.00119598175577035
23.8840029110737,25.0472810413217,0.00123076587652737
23.8840029110737,25.5343017807407,0.00123885879308189
23.8840029110737,26.0213225201598,0.0012199859754101
23.8840029110737,26.5083432595788,0.00117623539718835
23.8840029110737,26.9953639989978,0.00111162840168357
23.8840029110737,27.4823847384169,0.00103141144436549
23.8840029110737,27.9694054778359,0.000941339216933264
23.8840029110737,28.456426217255,0.000846953014138844
23.8840029110737,28.943446956674,0.000753052911190257
23.8840029110737,29.4304676960931,0.000663433468615434
23.8840029110737,29.9174884355121,0.000580666611763687
23.8840029110737,30.4045091749312,0.000506277786202
23.8840029110737,30.8915299143502,0.000440687450760996
23.8840029110737,31.3785506537693,0.00038366689234309
23.8840029110737,31.8655713931883,0.000334287137995504
23.8840029110737,32.3525921326073,0.000291565545328315
23.8840029110737,32.8396128720264,0.000254197040235766
23.8840029110737,33.3266336114454,0.000221259760364574
23.8840029110737,33.8136543508645,0.000191739416923897
23.8840029110737,34.3006750902835,0.000165161889721049
23.8840029110737,34.7876958297026,0.000140943541066719
23.8840029110737,35.2747165691216,0.000118978417752283
23.8840029110737,35.7617373085407,9.90564544407865e-05
23.8840029110737,36.2487580479597,8.13424375697348e-05
23.8840029110737,36.7357787873787,6.58737908556297e-05
23.8840029110737,37.2227995267978,5.28970196815528e-05
23.8840029110737,37.7098202662168,4.24132382370649e-05
23.8840029110737,38.1968410056359,3.43978990250636e-05
23.8840029110737,38.6838617450549,2.84895915043606e-05
23.8840029110737,39.170882484474,2.42492827795295e-05
23.8840029110737,39.657903223893,2.10461286121504e-05
23.8840029110737,40.1449239633121,1.83773853187403e-05
23.8840029110737,40.6319447027311,1.58120143021112e-05
23.8840029110737,41.1189654421502,1.32108460491709e-05
23.8840029110737,41.6059861815692,1.05565117689441e-05
24.3923340117017,17.741969950036,9.37891263035968e-05
24.3923340117017,18.228990689455,0.000126381925329125
24.3923340117017,18.7160114288741,0.000167615498668034
24.3923340117017,19.2030321682931,0.000218161340293036
24.3923340117017,19.6900529077122,0.000278832212869279
24.3923340117017,20.1770736471312,0.000349948513884181
24.3923340117017,20.6640943865503,0.00043197873203732
24.3923340117017,21.1511151259693,0.000524932518047164
24.3923340117017,21.6381358653883,0.000628519783552419
24.3923340117017,22.1251566048074,0.000741303336963274
24.3923340117017,22.6121773442264,0.000860532067970405
24.3923340117017,23.0991980836455,0.000981579236536493
24.3923340117017,23.5862188230645,0.00109822394793071
24.3923340117017,24.0732395624836,0.00120302448778278
24.3923340117017,24.5602603019026,0.00128842989786365
24.3923340117017,25.0472810413217,0.00134785441176349
24.3923340117017,25.5343017807407,0.00137683619169223
24.3923340117017,26.0213225201598,0.00137370620915544
24.3923340117017,26.5083432595788,0.00133982732863575
24.3923340117017,26.9953639989978,0.00127917377577019
24.3923340117017,27.4823847384169,0.00119753861211685
24.3923340117017,27.9694054778359,0.00110157910419946
24.3923340117017,28.456426217255,0.000997870339138821
24.3923340117017,28.943446956674,0.000892243027937883
24.3923340117017,29.4304676960931,0.000789406417782572
24.3923340117017,29.9174884355121,0.000692766115076358
24.3923340117017,30.4045091749312,0.000604561507663309
24.3923340117017,30.8915299143502,0.000525835063247961
24.3923340117017,31.3785506537693,0.000456842457829201
24.3923340117017,31.8655713931883,0.000396976941987784
24.3923340117017,32.3525921326073,0.000345386957324427
24.3923340117017,32.8396128720264,0.000300712179332013
24.3923340117017,33.3266336114454,0.000261845372150532
24.3923340117017,33.8136543508645,0.000227470506460752
24.3923340117017,34.3006750902835,0.000196846507351317
24.3923340117017,34.7876958297026,0.000169104876454029
24.3923340117017,35.2747165691216,0.000143971688178236
24.3923340117017,35.7617373085407,0.000121106937100856
24.3923340117017,36.2487580479597,0.000100655124452126
24.3923340117017,36.7357787873787,8.26453441648766e-05
24.3923340117017,37.2227995267978,6.73915522059298e-05
24.3923340117017,37.7098202662168,5.49282307714902e-05
24.3923340117017,38.1968410056359,4.52730470136296e-05
24.3923340117017,38.6838617450549,3.80389044643217e-05
24.3923340117017,39.170882484474,3.27345541270072e-05
24.3923340117017,39.657903223893,2.86193401134346e-05
24.3923340117017,40.1449239633121,2.50898693849715e-05
24.3923340117017,40.6319447027311,2.16355345291573e-05
24.3923340117017,41.1189654421502,1.80973956346147e-05
24.3923340117017,41.6059861815692,1.44767911014626e-05
24.9006651123296,17.741969950036,7.9668678965694e-05
24.9006651123296,18.228990689455,0.000107434261381529
24.9006651123296,18.7160114288741,0.000143298749597774
24.9006651123296,19.2030321682931,0.000188257729708028
24.9006651123296,19.6900529077122,0.000243654359060241
24.9006651123296,20.1770736471312,0.000310438151690419
24.9006651123296,20.6640943865503,0.000389847578192664
24.9006651123296,21.1511151259693,0.000482670808341886
24.9006651123296,21.6381358653883,0.000589418469402299
24.9006651123296,22.1251566048074,0.000709314634726385
24.9006651123296,22.6121773442264,0.000840089076466849
24.9006651123296,23.0991980836455,0.000977234761918606
24.9006651123296,23.5862188230645,0.0011141927888698
24.9006651123296,24.0732395624836,0.00124260477857917
24.9006651123296,24.5602603019026,0.0013534717560932
24.9006651123296,25.0472810413217,0.00143836793471586
24.9006651123296,25.5343017807407,0.0014908871863801
24.9006651123296,26.0213225201598,0.00150762285505627
24.9006651123296,26.5083432595788,0.0014886898379941
24.9006651123296,26.9953639989978,0.00143741177707146
24.9006651123296,27.4823847384169,0.00135953979614736
24.9006651123296,27.9694054778359,0.00126216019376791
24.9006651123296,28.456426217255,0.00115258001776058
24.9006651123296,28.943446956674,0.00103755038276655
24.9006651123296,29.4304676960931,0.000922756312771866
24.9006651123296,29.9174884355121,0.000812615041253062
24.9006651123296,30.4045091749312,0.000710315957274828
24.9006651123296,30.8915299143502,0.000617769675745124
24.9006651123296,31.3785506537693,0.000535934394502886
24.9006651123296,31.8655713931883,0.000464705561128778
24.9006651123296,32.3525921326073,0.000403486344851617
24.9006651123296,32.8396128720264,0.000350944287329021
24.9006651123296,33.3266336114454,0.0003058076123905
24.9006651123296,33.8136543508645,0.000266440747426326
24.9006651123296,34.3006750902835,0.00023177184776623
24.9006651123296,34.7876958297026,0.000200569733428025
24.9006651123296,35.2747165691216,0.000172312430285287
24.9006651123296,35.7617373085407,0.000146469137964663
24.9006651123296,36.2487580479597,0.000123136390467362
24.9006651123296,36.7357787873787,0.000102332853828811
24.9006651123296,37.2227995267978,8.44671223041336e-05
24.9006651123296,37.7098202662168,6.96444184622663e-05
24.9006651123296,38.1968410056359,5.79664059383927e-05
24.9006651123296,38.6838617450549,4.90535617918118e-05
24.9006651123296,39.170882484474,4.23852943062654e-05
24.9006651123296,39.657903223893,3.71170859371124e-05
24.9006651123296,40.1449239633121,3.2540999059157e-05
24.9006651123296,40.6319447027311,2.80550940805163e-05
24.9006651123296,41.1189654421502,2.34667052885717e-05
24.9006651123296,41.6059861815692,1.87852970217764e-05
25.4089962129576,17.741969950036,6.97236437030816e-05
25.4089962129576,18.228990689455,9.35138832359255e-05
25.4089962129576,18.7160114288741,0.000124698842295142
25.4089962129576,19.2030321682931,0.000164428363524553
25.4089962129576,19.6900529077122,0.000214362624413263
25.4089962129576,20.1770736471312,0.000275859900849851
25.4089962129576,20.6640943865503,0.000350732794316771
25.4089962129576,21.1511151259693,0.0004404193560442
25.4089962129576,21.6381358653883,0.000546221478499038
25.4089962129576,22.1251566048074,0.000668166842855116
25.4089962129576,22.6121773442264,0.000804779044223757
25.4089962129576,23.0991980836455,0.000952140152940196
25.4089962129576,23.5862188230645,0.00110393575419904
25.4089962129576,24.0732395624836,0.0012515074302702
25.4089962129576,24.5602603019026,0.00138496298886278
25.4089962129576,25.0472810413217,0.00149442380457147
25.4089962129576,25.5343017807407,0.00157167541114181
25.4089962129576,26.0213225201598,0.00161141981437345
25.4089962129576,26.5083432595788,0.00161209808716523
25.4089962129576,26.9953639989978,0.00157577327213058
25.4089962129576,27.4823847384169,0.00150747732057355
25.4089962129576,27.9694054778359,0.00141411772458181
25.4089962129576,28.456426217255,0.00130328843399867
25.4089962129576,28.943446956674,0.00118242841977329
25.4089962129576,29.4304676960931,0.00105816616593466
25.4089962129576,29.9174884355121,0.000936041928900758
25.4089962129576,30.4045091749312,0.000820385861372307
25.4089962129576,30.8915299143502,0.000714192451600701
25.4089962129576,31.3785506537693,0.000619324964593269
25.4089962129576,31.8655713931883,0.000536360275779008
25.4089962129576,32.3525921326073,0.000465096521459684
25.4089962129576,32.8396128720264,0.000404340673270155
25.4089962129576,33.3266336114454,0.000352712461035627
25.4089962129576,33.8136543508645,0.000308276290212952
25.4089962129576,34.3006750902835,0.000269590438571057
25.4089962129576,34.7876958297026,0.000235002623542237
25.4089962129576,35.2747165691216,0.000203668479439403
25.4089962129576,35.7617373085407,0.000174806576265902
25.4089962129576,36.2487580479597,0.000148435081824043
25.4089962129576,36.7357787873787,0.000124560236751281
25.4089962129576,37.2227995267978,0.000103712681548552
25.4089962129576,37.7098202662168,8.61104777289658e-05
25.4089962129576,38.1968410056359,7.19867666879925e-05
25.4089962129576,38.6838617450549,6.10101285193104e-05
25.4089962129576,39.170882484474,5.26609055955201e-05
25.4089962129576,39.657903223893,4.60033219812476e-05
25.4089962129576,40.1449239633121,4.02247272525406e-05
25.4089962129576,40.6319447027311,3.46186310739658e-05
25.4089962129576,41.1189654421502,2.89387089394886e-05
25.4089962129576,41.6059861815692,2.3182751944501e-05
25.9173273135855,17.741969950036,6.20845621110269e-05
25.9173273135855,18.228990689455,8.2420685058616e-05
25.9173273135855,18.7160114288741,0.000109370104568529
25.9173273135855,19.2030321682931,0.000144130245124988
25.9173273135855,19.6900529077122,0.000188515012666906
25.9173273135855,20.1770736471312,0.000244098974529856
25.9173273135855,20.6640943865503,0.000313058960055794
25.9173273135855,21.1511151259693,0.000397293090976725
25.9173273135855,21.6381358653883,0.000498770802400898
25.9173273135855,22.1251566048074,0.000618314622811124
25.9173273135855,22.6121773442264,0.000755387294569842
25.9173273135855,23.0991980836455,0.000906981672295543
25.9173273135855,23.5862188230645,0.00106752032667861
25.9173273135855,24.0732395624836,0.00122866014955434
25.9173273135855,24.5602603019026,0.00138026949311144
25.9173273135855,25.0472810413217,0.00151158854818613
25.9173273135855,25.5343017807407,0.00161296371868131
25.9173273135855,26.0213225201598,0.00167728209793105
25.9173273135855,26.5083432595788,0.00170106820804421
25.9173273135855,26.9953639989978,0.001684621050578
25.9173273135855,27.4823847384169,0.00163160300069058
25.9173273135855,27.9694054778359,0.00154809432762989
25.9173273135855,28.456426217255,0.00144144325899327
25.9173273135855,28.943446956674,0.00131943326928349
25.9173273135855,29.4304676960931,0.00118948352862786
25.9173273135855,29.9174884355121,0.00105825145289513
25.9173273135855,30.4045091749312,0.000931293682706885
25.9173273135855,30.8915299143502,0.000812817707793748
25.9173273135855,31.3785506537693,0.000705733294704155
25.9173273135855,31.8655713931883,0.000611443935153545
25.9173273135855,32.3525921326073,0.000530278425822131
25.9173273135855,32.8396128720264,0.00046131104187104
25.9173273135855,33.3266336114454,0.00040314293841598
25.9173273135855,33.8136543508645,0.000353601126424473
25.9173273135855,34.3006750902835,0.000310874410038502
25.9173273135855,34.7876958297026,0.000272869026503212
25.9173273135855,35.2747165691216,0.000238369905900196
25.9173273135855,35.7617373085407,0.000206304867965878
25.9173273135855,36.2487580479597,0.000176593917692488
25.9173273135855,36.7357787873787,0.000149238255713098
25.9173273135855,37.2227995267978,0.000124921576079409
25.9173273135855,37.7098202662168,0.000104021360178568
25.9173273135855,38.1968410056359,8.69520131235744e-05
25.9173273135855,38.6838617450549,7.34726237771435e-05
25.9173273135855,39.170882484474,6.30962677739749e-05
25.9173273135855,39.657903223893,5.48098648480575e-05
25.9173273135855,40.1449239633121,4.76959226008486e-05
25.9173273135855,40.6319447027311,4.09267789521091e-05
25.9173273135855,41.1189654421502,3.41770114705564e-05
25.9173273135855,41.6059861815692,2.7404362905557e-05
26.4256584142135,17.741969950036,5.54878740779798e-05
26.4256584142135,18.228990689455,7.26666703529908e-05
26.4256584142135,18.7160114288741,9.56557327472849e-05
26.4256584142135,19.2030321682931,0.000125644087006849
26.4256584142135,19.6900529077122,0.000164487086445708
26.4256584142135,20.1770736471312,0.000213828443700641
26.4256584142135,20.6640943865503,0.000276018810466623
26.4256584142135,21.1511151259693,0.000353211391116108
26.4256584142135,21.6381358653883,0.000447851192321348
26.4256584142135,22.1251566048074,0.000561429580759352
26.4256584142135,22.6121773442264,0.000694333810028045
26.4256584142135,23.0991980836455,0.000844614182017019
26.4256584142135,23.5862188230645,0.00100776779225405
26.4256584142135,24.0732395624836,0.00117628604485117
26.4256584142135,24.5602603019026,0.00134044289791877
26.4256584142135,25.0472810413217,0.00148925775475664
26.4256584142135,25.5343017807407,0.0016121821517721
26.4256584142135,26.0213225201598,0.0017005924403039
26.4256584142135,26.5083432595788,0.00174909470485606
26.4256584142135,26.9953639989978,0.00175593224166793
26.4256584142135,27.4823847384169,0.0017229009242798
26.4256584142135,27.9694054778359,0.001654682624387
26.4256584142135,28.456426217255,0.00155784516724882
26.4256584142135,28.943446956674,0.00144010186241397
26.4256584142135,29.4304676960931,0.00130938530801348
26.4256584142135,29.9174884355121,0.00117331140643571
26.4256584142135,30.4045091749312,0.00103859185666844
26.4256584142135,30.8915299143502,0.000910634193869785
26.4256584142135,31.3785506537693,0.000793424833766515
26.4256584142135,31.8655713931883,0.000689263998281026
26.4256584142135,32.3525921326073,0.000599112054781168
26.4256584142135,32.8396128720264,0.000522435337799224
26.4256584142135,33.3266336114454,0.000457933594220425
26.4256584142135,33.8136543508645,0.000403305209679883
26.4256584142135,34.3006750902835,0.00035642456919677
26.4256584142135,34.7876958297026,0.000314793566948649
26.4256584142135,35.2747165691216,0.000276825947816394
26.4256584142135,35.7617373085407,0.000241157826059271
26.4256584142135,36.2487580479597,0.000207614361559621
26.4256584142135,36.7357787873787,0.000176215071661887
26.4256584142135,37.2227995267978,0.000147830555372504
26.4256584142135,37.7098202662168,0.000123043444755241
26.4256584142135,38.1968410056359,0.000102492596438593
26.4256584142135,38.6838617450549,8.60621693373124e-05
26.4256584142135,39.170882484474,7.33220063952465e-05
26.4256584142135,39.657903223893,6.31902785965917e-05
26.4256584142135,40.1449239633121,5.46412711657269e-05
26.4256584142135,40.6319447027311,4.67066234513446e-05
26.4256584142135,41.1189654421502,3.89548510395537e-05
26.4256584142135,41.6059861815692,3.12717866467556e-05
26.9339895148414,17.741969950036,4.9199062561841e-05
26.9339895148414,18.228990689455,6.34066451190592e-05
26.9339895148414,18.7160114288741,8.26387424269487e-05
26.9339895148414,19.2030321682931,0.000108053658807289
26.9339895148414,19.6900529077122,0.000141477781314076
26.9339895148414,20.1770736471312,0.000184524373267225
26.9339895148414,20.6640943865503,0.000239564762800535
26.9339895148414,21.1511151259693,0.000308821270883039
26.9339895148414,21.6381358653883,0.000394999395859128
26.9339895148414,22.1251566048074,0.000500062849438346
26.9339895148414,22.6121773442264,0.000625184098180329
26.9339895148414,23.0991980836455,0.000769452670005149
26.9339895148414,23.5862188230645,0.000929596673034853
26.9339895148414,24.0732395624836,0.00109929989484657
26.9339895148414,24.5602603019026,0.00126978288043527
26.9339895148414,25.0472810413217,0.00143048806101559
26.9339895148414,25.5343017807407,0.00157060362673767
26.9339895148414,26.0213225201598,0.00168048191953511
26.9339895148414,26.5083432595788,0.00175306143150985
26.9339895148414,26.9953639989978,0.00178451499811938
26.9339895148414,27.4823847384169,0.00177452822495224
26.9339895148414,27.9694054778359,0.00172599709450621
26.9339895148414,28.456426217255,0.00164426131702272
26.9339895148414,28.943446956674,0.00153653276033079
26.9339895148414,29.4304676960931,0.00141087352337591
26.9339895148414,29.9174884355121,0.00127553478561345
26.9339895148414,30.4045091749312,0.00113812367209394
26.9339895148414,30.8915299143502,0.00100505333985354
26.9339895148414,31.3785506537693,0.000881265082797949
26.9339895148414,31.8655713931883,0.000769913551918097
26.9339895148414,32.3525921326073,0.000672625024593194
26.9339895148414,32.8396128720264,0.00058935632803022
26.9339895148414,33.3266336114454,0.000519037963605766
26.9339895148414,33.8136543508645,0.000459392428120802
26.9339895148414,34.3006750902835,0.000408100486736633
26.9339895148414,34.7876958297026,0.000362370317675098
26.9339895148414,35.2747165691216,0.000320311285463333
26.9339895148414,35.7617373085407,0.000280322942036627
26.9339895148414,36.2487580479597,0.000242172690585026
26.9339895148414,36.7357787873787,0.00020594230839018
26.9339895148414,37.2227995267978,0.000172725191327857
26.9339895148414,37.7098202662168,0.000143349924445624
26.9339895148414,38.1968410056359,0.000118710783593748
26.9339895148414,38.6838617450549,9.88383143894437e-05
26.9339895148414,39.170882484474,8.33708230658085e-05
26.9339895148414,39.657903223893,7.11576779051119e-05
26.9339895148414,40.1449239633121,6.10575900232724e-05
26.9339895148414,40.6319447027311,5.19407626403692e-05
26.9339895148414,41.1189654421502,4.32454770593568e-05
26.9339895148414,41.6059861815692,3.47547725536927e-05
27.4423206154693,17.741969950036,4.30736345962412e-05
27.4423206154693,18.228990689455,5.45037586332829e-05
27.4423206154693,18.7160114288741,7.0209788821419e-05
27.4423206154693,19.2030321682931,9.13119522341393e-05
27.4423206154693,19.6900529077122,0.000119565383731888
27.4423206154693,20.1770736471312,0.000156494324893306
27.4423206154693,20.6640943865503,0.000204381479752791
27.4423206154693,21.1511151259693,0.000265373623892855
27.4423206154693,21.6381358653883,0.000342236960850694
27.4423206154693,22.1251566048074,0.000437189929380671
27.4423206154693,22.6121773442264,0.000551977424140198
27.4423206154693,23.0991980836455,0.000686584726580626
27.4423206154693,23.5862188230645,0.000838959223157909
27.4423206154693,24.0732395624836,0.00100414925430001
27.4423206154693,24.5602603019026,0.0011746958709343
27.4423206154693,25.0472810413217,0.00134100112542093
27.4423206154693,25.5343017807407,0.00149261111718696
27.4423206154693,26.0213225201598,0.00161944454195766
27.4423206154693,26.5083432595788,0.00171323482341555
27.4423206154693,26.9953639989978,0.00176835129530179
27.4423206154693,27.4823847384169,0.0017824230238229
27.4423206154693,27.9694054778359,0.0017564237806391
27.4423206154693,28.456426217255,0.00169417789100426
27.4423206154693,28.943446956674,0.00160200990055888
27.4423206154693,29.4304676960931,0.00148766479475197
27.4423206154693,29.9174884355121,0.00135956521868241
27.4423206154693,30.4045091749312,0.00122577235991415
27.4423206154693,30.8915299143502,0.00109332310466518
27.4423206154693,31.3785506537693,0.000967825812193141
27.4423206154693,31.8655713931883,0.000853116905727969
27.4423206154693,32.3525921326073,0.000751437422965129
27.4423206154693,32.8396128720264,0.000663291439978345
27.4423206154693,33.3266336114454,0.000587977143617592
27.4423206154693,33.8136543508645,0.000523433208485567
27.4423206154693,34.3006750902835,0.000467336839087414
27.4423206154693,34.7876958297026,0.000416791394082127
27.4423206154693,35.2747165691216,0.000369742009085957
27.4423206154693,35.7617373085407,0.00032446489568818
27.4423206154693,36.2487580479597,0.000280737229377213
27.4423206154693,36.7357787873787,0.000238758863829356
27.4423206154693,37.2227995267978,0.00019987296871137
27.4423206154693,37.7098202662168,0.000165179149641661
27.4423206154693,38.1968410056359,0.000135837641209205
27.4423206154693,38.6838617450549,0.000112029640886106
27.4423206154693,39.170882484474,9.3460919430842e-05
27.4423206154693,39.657903223893,7.89058648065379e-05
27.4423206154693,40.1449239633121,6.71007954782863e-05
27.4423206154693,40.6319447027311,5.6738674508879e-05
27.4423206154693,41.1189654421502,4.71125515388894e-05
27.4423206154693,41.6059861815692,3.78789069714156e-05
27.9506517160973,17.741969950036,3.71117759088412e-05
27.9506517160973,18.228990689455,4.60110016019921e-05
27.9506517160973,18.7160114288741,5.84940794414723e-05
27.9506517160973,19.2030321682931,7.56396631258179e-05
27.9506517160973,19.6900529077122,9.91052795101874e-05
27.9506517160973,20.1770736471312,0.000130295398331387
27.9506517160973,20.6640943865503,0.00017133148245348
27.9506517160973,21.1511151259693,0.000224183921128891
27.9506517160973,21.6381358653883,0.000291514453701092
27.9506517160973,22.1251566048074,0.000375593293319952
27.9506517160973,22.6121773442264,0.000478501727952614
27.9506517160973,23.0991980836455,0.000600906366459144
27.9506517160973,23.5862188230645,0.000741837896023051
27.9506517160973,24.0732395624836,0.000897714213300233
27.9506517160973,24.5602603019026,0.00106258687921869
27.9506517160973,25.0472810413217,0.00122819381157214
27.9506517160973,25.5343017807407,0.00138496985502198
27.9506517160973,26.0213225201598,0.00152300446278175
27.9506517160973,26.5083432595788,0.00163341995772664
27.9506517160973,26.9953639989978,0.00170927483861965
27.9506517160973,27.4823847384169,0.00174646849611696
27.9506517160973,27.9694054778359,0.00174417346835616
27.9506517160973,28.456426217255,0.00170460315164977
27.9506517160973,28.943446956674,0.00163290096489267
27.9506517160973,29.4304676960931,0.00153603926878064
27.9506517160973,29.9174884355121,0.00142206125212026
27.9506517160973,30.4045091749312,0.00129890566301184
27.9506517160973,30.8915299143502,0.00117370023551777
27.9506517160973,31.3785506537693,0.00105229034791731
27.9506517160973,31.8655713931883,0.000938902908389646
27.9506517160973,32.3525921326073,0.000836257436865429
27.9506517160973,32.8396128720264,0.000745413915358334
27.9506517160973,33.3266336114454,0.000666168288653986
27.9506517160973,33.8136543508645,0.000596893059882775
27.9506517160973,34.3006750902835,0.000535508592631962
27.9506517160973,34.7876958297026,0.000479266644877919
27.9506517160973,35.2747165691216,0.000426149183936528
27.9506517160973,35.7617373085407,0.000374466528406477
27.9506517160973,36.2487580479597,0.000324090843660337
27.9506517160973,36.7357787873787,0.000275395082641939
27.9506517160973,37.2227995267978,0.00022998216255404
27.9506517160973,37.7098202662168,0.000189227749856477
27.9506517160973,38.1968410056359,0.000154549446471521
27.9506517160973,38.6838617450549,0.000126271975274307
27.9506517160973,39.170882484474,0.000104163069044305
27.9506517160973,39.657903223893,8.69183104432024e-05
27.9506517160973,40.1449239633121,7.31529141877645e-05
27.9506517160973,40.6319447027311,6.13780003657778e-05
27.9506517160973,41.1189654421502,5.07395193220914e-05
27.9506517160973,41.6059861815692,4.07529449503273e-05
28.4589828167252,17.741969950036,3.1508420218643e-05
28.4589828167252,18.228990689455,3.82261124736229e-05
28.4589828167252,18.7160114288741,4.79075828992314e-05
28.4589828167252,19.2030321682931,6.15802295787019e-05
28.4589828167252,19.6900529077122,8.07818732691815e-05
28.4589828167252,20.1770736471312,0.000106780122387253
28.4589828167252,20.6640943865503,0.000141489153025095
28.4589828167252,21.1511151259693,0.000186641637299925
28.4589828167252,21.6381358653883,0.000244674570742264
28.4589828167252,22.1251566048074,0.000317747827372909
28.4589828167252,22.6121773442264,0.000408064109297872
28.4589828167252,23.0991980836455,0.00051674245082492
28.4589828167252,23.5862188230645,0.000643694927002299
28.4589828167252,24.0732395624836,0.00078659295086494
28.4589828167252,24.5602603019026,0.000941024050237537
28.4589828167252,25.0472810413217,0.00110026128130389
28.4589828167252,25.5343017807407,0.0012560129493054
28.4589828167252,26.0213225201598,0.0013990710103828
28.4589828167252,26.5083432595788,0.00152056787771203
28.4589828167252,26.9953639989978,0.00161286756212317
28.4589828167252,27.4823847384169,0.00167065764157859
28.4589828167252,27.9694054778359,0.0016916394040725
28.4589828167252,28.456426217255,0.00167650415981084
28.4589828167252,28.943446956674,0.00162904366049606
28.4589828167252,29.4304676960931,0.00155505570614517
28.4589828167252,29.9174884355121,0.00146164638755777
28.4589828167252,30.4045091749312,0.00135600536679213
28.4589828167252,30.8915299143502,0.00124474522841392
28.4589828167252,31.3785506537693,0.00113343809602656
28.4589828167252,31.8655713931883,0.00102633339871091
28.4589828167252,32.3525921326073,0.000926427993475026
28.4589828167252,32.8396128720264,0.000835299765292514
28.4589828167252,33.3266336114454,0.000753350549064507
28.4589828167252,33.8136543508645,0.00067960396137532
28.4589828167252,34.3006750902835,0.000612495301525876
28.4589828167252,34.7876958297026,0.000549708509584159
28.4589828167252,35.2747165691216,0.000489494233253654
28.4589828167252,35.7617373085407,0.000430371412980317
28.4589828167252,36.2487580479597,0.000372390464206351
28.4589828167252,36.7357787873787,0.000316136243713599
28.4589828167252,37.2227995267978,0.000263457007494434
28.4589828167252,37.7098202662168,0.000215987216440963
28.4589828167252,38.1968410056359,0.000175378133911158
28.4589828167252,38.6838617450549,0.000142087716362876
28.4589828167252,39.170882484474,0.000115945855324737
28.4589828167252,39.657903223893,9.55781342064381e-05
28.4589828167252,40.1449239633121,7.94955677983479e-05
28.4589828167252,40.6319447027311,6.60393264962726e-05
28.4589828167252,41.1189654421502,5.42206476618606e-05
28.4589828167252,41.6059861815692,4.34088169073614e-05
28.9673139173532,17.741969950036,2.63050716204014e-05
28.9673139173532,18.228990689455,3.1245885316095e-05
28.9673139173532,18.7160114288741,3.86181635815882e-05
28.9673139173532,19.2030321682931,4.93849894583358e-05
28.9673139173532,19.6900529077122,6.4946580534427e-05
28.9673139173532,20.1770736471312,8.64243372816462e-05
28.9673139173532,20.6640943865503,0.000115498022248013
28.9673139173532,21.1511151259693,0.000153631080833629
28.9673139173532,21.6381358653883,0.000202957783495388
28.9673139173532,22.1251566048074,0.000265413424491415
28.9673139173532,22.6121773442264,0.000343151297272485
28.9673139173532,23.0991980836455,0.000437537545110219
28.9673139173532,23.5862188230645,0.000549146997696626
28.9673139173532,24.0732395624836,0.000676718404067299
28.9673139173532,24.5602603019026,0.000817275207803299
28.9673139173532,25.0472810413217,0.0009656621105128
28.9673139173532,25.5343017807407,0.00111507709965914
28.9673139173532,26.0213225201598,0.00125741243719548
28.9673139173532,26.5083432595788,0.00138436376221437
28.9673139173532,26.9953639989978,0.00148822754658869
28.9673139173532,27.4823847384169,0.00156307839716845
28.9673139173532,27.9694054778359,0.00160560064009788
28.9673139173532,28.456426217255,0.00161519298840633
28.9673139173532,28.943446956674,0.00159425352182356
28.9673139173532,29.4304676960931,0.00154710774686648
28.9673139173532,29.9174884355121,0.00147944440816001
28.9673139173532,30.4045091749312,0.00139712871006143
28.9673139173532,30.8915299143502,0.00130568138132121
28.9673139173532,31.3785506537693,0.00120989960156522
28.9673139173532,31.8655713931883,0.00111367645883875
28.9673139173532,32.3525921326073,0.0010200570765966
28.9673139173532,32.8396128720264,0.000931060321812506
28.9673139173532,33.3266336114454,0.000847760778526065
28.9673139173532,33.8136543508645,0.000770011049192424
28.9673139173532,34.3006750902835,0.000697007185677862
28.9673139173532,34.7876958297026,0.000627126597350441
28.9673139173532,35.2747165691216,0.000559105618266427
28.9673139173532,35.7617373085407,0.000491828217800695
28.9673139173532,36.2487580479597,0.000425585579755942
28.9673139173532,36.7357787873787,0.000361189377507136
28.9673139173532,37.2227995267978,0.000300698989183174
28.9673139173532,37.7098202662168,0.000245977732418184
28.9673139173532,38.1968410056359,0.000198885575544506
28.9673139173532,38.6838617450549,0.000160014075852403
28.9673139173532,39.170882484474,0.000129273224429299
28.9673139173532,39.657903223893,0.000105249193588728
28.9673139173532,40.1449239633121,8.63855224065722e-05
28.9673139173532,40.6319447027311,7.08829229450007e-05
28.9673139173532,41.1189654421502,5.76412913904202e-05
28.9673139173532,41.6059861815692,4.58840678345066e-05
29.4756450179811,17.741969950036,2.15645129642144e-05
29.4756450179811,18.228990689455,2.51698046270493e-05
29.4756450179811,18.7160114288741,3.07745162591751e-05
29.4756450179811,19.2030321682931,3.92622685423218e-05
29.4756450179811,19.6900529077122,5.18810304249306e-05
29.4756450179811,20.1770736471312,6.95997320793175e-05
29.4756450179811,20.6640943865503,9.38500656466806e-05
29.4756450179811,21.1511151259693,0.000125816980690844
29.4756450179811,21.6381358653883,0.000167292828886316
29.4756450179811,22.1251566048074,0.000219923353895812
29.4756450179811,22.6121773442264,0.000285697516529486
29.4756450179811,23.0991980836455,0.000366069919914592
29.4756450179811,23.5862188230645,0.000462077997730877
29.4756450179811,24.0732395624836,0.000573315569626113
29.4756450179811,24.5602603019026,0.000698060007202737
29.4756450179811,25.0472810413217,0.000832633308044262
29.4756450179811,25.5343017807407,0.000971775885328981
29.4756450179811,26.0213225201598,0.00110871340980123
29.4756450179811,26.5083432595788,0.00123612000284819
29.4756450179811,26.9953639989978,0.00134676372862933
29.4756450179811,27.4823847384169,0.00143467673694026
29.4756450179811,27.9694054778359,0.00149600932170168
29.4756450179811,28.456426217255,0.00152917507981108
29.4756450179811,28.943446956674,0.00153524967276712
29.4756450179811,29.4304676960931,0.00151692653409811
29.4756450179811,29.9174884355121,0.00147814712507427
29.4756450179811,30.4045091749312,0.00142302602698482
29.4756450179811,30.8915299143502,0.00135554904420037
29.4756450179811,31.3785506537693,0.00127933956234528
29.4756450179811,31.8655713931883,0.00119761613608712
29.4756450179811,32.3525921326073,0.00111325638482259
29.4756450179811,32.8396128720264,0.00102861259929606
29.4756450179811,33.3266336114454,0.000945435785143424
29.4756450179811,33.8136543508645,0.000864501923949008
29.4756450179811,34.3006750902835,0.000785930657728545
29.4756450179811,34.7876958297026,0.000708975336466231
29.4756450179811,35.2747165691216,0.000633014916545347
29.4756450179811,35.7617373085407,0.000557407369769259
29.4756450179811,36.2487580479597,0.000482717204493408
29.4756450179811,36.7357787873787,0.000409977322772285
29.4756450179811,37.2227995267978,0.000341417327105742
29.4756450179811,37.7098202662168,0.000279100432503655
29.4756450179811,38.1968410056359,0.000225081390276786
29.4756450179811,38.6838617450549,0.000180104054676113
29.4756450179811,39.170882484474,0.000144197437006504
29.4756450179811,39.657903223893,0.000115961278026127
29.4756450179811,40.1449239633121,9.38248485294603e-05
29.4756450179811,40.6319447027311,7.58913110696728e-05
29.4756450179811,41.1189654421502,6.09771905857263e-05
29.4756450179811,41.6059861815692,4.81613839022338e-05
29.9839761186091,17.741969950036,1.72903656539929e-05
29.9839761186091,18.228990689455,1.99760364008859e-05
29.9839761186091,18.7160114288741,2.43322444079926e-05
29.9839761186091,19.2030321682931,3.11518966475941e-05
29.9839761186091,19.6900529077122,4.15243933062943e-05
29.9839761186091,20.1770736471312,5.62663049122682e-05
29.9839761186091,20.6640943865503,7.65623995902009e-05
29.9839761186091,21.1511151259693,0.000103329074992288
29.9839761186091,21.6381358653883,0.000138011372438479
29.9839761186091,22.1251566048074,0.000181942625732679
29.9839761186091,22.6121773442264,0.000236883541118818
29.9839761186091,23.0991980836455,0.000304266031037027
29.9839761186091,23.5862188230645,0.000385420258113994
29.9839761186091,24.0732395624836,0.000480582475041054
29.9839761186091,24.5602603019026,0.000589056550532447
29.9839761186091,25.0472810413217,0.000708456458703776
29.9839761186091,25.5343017807407,0.000834983205436746
29.9839761186091,26.0213225201598,0.000963269155653062
29.9839761186091,26.5083432595788,0.00108721547630841
29.9839761186091,26.9953639989978,0.00120045247404548
29.9839761186091,27.4823847384169,0.00129743040855264
29.9839761186091,27.9694054778359,0.00137419491239172
29.9839761186091,28.456426217255,0.00142849477902339
29.9839761186091,28.943446956674,0.00146023760003479
29.9839761186091,29.4304676960931,0.00147047257210979
29.9839761186091,29.9174884355121,0.00146125917765323
29.9839761186091,30.4045091749312,0.00143475392506753
29.9839761186091,30.8915299143502,0.00139317706427125
29.9839761186091,31.3785506537693,0.00133875518512097
29.9839761186091,31.8655713931883,0.00127383057154449
29.9839761186091,32.3525921326073,0.00120094209459797
29.9839761186091,32.8396128720264,0.00112264090382892
29.9839761186091,33.3266336114454,0.00104127317659237
29.9839761186091,33.8136543508645,0.00095850924338683
29.9839761186091,34.3006750902835,0.000875421835557643
29.9839761186091,34.7876958297026,0.000792196784736362
29.9839761186091,35.2747165691216,0.00070891731815186
29.9839761186091,35.7617373085407,0.000625459423912021
29.9839761186091,36.2487580479597,0.000542665650569317
29.9839761186091,36.7357787873787,0.000461778616405718
29.9839761186091,37.2227995267978,0.000385172163155048
29.9839761186091,37.7098202662168,0.000315100672523392
29.9839761186091,38.1968410056359,0.000253824602197034
29.9839761186091,38.6838617450549,0.000202282739483751
29.9839761186091,39.170882484474,0.000160681575537442
29.9839761186091,39.657903223893,0.000127704571117293
29.9839761186091,40.1449239633121,0.000101828064685
29.9839761186091,40.6319447027311,8.11059794889201e-05
29.9839761186091,41.1189654421502,6.42965734228602e-05
29.9839761186091,41.6059861815692,5.03323668432843e-05
30.492307219237,17.741969950036,1.35270534674787e-05
30.492307219237,18.228990689455,1.56469875885299e-05
30.492307219237,18.7160114288741,1.92047126085213e-05
30.492307219237,19.2030321682931,2.48982920881626e-05
30.492307219237,19.6900529077122,3.3662304690692e-05
30.492307219237,20.1770736471312,4.61686752807395e-05
30.492307219237,20.6640943865503,6.337036854647e-05
30.492307219237,21.1511151259693,8.59406885703977e-05
30.492307219237,21.6381358653883,0.000114999274129145
30.492307219237,22.1251566048074,0.00015157687158265
30.492307219237,22.6121773442264,0.000197182840691203
30.492307219237,23.0991980836455,0.000253155551489936
30.492307219237,23.5862188230645,0.000320979591129261
30.492307219237,24.0732395624836,0.000401335976291517
30.492307219237,24.5602603019026,0.000494312503014934
30.492307219237,25.0472810413217,0.000598580655055314
30.492307219237,25.5343017807407,0.00071162828072017
30.492307219237,26.0213225201598,0.000829438725121064
30.492307219237,26.5083432595788,0.000947228846105649
30.492307219237,26.9953639989978,0.00105971210856141
30.492307219237,27.4823847384169,0.00116206154085862
30.492307219237,27.9694054778359,0.00125053642860454
30.492307219237,28.456426217255,0.00132249802024695
30.492307219237,28.943446956674,0.00137688453618893
30.492307219237,29.4304676960931,0.00141322211920436
30.492307219237,29.9174884355121,0.00143175764046539
30.492307219237,30.4045091749312,0.00143272831298088
30.492307219237,30.8915299143502,0.00141660699127795
30.492307219237,31.3785506537693,0.00138421274784061
30.492307219237,31.8655713931883,0.00133695584929264
30.492307219237,32.3525921326073,0.0012769282043594
30.492307219237,32.8396128720264,0.0012067234636037
30.492307219237,33.3266336114454,0.00112910928789456
30.492307219237,33.8136543508645,0.00104648123157217
30.492307219237,34.3006750902835,0.000960738437511641
30.492307219237,34.7876958297026,0.000872909973570715
30.492307219237,35.2747165691216,0.000783736742355322
30.492307219237,35.7617373085407,0.000693590687708162
30.492307219237,36.2487580479597,0.000603579164889053
30.492307219237,36.7357787873787,0.000515153000381238
30.492307219237,37.2227995267978,0.000430835269638371
30.492307219237,37.7098202662168,0.000353093063609529
30.492307219237,38.1968410056359,0.000284430066279642
30.492307219237,38.6838617450549,0.000226040197834743
30.492307219237,39.170882484474,0.000178373517651755
30.492307219237,39.657903223893,0.000140271685053536
30.492307219237,40.1449239633121,0.000110315725486481
30.492307219237,40.6319447027311,8.65556576640763e-05
30.492307219237,41.1189654421502,6.77089486007599e-05
30.492307219237,41.6059861815692,5.25565128012027e-05
31.000638319865,17.741969950036,1.0326234141266e-05
31.000638319865,18.228990689455,1.21446718992193e-05
31.000638319865,18.7160114288741,1.52458671428861e-05
31.000638319865,19.2030321682931,2.02362769989575e-05
31.000638319865,19.6900529077122,2.79087270601112e-05
31.000638319865,20.1770736471312,3.88064339670377e-05
31.000638319865,20.6640943865503,5.36786376608335e-05
31.000638319865,21.1511151259693,7.29938886559796e-05
31.000638319865,21.6381358653883,9.75891691296405e-05
31.000638319865,22.1251566048074,0.000128225042254449
31.000638319865,22.6121773442264,0.000166164054352219
31.000638319865,23.0991980836455,0.000212608373632095
31.000638319865,23.5862188230645,0.000269084852389386
31.000638319865,24.0732395624836,0.00033654399111102
31.000638319865,24.5602603019026,0.000415623996021141
31.000638319865,25.0472810413217,0.000505809722117049
31.000638319865,25.5343017807407,0.000605658935314395
31.000638319865,26.0213225201598,0.000712368336992299
31.000638319865,26.5083432595788,0.000822433605530816
31.000638319865,26.9953639989978,0.000931716788172106
31.000638319865,27.4823847384169,0.00103625453547089
31.000638319865,27.9694054778359,0.00113270187113964
31.000638319865,28.456426217255,0.0012182306061935
31.000638319865,28.943446956674,0.00129101479468712
31.000638319865,29.4304676960931,0.0013492777374312
31.000638319865,29.9174884355121,0.00139169775651801
31.000638319865,30.4045091749312,0.00141685374025226
31.000638319865,30.8915299143502,0.00142371902598803
31.000638319865,31.3785506537693,0.00141189294709168
31.000638319865,31.8655713931883,0.00138193720476122
31.000638319865,32.3525921326073,0.00133545275790064
31.000638319865,32.8396128720264,0.00127490662529628
31.000638319865,33.3266336114454,0.00120323584850435
31.000638319865,33.8136543508645,0.00112326900131854
31.000638319865,34.3006750902835,0.00103746373079425
31.000638319865,34.7876958297026,0.000947471420861596
31.000638319865,35.2747165691216,0.000854546468824399
31.000638319865,35.7617373085407,0.00075947915857871
31.000638319865,36.2487580479597,0.000663619281210666
31.000638319865,36.7357787873787,0.000568641686801615
31.000638319865,37.2227995267978,0.000477257963980702
31.000638319865,37.7098202662168,0.000392198562548169
31.000638319865,38.1968410056359,0.00031626794350489
31.000638319865,38.6838617450549,0.000250982471288517
31.000638319865,39.170882484474,0.000197097321156947
31.000638319865,39.657903223893,0.00015367971058981
31.000638319865,40.1449239633121,0.000119461456603458
31.000638319865,40.6319447027311,9.25268107798885e-05
31.000638319865,41.1189654421502,7.15629328867686e-05
31.000638319865,41.6059861815692,5.51946330971287e-05
31.5089694204929,17.741969950036,7.74738803512765e-06
31.5089694204929,18.228990689455,9.43862856102461e-06
31.5089694204929,18.7160114288741,1.23114840063329e-05
31.5089694204929,19.2030321682931,1.68891876676304e-05
31.5089694204929,19.6900529077122,2.38413425735947e-05
31.5089694204929,20.1770736471312,3.3603687484943e-05
31.5089694204929,20.6640943865503,4.6757521534417e-05
31.5089694204929,21.1511151259693,6.36117319979643e-05
31.5089694204929,21.6381358653883,8.47747010418592e-05
31.5089694204929,22.1251566048074,0.000110780846681151
31.5089694204929,22.6121773442264,0.000142665506565822
31.5089694204929,23.0991980836455,0.000181470088296138
31.5089694204929,23.5862188230645,0.000228673640181443
31.5089694204929,24.0732395624836,0.000285349070453893
31.5089694204929,24.5602603019026,0.000352479960919614
31.5089694204929,25.0472810413217,0.000430142625193245
31.5089694204929,25.5343017807407,0.0005177474769065
31.5089694204929,26.0213225201598,0.000613532410797905
31.5089694204929,26.5083432595788,0.000715154908987332
31.5089694204929,26.9953639989978,0.000819572550674669
31.5089694204929,27.4823847384169,0.000923686491046752
31.5089694204929,27.9694054778359,0.00102460122470827
31.5089694204929,28.456426217255,0.00111940916751587
31.5089694204929,28.943446956674,0.00120570498296274
31.5089694204929,29.4304676960931,0.00128068488950818
31.5089694204929,29.9174884355121,0.00134181869432775
31.5089694204929,30.4045091749312,0.00138644179519312
31.5089694204929,30.8915299143502,0.00141243627895929
31.5089694204929,31.3785506537693,0.00141850923810375
31.5089694204929,31.8655713931883,0.00140455873856267
31.5089694204929,32.3525921326073,0.00137170547217773
31.5089694204929,32.8396128720264,0.00132212764275968
31.5089694204929,33.3266336114454,0.0012586434133602
31.5089694204929,33.8136543508645,0.00118415455122167
31.5089694204929,34.3006750902835,0.00110132310705371
31.5089694204929,34.7876958297026,0.00101211700409277
31.5089694204929,35.2747165691216,0.000918092774032959
31.5089694204929,35.7617373085407,0.000820341512632039
31.5089694204929,36.2487580479597,0.000720424629990072
31.5089694204929,36.7357787873787,0.000620266144354313
31.5089694204929,37.2227995267978,0.000522825079531315
31.5089694204929,37.7098202662168,0.000431159164284424
31.5089694204929,38.1968410056359,0.000348434458216272
31.5089694204929,38.6838617450549,0.000276548874684899
31.5089694204929,39.170882484474,0.000216606830537483
31.5089694204929,39.657903223893,0.000167950871324514
31.5089694204929,40.1449239633121,0.000129493319312571
31.5089694204929,40.6319447027311,9.93821454292134e-05
31.5089694204929,41.1189654421502,7.62814429860892e-05
31.5089694204929,41.6059861815692,5.86627649709286e-05
32.0173005211209,17.741969950036,5.81973200081549e-06
32.0173005211209,18.228990689455,7.48649025201239e-06
32.0173005211209,18.7160114288741,1.02657309990178e-05
32.0173005211209,19.2030321682931,1.46082131104375e-05
32.0173005211209,19.6900529077122,2.10801453533195e-05
32.0173005211209,20.1770736471312,3.00325330430944e-05
32.0173005211209,20.6640943865503,4.19160166459811e-05
32.0173005211209,21.1511151259693,5.69245117537764e-05
32.0173005211209,21.6381358653883,7.54928760890134e-05
32.0173005211209,22.1251566048074,9.79744662951954e-05
32.0173005211209,22.6121773442264,0.00012520088795591
32.0173005211209,23.0991980836455,0.000158038013069421
32.0173005211209,23.5862188230645,0.0001978458519083
32.0173005211209,24.0732395624836,0.000245703718956488
32.0173005211209,24.5602603019026,0.000302776091371577
32.0173005211209,25.0472810413217,0.000369550893669846
32.0173005211209,25.5343017807407,0.000446103004768137
32.0173005211209,26.0213225201598,0.000531541834922092
32.0173005211209,26.5083432595788,0.000624532842777609
32.0173005211209,26.9953639989978,0.000723003231516918
32.0173005211209,27.4823847384169,0.000824622685007856
32.0173005211209,27.9694054778359,0.000926903026673
32.0173005211209,28.456426217255,0.00102689462597409
32.0173005211209,28.943446956674,0.00112176563856098
32.0173005211209,29.4304676960931,0.00120797518505631
32.0173005211209,29.9174884355121,0.00128219080926383
32.0173005211209,30.4045091749312,0.00134098322052642
32.0173005211209,30.8915299143502,0.00138161723809812
32.0173005211209,31.3785506537693,0.00140229331508115
32.0173005211209,31.8655713931883,0.00140247912778254
32.0173005211209,32.3525921326073,0.00138286488448921
32.0173005211209,32.8396128720264,0.00134520789164738
32.0173005211209,33.3266336114454,0.00129193624274507
32.0173005211209,33.8136543508645,0.00122566831347422
32.0173005211209,34.3006750902835,0.00114890263437639
32.0173005211209,34.7876958297026,0.00106359455827583
32.0173005211209,35.2747165691216,0.000971364222711107
32.0173005211209,35.7617373085407,0.000873463422623632
32.0173005211209,36.2487580479597,0.000771620790998618
32.0173005211209,36.7357787873787,0.000668024960090365
32.0173005211209,37.2227995267978,0.000565933811434796
32.0173005211209,37.7098202662168,0.000468784181047324
32.0173005211209,38.1968410056359,0.000380146679537625
32.0173005211209,38.6838617450549,0.000302337638161992
32.0173005211209,39.170882484474,0.000236830862341624
32.0173005211209,39.657903223893,0.000183273905771953
32.0173005211209,40.1449239633121,0.000140776615831153
32.0173005211209,40.6319447027311,0.000107576834936676
32.0173005211209,41.1189654421502,8.23279516491386e-05
32.0173005211209,41.6059861815692,6.33669272897065e-05
32.5256316217488,17.741969950036,4.5243232585252e-06
32.5256316217488,18.228990689455,6.22018892394288e-06
32.5256316217488,18.7160114288741,8.97129523167943e-06
32.5256316217488,19.2030321682931,1.31643648197047e-05
32.5256316217488,19.6900529077122,1.92776858971872e-05
32.5256316217488,20.1770736471312,2.75964768369032e-05
32.5256316217488,20.6640943865503,3.84731864978354e-05
32.5256316217488,21.1511151259693,5.20255931780431e-05
32.5256316217488,21.6381358653883,6.8564950418029e-05
32.5256316217488,22.1251566048074,8.83060815315414e-05
32.5256316217488,22.6121773442264,0.000111902126352051
32.5256316217488,23.0991980836455,0.000140039587178181
32.5256316217488,23.5862188230645,0.000173910933647914
32.5256316217488,24.0732395624836,0.000214521117334192
32.5256316217488,24.5602603019026,0.000263096712044943
32.5256316217488,25.0472810413217,0.00032040377969594
32.5256316217488,25.5343017807407,0.000387030466776366
32.5256316217488,26.0213225201598,0.000462805189073946
32.5256316217488,26.5083432595788,0.000547237308886691
32.5256316217488,26.9953639989978,0.00063906397458255
32.5256316217488,27.4823847384169,0.000736579325542786
32.5256316217488,27.9694054778359,0.000837612103948465
32.5256316217488,28.456426217255,0.000939170857423524
32.5256316217488,28.943446956674,0.00103812521238724
32.5256316217488,29.4304676960931,0.00113047232393945
32.5256316217488,29.9174884355121,0.0012124650424694
32.5256316217488,30.4045091749312,0.001280360646165
32.5256316217488,30.8915299143502,0.0013312465517405
32.5256316217488,31.3785506537693,0.00136317276238732
32.5256316217488,31.8655713931883,0.00137539993324225
32.5256316217488,32.3525921326073,0.0013682574782411
32.5256316217488,32.8396128720264,0.00134300081438936
32.5256316217488,33.3266336114454,0.00130146624850391
32.5256316217488,33.8136543508645,0.00124570640572342
32.5256316217488,34.3006750902835,0.00117774830964493
32.5256316217488,34.7876958297026,0.00109924507343488
32.5256316217488,35.2747165691216,0.00101165573845384
32.5256316217488,35.7617373085407,0.000916246404677837
32.5256316217488,36.2487580479597,0.000814847507366668
32.5256316217488,36.7357787873787,0.000709896203142254
32.5256316217488,37.2227995267978,0.000604964050732036
32.5256316217488,37.7098202662168,0.000503881836338739
32.5256316217488,38.1968410056359,0.000410631762588615
32.5256316217488,38.6838617450549,0.00032795421629175
32.5256316217488,39.170882484474,0.00025768786165066
32.5256316217488,39.657903223893,0.000199797219988236
32.5256316217488,40.1449239633121,0.000153600415323502
32.5256316217488,40.6319447027311,0.000117453711247565
32.5256316217488,41.1189654421502,9.00238566367261e-05
32.5256316217488,41.6059861815692,6.9552894216211e-05
33.0339627223768,17.741969950036,3.83029065012438e-06
33.0339627223768,18.228990689455,5.59988986113741e-06
33.0339627223768,18.7160114288741,8.3711397940047e-06
33.0339627223768,19.2030321682931,1.24718571210343e-05
33.0339627223768,19.6900529077122,1.83028299526926e-05
33.0339627223768,20.1770736471312,2.6097494733228e-05
33.0339627223768,20.6640943865503,3.61358710674243e-05
33.0339627223768,21.1511151259693,4.84898498414084e-05
33.0339627223768,21.6381358653883,6.33869619059805e-05
33.0339627223768,22.1251566048074,8.09383559790082e-05
33.0339627223768,22.6121773442264,0.000101639796918836
33.0339627223768,23.0991980836455,0.000125999577943095
33.0339627223768,23.5862188230645,0.000155011251459683
33.0339627223768,24.0732395624836,0.000189552347256539
33.0339627223768,24.5602603019026,0.000230829926472585
33.0339627223768,25.0472810413217,0.000279791184646784
33.0339627223768,25.5343017807407,0.000337416894944974
33.0339627223768,26.0213225201598,0.000404120884386778
33.0339627223768,26.5083432595788,0.00048009879725405
33.0339627223768,26.9953639989978,0.000564737484860757
33.0339627223768,27.4823847384169,0.000656811086776733
33.0339627223768,27.9694054778359,0.000754377904300964
33.0339627223768,28.456426217255,0.000854411296478473
33.0339627223768,28.943446956674,0.000953604962535484
33.0339627223768,29.4304676960931,0.00104774219161974
33.0339627223768,29.9174884355121,0.00113298706893377
33.0339627223768,30.4045091749312,0.00120564179414117
33.0339627223768,30.8915299143502,0.00126294939126271
33.0339627223768,31.3785506537693,0.00130307205972887
33.0339627223768,31.8655713931883,0.00132523261025924
33.0339627223768,32.3525921326073,0.00132947114909654
33.0339627223768,32.8396128720264,0.00131651902416344
33.0339627223768,33.3266336114454,0.00128751800368912
33.0339627223768,33.8136543508645,0.00124378993837759
33.0339627223768,34.3006750902835,0.00118669111134958
33.0339627223768,34.7876958297026,0.00111736653749982
33.0339627223768,35.2747165691216,0.00103693598152645
33.0339627223768,35.7617373085407,0.000946542923744191
33.0339627223768,36.2487580479597,0.000848032044741416
33.0339627223768,36.7357787873787,0.000744028651739559
33.0339627223768,37.2227995267978,0.000638377553812587
33.0339627223768,37.7098202662168,0.00053526582386168
33.0339627223768,38.1968410056359,0.000439048970779522
33.0339627223768,38.6838617450549,0.000352863453375391
33.0339627223768,39.170882484474,0.000278887745511482
33.0339627223768,39.657903223893,0.000217402812673663
33.0339627223768,40.1449239633121,0.000167945493039535
33.0339627223768,40.6319447027311,0.000129024517679127
33.0339627223768,41.1189654421502,9.93574537674336e-05
33.0339627223768,41.6059861815692,7.71511744254397e-05
33.5422938230047,17.741969950036,3.6626853698275e-06
33.5422938230047,18.228990689455,5.55456665150511e-06
33.5422938230047,18.7160114288741,8.39523529627844e-06
33.5422938230047,19.2030321682931,1.2454630636318e-05
33.5422938230047,19.6900529077122,1.80603132337518e-05
33.5422938230047,20.1770736471312,2.54008460845451e-05
33.5422938230047,20.6640943865503,3.46999820087732e-05
33.5422938230047,21.1511151259693,4.60022297845674e-05
33.5422938230047,21.6381358653883,5.94778866441809e-05
33.5422938230047,22.1251566048074,7.5160257222318e-05
33.5422938230047,22.6121773442264,9.34055721679633e-05
33.5422938230047,23.0991980836455,0.000114553327253604
33.5422938230047,23.5862188230645,0.000139388911972605
33.5422938230047,24.0732395624836,0.00016864048031903
33.5422938230047,24.5602603019026,0.000203451150193438
33.5422938230047,25.0472810413217,0.000244883794283789
33.5422938230047,25.5343017807407,0.000294213906288636
33.5422938230047,26.0213225201598,0.000352318869847199
33.5422938230047,26.5083432595788,0.000419929407451128
33.5422938230047,26.9953639989978,0.000496931104686496
33.5422938230047,27.4823847384169,0.000582453905209795
33.5422938230047,27.9694054778359,0.000674726975344753
33.5422938230047,28.456426217255,0.000770725212891341
33.5422938230047,28.943446956674,0.000867096059660352
33.5422938230047,29.4304676960931,0.00095962618322076
33.5422938230047,29.9174884355121,0.00104463682361622
33.5422938230047,30.4045091749312,0.00111871240480542
33.5422938230047,30.8915299143502,0.00117944692496729
33.5422938230047,31.3785506537693,0.00122525644757781
33.5422938230047,31.8655713931883,0.00125541972812424
33.5422938230047,32.3525921326073,0.00126974650709641
33.5422938230047,32.8396128720264,0.00126847301549745
33.5422938230047,33.3266336114454,0.00125204236737346
33.5422938230047,33.8136543508645,0.0012210051115811
33.5422938230047,34.3006750902835,0.00117597123045553
33.5422938230047,34.7876958297026,0.00111747542420956
33.5422938230047,35.2747165691216,0.00104618741346003
33.5422938230047,35.7617373085407,0.000963017222826385
33.5422938230047,36.2487580479597,0.00086972373921271
33.5422938230047,36.7357787873787,0.000769018818884096
33.5422938230047,37.2227995267978,0.000664922817015506
33.5422938230047,37.7098202662168,0.000561886706876684
33.5422938230047,38.1968410056359,0.000464555620293623
33.5422938230047,38.6838617450549,0.000376403343321587
33.5422938230047,39.170882484474,0.00029990881698003
33.5422938230047,39.657903223893,0.000235662728947131
33.5422938230047,40.1449239633121,0.000183435497822747
33.5422938230047,40.6319447027311,0.000141929240889257
33.5422938230047,41.1189654421502,0.000109961531649388
33.5422938230047,41.6059861815692,8.57782944218293e-05
34.0506249236327,17.741969950036,3.98511061605529e-06
34.0506249236327,18.228990689455,6.07473915345142e-06
34.0506249236327,18.7160114288741,9.06690388551189e-06
34.0506249236327,19.2030321682931,1.31717857138328e-05
34.0506249236327,19.6900529077122,1.86438615199048e-05
34.0506249236327,20.1770736471312,2.5628007568236e-05
34.0506249236327,20.6640943865503,3.43003939069814e-05
34.0506249236327,21.1511151259693,4.46872965199358e-05
34.0506249236327,21.6381358653883,5.69176275271179e-05
34.0506249236327,22.1251566048074,7.0966001480801e-05
34.0506249236327,22.6121773442264,8.70653190827973e-05
34.0506249236327,23.0991980836455,0.000105402401653462
34.0506249236327,23.5862188230645,0.000126561987982716
34.0506249236327,24.0732395624836,0.000151121075620097
34.0506249236327,24.5602603019026,0.000180135369190063
34.0506249236327,25.0472810413217,0.000214730515755979
34.0506249236327,25.5343017807407,0.000256383476731126
34.0506249236327,26.0213225201598,0.000306311898377979
34.0506249236327,26.5083432595788,0.000365633461502477
34.0506249236327,26.9953639989978,0.000434597215834616
34.0506249236327,27.4823847384169,0.000512599567497056
34.0506249236327,27.9694054778359,0.000598028324148133
34.0506249236327,28.456426217255,0.000687942756204876
34.0506249236327,28.943446956674,0.000779092899779557
34.0506249236327,29.4304676960931,0.000867462645611013
34.0506249236327,29.9174884355121,0.00094970310069883
34.0506249236327,30.4045091749312,0.00102280574125261
34.0506249236327,30.8915299143502,0.00108478266100392
34.0506249236327,31.3785506537693,0.00113433128172399
34.0506249236327,31.8655713931883,0.0011708034354947
34.0506249236327,32.3525921326073,0.0011938121529996
34.0506249236327,32.8396128720264,0.00120315452650609
34.0506249236327,33.3266336114454,0.00119864085480267
34.0506249236327,33.8136543508645,0.00118010768335929
34.0506249236327,34.3006750902835,0.00114745084645298
34.0506249236327,34.7876958297026,0.00110059277606642
34.0506249236327,35.2747165691216,0.00103971950467521
34.0506249236327,35.7617373085407,0.000965440007750993
34.0506249236327,36.2487580479597,0.000879335247258648
34.0506249236327,36.7357787873787,0.00078407988103631
34.0506249236327,37.2227995267978,0.000683730349080461
34.0506249236327,37.7098202662168,0.000582865229777164
34.0506249236327,38.1968410056359,0.000486297973557355
34.0506249236327,38.6838617450549,0.000397754783179216
34.0506249236327,39.170882484474,0.000319964837441815
34.0506249236327,39.657903223893,0.000253817546962292
34.0506249236327,40.1449239633121,0.000199335466163888
34.0506249236327,40.6319447027311,0.000155458703349314
34.0506249236327,41.1189654421502,0.000121160113815718
34.0506249236327,41.6059861815692,9.48038338081494e-05
34.5589560242606,17.741969950036,4.70985437742103e-06
34.5589560242606,18.228990689455,7.08739479754855e-06
34.5589560242606,18.7160114288741,1.03343978288505e-05
34.5589560242606,19.2030321682931,1.4597867410069e-05
34.5589560242606,19.6900529077122,2.00561947751845e-05
34.5589560242606,20.1770736471312,2.68060027093388e-05
34.5589560242606,20.6640943865503,3.49762803850697e-05
34.5589560242606,21.1511151259693,4.45737514410047e-05
34.5589560242606,21.6381358653883,5.56902590718335e-05
34.5589560242606,22.1251566048074,6.82535078930186e-05
34.5589560242606,22.6121773442264,8.23886297459753e-05
34.5589560242606,23.0991980836455,9.81542921201679e-05
34.5589560242606,23.5862188230645,0.00011596165442322
34.5589560242606,24.0732395624836,0.00013625875959901
34.5589560242606,24.5602603019026,0.000160015267621136
34.5589560242606,25.0472810413217,0.000188383859601623
34.5589560242606,25.5343017807407,0.000222958249808726
34.5589560242606,26.0213225201598,0.000265172969998893
34.5589560242606,26.5083432595788,0.000316385683169754
34.5589560242606,26.9953639989978,0.000377081652387899
34.5589560242606,27.4823847384169,0.000446855053298629
34.5589560242606,27.9694054778359,0.000524267480522538
34.5589560242606,28.456426217255,0.000606570257647181
34.5589560242606,28.943446956674,0.000690769275263586
34.5589560242606,29.4304676960931,0.000773213063093057
34.5589560242606,29.9174884355121,0.000850996580102976
34.5589560242606,30.4045091749312,0.000921561877549894
34.5589560242606,30.8915299143502,0.000983317265853382
34.5589560242606,31.3785506537693,0.00103519025110526
34.5589560242606,31.8655713931883,0.00107656604982878
34.5589560242606,32.3525921326073,0.00110686633870021
34.5589560242606,32.8396128720264,0.00112550678517117
34.5589560242606,33.3266336114454,0.00113176148325568
34.5589560242606,33.8136543508645,0.00112486593555753
34.5589560242606,34.3006750902835,0.00110410747858282
34.5589560242606,34.7876958297026,0.00106887523108506
34.5589560242606,35.2747165691216,0.00101891275640834
34.5589560242606,35.7617373085407,0.000954516122717543
34.5589560242606,36.2487580479597,0.000877026389809982
34.5589560242606,36.7357787873787,0.000788961667781725
34.5589560242606,37.2227995267978,0.000694258528693921
34.5589560242606,37.7098202662168,0.000597461832372055
34.5589560242606,38.1968410056359,0.00050340694813826
34.5589560242606,38.6838617450549,0.000415967189888049
34.5589560242606,39.170882484474,0.000338062226117353
34.5589560242606,39.657903223893,0.000270864524532318
34.5589560242606,40.1449239633121,0.000214667846834842
34.5589560242606,40.6319447027311,0.000168694190432939
34.5589560242606,41.1189654421502,0.000132126430494656
34.5589560242606,41.6059861815692,0.000103520390749534
35.0672871248886,17.741969950036,5.74358921847154e-06
35.0672871248886,18.228990689455,8.50201481983246e-06
35.0672871248886,18.7160114288741,1.2117796459986e-05
35.0672871248886,19.2030321682931,1.66722018923607e-05
35.0672871248886,19.6900529077122,2.22638951496289e-05
35.0672871248886,20.1770736471312,2.89327504742957e-05
35.0672871248886,20.6640943865503,3.67545740008562e-05
35.0672871248886,21.1511151259693,4.57072006984546e-05
35.0672871248886,21.6381358653883,5.58421347860431e-05
35.0672871248886,22.1251566048074,6.70481437484042e-05
35.0672871248886,22.6121773442264,7.93614623768764e-05
35.0672871248886,23.0991980836455,9.27467203104772e-05
35.0672871248886,23.5862188230645,0.000107485561942907
35.0672871248886,24.0732395624836,0.000123937147347466
35.0672871248886,24.5602603019026,0.000143002590208613
35.0672871248886,25.0472810413217,0.000165835456730137
35.0672871248886,25.5343017807407,0.000194065144390788
35.0672871248886,26.0213225201598,0.000229217367962596
35.0672871248886,26.5083432595788,0.000272742434392326
35.0672871248886,26.9953639989978,0.000325237356709411
35.0672871248886,27.4823847384169,0.000386432967391775
35.0672871248886,27.9694054778359,0.000455086889206033
35.0672871248886,28.456426217255,0.000528750503520679
35.0672871248886,28.943446956674,0.00060482619333035
35.0672871248886,29.4304676960931,0.000680166352348092
35.0672871248886,29.9174884355121,0.000752385408245435
35.0672871248886,30.4045091749312,0.000819379273228434
35.0672871248886,30.8915299143502,0.00087989269396605
35.0672871248886,31.3785506537693,0.000933000701899979
35.0672871248886,31.8655713931883,0.000978056277367865
35.0672871248886,32.3525921326073,0.00101427340387313
35.0672871248886,32.8396128720264,0.00104072824737009
35.0672871248886,33.3266336114454,0.00105625161600986
35.0672871248886,33.8136543508645,0.00105960440661902
35.0672871248886,34.3006750902835,0.00104960533629418
35.0672871248886,34.7876958297026,0.001025240548705
35.0672871248886,35.2747165691216,0.000985912760006785
35.0672871248886,35.7617373085407,0.000931650438315987
35.0672871248886,36.2487580479597,0.000863537968617517
35.0672871248886,36.7357787873787,0.000783845820179216
35.0672871248886,37.2227995267978,0.000696245062482883
35.0672871248886,37.7098202662168,0.00060508146473002
35.0672871248886,38.1968410056359,0.000515054489639014
35.0672871248886,38.6838617450549,0.000430063457736981
35.0672871248886,39.170882484474,0.00035314715249551
35.0672871248886,39.657903223893,0.000285736170926124
35.0672871248886,40.1449239633121,0.000228408957740212
35.0672871248886,40.6319447027311,0.000180707409055946
35.0672871248886,41.1189654421502,0.000142073357805804
35.0672871248886,41.6059861815692,0.000111314642189155
35.5756182255165,17.741969950036,6.94196802760185e-06
35.5756182255165,18.228990689455,1.01460374573182e-05
35.5756182255165,18.7160114288741,1.42183992825892e-05
35.5756182255165,19.2030321682931,1.91744991074626e-05
35.5756182255165,19.6900529077122,2.50303951919552e-05
35.5756182255165,20.1770736471312,3.17584821879146e-05
35.5756182255165,20.6640943865503,3.93701818773098e-05
35.5756182255165,21.1511151259693,4.77992017308536e-05
35.5756182255165,21.6381358653883,5.7048402529215e-05
35.5756182255165,22.1251566048074,6.69734220929185e-05
35.5756182255165,22.6121773442264,7.75445043667066e-05
35.5756182255165,23.0991980836455,8.8673979071325e-05
35.5756182255165,23.5862188230645,0.0001005696973106
35.5756182255165,24.0732395624836,0.000113553543478697
35.5756182255165,24.5602603019026,0.000128486813221371
35.5756182255165,25.0472810413217,0.000146508502756605
35.5756182255165,25.5343017807407,0.000169214700816742
35.5756182255165,26.0213225201598,0.000198108656132118
35.5756182255165,26.5083432595788,0.000234600423662221
35.5756182255165,26.9953639989978,0.000279285471309725
35.5756182255165,27.4823847384169,0.00033197282944785
35.5756182255165,27.9694054778359,0.000391626911740411
35.5756182255165,28.456426217255,0.0004561786428433
35.5756182255165,28.943446956674,0.000523527870752666
35.5756182255165,29.4304676960931,0.000591125914168237
35.5756182255165,29.9174884355121,0.000657146729921885
35.5756182255165,30.4045091749312,0.000719925013180764
35.5756182255165,30.8915299143502,0.0007784776939418
35.5756182255165,31.3785506537693,0.00083194855243498
35.5756182255165,31.8655713931883,0.000879594066582992
35.5756182255165,32.3525921326073,0.000920395681754307
35.5756182255165,32.8396128720264,0.000953114411781525
35.5756182255165,33.3266336114454,0.000976212231312891
35.5756182255165,33.8136543508645,0.000988091590226608
35.5756182255165,34.3006750902835,0.000987248642231553
35.5756182255165,34.7876958297026,0.000972421332499026
35.5756182255165,35.2747165691216,0.000942812590998685
35.5756182255165,35.7617373085407,0.000898276236064112
35.5756182255165,36.2487580479597,0.000839670613170623
35.5756182255165,36.7357787873787,0.000768969396218846
35.5756182255165,37.2227995267978,0.000689462593671718
35.5756182255165,37.7098202662168,0.000605145333983384
35.5756182255165,38.1968410056359,0.000520424145122252
35.5756182255165,38.6838617450549,0.000439092002170551
35.5756182255165,39.170882484474,0.00036422120179304
35.5756182255165,39.657903223893,0.000297461179164738
35.5756182255165,40.1449239633121,0.000239677013147785
35.5756182255165,40.6319447027311,0.000190758528112021
35.5756182255165,41.1189654421502,0.000150446321893291
35.5756182255165,41.6059861815692,0.000117843672209568
36.0839493261445,17.741969950036,8.11720720332958e-06
36.0839493261445,18.228990689455,1.1776456447286e-05
36.0839493261445,18.7160114288741,1.63352203958148e-05
36.0839493261445,19.2030321682931,2.17475348859367e-05
36.0839493261445,19.6900529077122,2.79475677116035e-05
36.0839493261445,20.1770736471312,3.48308385533164e-05
36.0839493261445,20.6640943865503,4.23319600684676e-05
36.0839493261445,21.1511151259693,5.0323953436647e-05
36.0839493261445,21.6381358653883,5.87526370948721e-05
36.0839493261445,22.1251566048074,6.74474877821115e-05
36.0839493261445,22.6121773442264,7.63412210638147e-05
36.0839493261445,23.0991980836455,8.53412139127802e-05
36.0839493261445,23.5862188230645,9.46424398399578e-05
36.0839493261445,24.0732395624836,0.000104583435104158
36.0839493261445,24.5602603019026,0.000116015873845694
36.0839493261445,25.0472810413217,0.000130052725513462
36.0839493261445,25.5343017807407,0.000148198119405275
36.0839493261445,26.0213225201598,0.000171834638288311
36.0839493261445,26.5083432595788,0.000202218227508728
36.0839493261445,26.9953639989978,0.000239842549707943
36.0839493261445,27.4823847384169,0.000284533432982888
36.0839493261445,27.9694054778359,0.000335448424181606
36.0839493261445,28.456426217255,0.00039093130335066
36.0839493261445,28.943446956674,0.000449426175555932
36.0839493261445,29.4304676960931,0.000509028456818459
36.0839493261445,29.9174884355121,0.000568483454517023
36.0839493261445,30.4045091749312,0.000626550422508023
36.0839493261445,30.8915299143502,0.00068247655309892
36.0839493261445,31.3785506537693,0.000735428297686809
36.0839493261445,31.8655713931883,0.000784528811659654
36.0839493261445,32.3525921326073,0.000828513560509001
36.0839493261445,32.8396128720264,0.000865847100852906
36.0839493261445,33.3266336114454,0.000894680590369803
36.0839493261445,33.8136543508645,0.000913154909142566
36.0839493261445,34.3006750902835,0.000919576379615476
36.0839493261445,34.7876958297026,0.000912586664766305
36.0839493261445,35.2747165691216,0.000891340123646254
36.0839493261445,35.7617373085407,0.000855632431727909
36.0839493261445,36.2487580479597,0.00080615990218576
36.0839493261445,36.7357787873787,0.00074459070643691
36.0839493261445,37.2227995267978,0.000673757627617235
36.0839493261445,37.7098202662168,0.000597180724423216
36.0839493261445,38.1968410056359,0.000518830119709503
36.0839493261445,38.6838617450549,0.000442257122561481
36.0839493261445,39.170882484474,0.000370469643030841
36.0839493261445,39.657903223893,0.000305280235623478
36.0839493261445,40.1449239633121,0.000247827140301669
36.0839493261445,40.6319447027311,0.000198362984373319
36.0839493261445,41.1189654421502,0.000156955563709313
36.0839493261445,41.6059861815692,0.000123029541540344
36.5922804267724,17.741969950036,9.04922424531364e-06
36.5922804267724,18.228990689455,1.30935808090708e-05
36.5922804267724,18.7160114288741,1.80778045880675e-05
36.5922804267724,19.2030321682931,2.39040509746436e-05
36.5922804267724,19.6900529077122,3.04306951053365e-05
36.5922804267724,20.1770736471312,3.74721400824714e-05
36.5922804267724,20.6640943865503,4.4876777799218e-05
36.5922804267724,21.1511151259693,5.24437374646261e-05
36.5922804267724,21.6381358653883,6.005606976927e-05
36.5922804267724,22.1251566048074,6.75250166652437e-05
36.5922804267724,22.6121773442264,7.47752421847531e-05
36.5922804267724,23.0991980836455,8.1753917599519e-05
36.5922804267724,23.5862188230645,8.86977343466259e-05
36.5922804267724,24.0732395624836,9.60068773601804e-05
36.5922804267724,24.5602603019026,0.000104546894860267
36.5922804267724,25.0472810413217,0.000115395462252024
36.5922804267724,25.5343017807407,0.000129922392978879
36.5922804267724,26.0213225201598,0.00014932057552626
36.5922804267724,26.5083432595788,0.00017461419372922
36.5922804267724,26.9953639989978,0.000206124936927903
36.5922804267724,27.4823847384169,0.000243643159332563
36.5922804267724,27.9694054778359,0.000286486483408611
36.5922804267724,28.456426217255,0.000333396591521896
36.5922804267724,28.943446956674,0.000383347582792684
36.5922804267724,29.4304676960931,0.000435065297305304
36.5922804267724,29.9174884355121,0.000487841807206718
36.5922804267724,30.4045091749312,0.000540841054594992
36.5922804267724,30.8915299143502,0.000593518169570026
36.5922804267724,31.3785506537693,0.000645050955441396
36.5922804267724,31.8655713931883,0.000694427605951859
36.5922804267724,32.3525921326073,0.000740148702412828
36.5922804267724,32.8396128720264,0.000780411350407959
36.5922804267724,33.3266336114454,0.000813110913746461
36.5922804267724,33.8136543508645,0.000836210066252664
36.5922804267724,34.3006750902835,0.000847938636964874
36.5922804267724,34.7876958297026,0.000846973616249628
36.5922804267724,35.2747165691216,0.000832556655871344
36.5922804267724,35.7617373085407,0.000804539574463581
36.5922804267724,36.2487580479597,0.000763533317647933
36.5922804267724,36.7357787873787,0.000710922239824331
36.5922804267724,37.2227995267978,0.000649045673562824
36.5922804267724,37.7098202662168,0.00058086011920117
36.5922804267724,38.1968410056359,0.000509781306677693
36.5922804267724,38.6838617450549,0.000438992096684629
36.5922804267724,39.170882484474,0.000371332405993424
36.5922804267724,39.657903223893,0.000308707861042568
36.5922804267724,40.1449239633121,0.000252499450716949
36.5922804267724,40.6319447027311,0.000203321493341463
36.5922804267724,41.1189654421502,0.000161583204206725
36.5922804267724,41.6059861815692,0.000127039421479149
37.1006115274004,17.741969950036,9.55517759855416e-06
37.1006115274004,18.228990689455,1.38334899579479e-05
37.1006115274004,18.7160114288741,1.90857810041052e-05
37.1006115274004,19.2030321682931,2.51772069104689e-05
37.1006115274004,19.6900529077122,3.19039482287163e-05
37.1006115274004,20.1770736471312,3.90044848298572e-05
37.1006115274004,20.6640943865503,4.62405402803952e-05
37.1006115274004,21.1511151259693,5.33335136375727e-05
37.1006115274004,21.6381358653883,6.01049100345934e-05
37.1006115274004,22.1251566048074,6.63575155498924e-05
37.1006115274004,22.6121773442264,7.20344938602812e-05
37.1006115274004,23.0991980836455,7.71570665665402e-05
37.1006115274004,23.5862188230645,8.20411242581003e-05
37.1006115274004,24.0732395624836,8.71734649686066e-05
37.1006115274004,24.5602603019026,9.34408482802941e-05
37.1006115274004,25.0472810413217,0.000101871909063442
37.1006115274004,25.5343017807407,0.000113672772675988
37.1006115274004,26.0213225201598,0.000129807242204974
37.1006115274004,26.5083432595788,0.000151028953598162
37.1006115274004,26.9953639989978,0.00017745266166669
37.1006115274004,27.4823847384169,0.000208797433210167
37.1006115274004,27.9694054778359,0.000244497945224147
37.1006115274004,28.456426217255,0.000283641400106597
37.1006115274004,28.943446956674,0.000325666915910403
37.1006115274004,29.4304676960931,0.000369865567951407
37.1006115274004,29.9174884355121,0.000416017937178462
37.1006115274004,30.4045091749312,0.000463663750858673
37.1006115274004,30.8915299143502,0.00051245769131089
37.1006115274004,31.3785506537693,0.000561607979255126
37.1006115274004,31.8655713931883,0.000610002365547361
37.1006115274004,32.3525921326073,0.000655950742659822
37.1006115274004,32.8396128720264,0.000697435783802574
37.1006115274004,33.3266336114454,0.000732162676129176
37.1006115274004,33.8136543508645,0.000757993121183077
37.1006115274004,34.3006750902835,0.000773171095862426
37.1006115274004,34.7876958297026,0.000776505580228111
37.1006115274004,35.2747165691216,0.000767423046791432
37.1006115274004,35.7617373085407,0.000745917845555373
37.1006115274004,36.2487580479597,0.000712582928659804
37.1006115274004,36.7357787873787,0.000668557050393533
37.1006115274004,37.2227995267978,0.000615686626994053
37.1006115274004,37.7098202662168,0.000556319000718318
37.1006115274004,38.1968410056359,0.000493235952956136
37.1006115274004,38.6838617450549,0.000429148258112606
37.1006115274004,39.170882484474,0.000366629419700553
37.1006115274004,39.657903223893,0.00030759864701271
37.1006115274004,40.1449239633121,0.000253631632253474
37.1006115274004,40.6319447027311,0.000205682967191695
37.1006115274004,41.1189654421502,0.000164498660277529
37.1006115274004,41.6059861815692,0.000130155313876441
37.6089426280283,17.741969950036,9.51082513802202e-06
37.6089426280283,18.228990689455,1.38128117595982e-05
37.6089426280283,18.7160114288741,1.91001001426787e-05
37.6089426280283,19.2030321682931,2.52185128267655e-05
37.6089426280283,19.6900529077122,3.1921663101245e-05
37.6089426280283,20.1770736471312,3.88873509382435e-05
37.6089426280283,20.6640943865503,4.58012472162422e-05
37.6089426280283,21.1511151259693,5.23148417760344e-05
37.6089426280283,21.6381358653883,5.81967118013301e-05
37.6089426280283,22.1251566048074,6.32510753325668e-05
37.6089426280283,22.6121773442264,6.7457671793498e-05
37.6089426280283,23.0991980836455,7.09286092979042e-05
37.6089426280283,23.5862188230645,7.40724725516163e-05
37.6089426280283,24.0732395624836,7.74632274394022e-05
37.6089426280283,24.5602603019026,8.19985854341318e-05
37.6089426280283,25.0472810413217,8.86406600477361e-05
37.6089426280283,25.5343017807407,9.84172469723209e-05
37.6089426280283,26.0213225201598,0.000112055749130365
37.6089426280283,26.5083432595788,0.000130042185713947
37.6089426280283,26.9953639989978,0.000152289938044072
37.6089426280283,27.4823847384169,0.000178437570553717
37.6089426280283,27.9694054778359,0.000207999308150793
37.6089426280283,28.456426217255,0.000240337711743889
37.6089426280283,28.943446956674,0.000275259904269006
37.6089426280283,29.4304676960931,0.000312518144375352
37.6089426280283,29.9174884355121,0.000352292019095306
37.6089426280283,30.4045091749312,0.000394449214133677
37.6089426280283,30.8915299143502,0.0004388323679638
37.6089426280283,31.3785506537693,0.000484710152260366
37.6089426280283,31.8655713931883,0.000530925324783436
37.6089426280283,32.3525921326073,0.000575667669165642
37.6089426280283,32.8396128720264,0.000616783738723526
37.6089426280283,33.3266336114454,0.000651870901408768
37.6089426280283,33.8136543508645,0.000678767887682335
37.6089426280283,34.3006750902835,0.00069580392026381
37.6089426280283,34.7876958297026,0.000701979289046122
37.6089426280283,35.2747165691216,0.000696955644663413
37.6089426280283,35.7617373085407,0.000680914843332202
37.6089426280283,36.2487580479597,0.000654474600500679
37.6089426280283,36.7357787873787,0.000618569144939283
37.6089426280283,37.2227995267978,0.000574580756897481
37.6089426280283,37.7098202662168,0.000524245490514521
37.6089426280283,38.1968410056359,0.000469677929526673
37.6089426280283,38.6838617450549,0.000413049647518897
37.6089426280283,39.170882484474,0.000356587785448584
37.6089426280283,39.657903223893,0.000302145699198943
37.6089426280283,40.1449239633121,0.000251431722000679
37.6089426280283,40.6319447027311,0.000205697371603402
37.6089426280283,41.1189654421502,0.000165998028953827
37.6089426280283,41.6059861815692,0.00013270543397022
38.1172737286563,17.741969950036,8.90703375477547e-06
38.1172737286563,18.228990689455,1.30014902498681e-05
38.1172737286563,18.7160114288741,1.80570203475207e-05
38.1172737286563,19.2030321682931,2.39180827131786e-05
38.1172737286563,19.6900529077122,3.03194411972724e-05
38.1172737286563,20.1770736471312,3.69025612042765e-05
38.1172737286563,20.6640943865503,4.32993691698833e-05
38.1172737286563,21.1511151259693,4.91114252128181e-05
38.1172737286563,21.6381358653883,5.40703308682101e-05
38.1172737286563,22.1251566048074,5.79906321580385e-05
38.1172737286563,22.6121773442264,6.08953774645776e-05
38.1172737286563,23.0991980836455,6.298413768372e-05
38.1172737286563,23.5862188230645,6.47465684013482e-05
38.1172737286563,24.0732395624836,6.68212830090708e-05
38.1172737286563,24.5602603019026,7.00922418803784e-05
38.1172737286563,25.0472810413217,7.54360808490117e-05
38.1172737286563,25.5343017807407,8.37012864685998e-05
38.1172737286563,26.0213225201598,9.53980172557487e-05
38.1172737286563,26.5083432595788,0.000110780442555667
38.1172737286563,26.9953639989978,0.000129598150796596
38.1172737286563,27.4823847384169,0.000151424075066598
38.1172737286563,27.9694054778359,0.000175826663473856
38.1172737286563,28.456426217255,0.000202371652476366
38.1172737286563,28.943446956674,0.000231125714388748
38.1172737286563,29.4304676960931,0.000262178551582119
38.1172737286563,29.9174884355121,0.000295999692599158
38.1172737286563,30.4045091749312,0.000332718388483567
38.1172737286563,30.8915299143502,0.000372342221609747
38.1172737286563,31.3785506537693,0.000414227436946153
38.1172737286563,31.8655713931883,0.000457233726249208
38.1172737286563,32.3525921326073,0.000499516598759253
38.1172737286563,32.8396128720264,0.000538882657527869
38.1172737286563,33.3266336114454,0.000572916636909418
38.1172737286563,33.8136543508645,0.000599511885676747
38.1172737286563,34.3006750902835,0.000617134818772247
38.1172737286563,34.7876958297026,0.000625000318622705
38.1172737286563,35.2747165691216,0.000623009431543572
38.1172737286563,35.7617373085407,0.000611534129039452
38.1172737286563,36.2487580479597,0.000591232407852773
38.1172737286563,36.7357787873787,0.000562872809357357
38.1172737286563,37.2227995267978,0.000527426018887498
38.1172737286563,37.7098202662168,0.000486057768317303
38.1172737286563,38.1968410056359,0.000440232939534866
38.1172737286563,38.6838617450549,0.000391561932630006
38.1172737286563,39.170882484474,0.00034187386544251
38.1172737286563,39.657903223893,0.000292883896952356
38.1172737286563,40.1449239633121,0.000246359318662491
38.1172737286563,40.6319447027311,0.000203780727122069
38.1172737286563,41.1189654421502,0.000166458181241918
38.1172737286563,41.6059861815692,0.000135011317689559
38.6256048292842,17.741969950036,7.84190264916309e-06
38.6256048292842,18.228990689455,1.15214548949171e-05
38.6256048292842,18.7160114288741,1.60969326668826e-05
38.6256048292842,19.2030321682931,2.14266158613407e-05
38.6256048292842,19.6900529077122,2.72503226153443e-05
38.6256048292842,20.1770736471312,3.32024308098688e-05
38.6256048292842,20.6640943865503,3.88915038696091e-05
38.6256048292842,21.1511151259693,4.38979055876846e-05
38.6256048292842,21.6381358653883,4.79368370280286e-05
38.6256048292842,22.1251566048074,5.08396519404934e-05
38.6256048292842,22.6121773442264,5.26674566389552e-05
38.6256048292842,23.0991980836455,5.36850041879581e-05
38.6256048292842,23.5862188230645,5.44300084273972e-05
38.6256048292842,24.0732395624836,5.55657644790333e-05
38.6256048292842,24.5602603019026,5.79290196117417e-05
38.6256048292842,25.0472810413217,6.22937380403851e-05
38.6256048292842,25.5343017807407,6.93403214931414e-05
38.6256048292842,26.0213225201598,7.94007979284166e-05
38.6256048292842,26.5083432595788,9.25566087793441e-05
38.6256048292842,26.9953639989978,0.000108454449141867
38.6256048292842,27.4823847384169,0.000126637835120328
38.6256048292842,27.9694054778359,0.000146722180606692
38.6256048292842,28.456426217255,0.000168416653911256
38.6256048292842,28.943446956674,0.00019194657903301
38.6256048292842,29.4304676960931,0.000217614535807339
38.6256048292842,29.9174884355121,0.000246064189041146
38.6256048292842,30.4045091749312,0.000277605245782385
38.6256048292842,30.8915299143502,0.000312371557247135
38.6256048292842,31.3785506537693,0.000349819954861068
38.6256048292842,31.8655713931883,0.000388880596988705
38.6256048292842,32.3525921326073,0.000427760150489574
38.6256048292842,32.8396128720264,0.000464324441051522
38.6256048292842,33.3266336114454,0.000496241856677351
38.6256048292842,33.8136543508645,0.000521531199628519
38.6256048292842,34.3006750902835,0.000538829071276746
38.6256048292842,34.7876958297026,0.000547558612983339
38.6256048292842,35.2747165691216,0.000547828348694516
38.6256048292842,35.7617373085407,0.000540169785181917
38.6256048292842,36.2487580479597,0.000525274553837681
38.6256048292842,36.7357787873787,0.00050378045240845
38.6256048292842,37.2227995267978,0.000476316332726279
38.6256048292842,37.7098202662168,0.000443554866764162
38.6256048292842,38.1968410056359,0.000406375384236164
38.6256048292842,38.6838617450549,0.00036585132391259
38.6256048292842,39.170882484474,0.000323395651199303
38.6256048292842,39.657903223893,0.00028052686464982
38.6256048292842,40.1449239633121,0.00023899108748271
38.6256048292842,40.6319447027311,0.000200407823347598
38.6256048292842,41.1189654421502,0.00016625942816188
38.6256048292842,41.6059861815692,0.00013734468712968
39.1339359299122,17.741969950036,6.48998687175565e-06
39.1339359299122,18.228990689455,9.60862055082736e-06
39.1339359299122,18.7160114288741,1.35209628854262e-05
39.1339359299122,19.2030321682931,1.81092534864786e-05
39.1339359299122,19.6900529077122,2.31384000139828e-05
39.1339359299122,20.1770736471312,2.82640456998762e-05
39.1339359299122,20.6640943865503,3.31037726548238e-05
39.1339359299122,21.1511151259693,3.72482775495518e-05
39.1339359299122,21.6381358653883,4.04180483175024e-05
39.1339359299122,22.1251566048074,4.24652551750537e-05
39.1339359299122,22.6121773442264,4.34758423586442e-05
39.1339359299122,23.0991980836455,4.37466398159745e-05
39.1339359299122,23.5862188230645,4.38202262839069e-05
39.1339359299122,24.0732395624836,4.43389381714742e-05
39.1339359299122,24.5602603019026,4.60598443633288e-05
39.1339359299122,25.0472810413217,4.96433211349176e-05
39.1339359299122,25.5343017807407,5.56224560716006e-05
39.1339359299122,26.0213225201598,6.41999332063367e-05
39.1339359299122,26.5083432595788,7.5351775606337e-05
39.1339359299122,26.9953639989978,8.86895168418196e-05
39.1339359299122,27.4823847384169,0.000103772393335464
39.1339359299122,27.9694054778359,0.000120268721224416
39.1339359299122,28.456426217255,0.000137987694887689
39.1339359299122,28.943446956674,0.000157230595621237
39.1339359299122,29.4304676960931,0.000178401618446476
39.1339359299122,29.9174884355121,0.000202208318962055
39.1339359299122,30.4045091749312,0.000229052360612627
39.1339359299122,30.8915299143502,0.000259140577716577
39.1339359299122,31.3785506537693,0.000292023689210139
39.1339359299122,31.8655713931883,0.00032673703214204
39.1339359299122,32.3525921326073,0.000361610347466288
39.1339359299122,32.8396128720264,0.000394657768236396
39.1339359299122,33.3266336114454,0.000423718948615236
39.1339359299122,33.8136543508645,0.000446999171529167
39.1339359299122,34.3006750902835,0.00046332475796509
39.1339359299122,34.7876958297026,0.000472304196212847
39.1339359299122,35.2747165691216,0.000474202830305342
39.1339359299122,35.7617373085407,0.000469663863754218
39.1339359299122,36.2487580479597,0.00045939400839071
39.1339359299122,36.7357787873787,0.000443932135412862
39.1339359299122,37.2227995267978,0.000423645161099313
39.1339359299122,37.7098202662168,0.000398814994948034
39.1339359299122,38.1968410056359,0.000369835370466524
39.1339359299122,38.6838617450549,0.000337306249491
39.1339359299122,39.170882484474,0.000302238840514274
39.1339359299122,39.657903223893,0.000265913704552521
39.1339359299122,40.1449239633121,0.00022997503843321
39.1339359299122,40.6319447027311,0.000196074489790369
39.1339359299122,41.1189654421502,0.000165761101847757
39.1339359299122,41.6059861815692,0.000139924405479734
39.6422670305401,17.741969950036,5.0494221502875e-06
39.6422670305401,18.228990689455,7.54030385158362e-06
39.6422670305401,18.7160114288741,1.06965521289568e-05
39.6422670305401,19.2030321682931,1.44285259182744e-05
39.6422670305401,19.6900529077122,1.85394323296004e-05
39.6422670305401,20.1770736471312,2.27284833397112e-05
39.6422670305401,20.6640943865503,2.66504639190563e-05
39.6422670305401,21.1511151259693,2.9934721339448e-05
39.6422670305401,21.6381358653883,3.2326449668872e-05
39.6422670305401,22.1251566048074,3.37008313039122e-05
39.6422670305401,22.6121773442264,3.41526928503233e-05
39.6422670305401,23.0991980836455,3.39761253802301e-05
39.6422670305401,23.5862188230645,3.36759842287839e-05
39.6422670305401,24.0732395624836,3.38320922865493e-05
39.6422670305401,24.5602603019026,3.50962933912019e-05
39.6422670305401,25.0472810413217,3.80113864712002e-05
39.6422670305401,25.5343017807407,4.29878575046775e-05
39.6422670305401,26.0213225201598,5.01466390568987e-05
39.6422670305401,26.5083432595788,5.94200070275458e-05
39.6422670305401,26.9953639989978,7.04448956623488e-05
39.6422670305401,27.4823847384169,8.28392459956594e-05
39.6422670305401,27.9694054778359,9.63375843907549e-05
39.6422670305401,28.456426217255,0.000110823004103526
39.6422670305401,28.943446956674,0.000126615132866867
39.6422670305401,29.4304676960931,0.000144134243008366
39.6422670305401,29.9174884355121,0.000164061217916305
39.6422670305401,30.4045091749312,0.00018680775994223
39.6422670305401,30.8915299143502,0.000212596268873199
39.6422670305401,31.3785506537693,0.000241049740516935
39.6422670305401,31.8655713931883,0.000271322855575431
39.6422670305401,32.3525921326073,0.000301918732360959
39.6422670305401,32.8396128720264,0.000331067038339086
39.6422670305401,33.3266336114454,0.000356845955765658
39.6422670305401,33.8136543508645,0.000377691282795516
39.6422670305401,34.3006750902835,0.000392625648342014
39.6422670305401,34.7876958297026,0.00040141153778275
39.6422670305401,35.2747165691216,0.000404415235039092
39.6422670305401,35.7617373085407,0.000402340161753475
39.6422670305401,36.2487580479597,0.000395886572010903
39.6422670305401,36.7357787873787,0.000385523483485359
39.6422670305401,37.2227995267978,0.000371437565901651
39.6422670305401,37.7098202662168,0.000353633027730243
39.6422670305401,38.1968410056359,0.000332137968430698
39.6422670305401,38.6838617450549,0.000307169354297928
39.6422670305401,39.170882484474,0.000279377964028595
39.6422670305401,39.657903223893,0.000249784469829857
39.6422670305401,40.1449239633121,0.000219857553044007
39.6422670305401,40.6319447027311,0.000191168801274509
39.6422670305401,41.1189654421502,0.000165215401139248
39.6422670305401,41.6059861815692,0.000142875937396855
40.1505981311681,17.741969950036,3.69477719605307e-06
40.1505981311681,18.228990689455,5.56915350149374e-06
40.1505981311681,18.7160114288741,7.97013619720525e-06
40.1505981311681,19.2030321682931,1.08352615901912e-05
40.1505981311681,19.6900529077122,1.40116568688152e-05
40.1505981311681,20.1770736471312,1.72552648056527e-05
40.1505981311681,20.6640943865503,2.02774398430032e-05
40.1505981311681,21.1511151259693,2.2766368775085e-05
40.1505981311681,21.6381358653883,2.45063315979493e-05
40.1505981311681,22.1251566048074,2.53966043345597e-05
40.1505981311681,22.6121773442264,2.55274985471382e-05
40.1505981311681,23.0991980836455,2.51624839598747e-05
40.1505981311681,23.5862188230645,2.47365884579029e-05
40.1505981311681,24.0732395624836,2.47376511881801e-05
40.1505981311681,24.5602603019026,2.5697820731463e-05
40.1505981311681,25.0472810413217,2.80446439462854e-05
40.1505981311681,25.5343017807407,3.20895849864386e-05
40.1505981311681,26.0213225201598,3.79098804609089e-05
40.1505981311681,26.5083432595788,4.54405596109679e-05
40.1505981311681,26.9953639989978,5.43879615602107e-05
40.1505981311681,27.4823847384169,6.44613306479376e-05
40.1505981311681,27.9694054778359,7.54755762937979e-05
40.1505981311681,28.456426217255,8.73748285537611e-05
40.1505981311681,28.943446956674,0.000100462835707862
40.1505981311681,29.4304676960931,0.000115117431912763
40.1505981311681,29.9174884355121,0.000131925295686713
40.1505981311681,30.4045091749312,0.000151238060069328
40.1505981311681,30.8915299143502,0.000173237173468922
40.1505981311681,31.3785506537693,0.000197585151360842
40.1505981311681,31.8655713931883,0.000223551315236607
40.1505981311681,32.3525921326073,0.000249839899977213
40.1505981311681,32.8396128720264,0.000274940074609045
40.1505981311681,33.3266336114454,0.000297215418614923
40.1505981311681,33.8136543508645,0.000315362551297932
40.1505981311681,34.3006750902835,0.000328601825863238
40.1505981311681,34.7876958297026,0.000336820698797867
40.1505981311681,35.2747165691216,0.000340437274474597
40.1505981311681,35.7617373085407,0.000340169410812508
40.1505981311681,36.2487580479597,0.000336690630302282
40.1505981311681,36.7357787873787,0.000330423649030307
40.1505981311681,37.2227995267978,0.000321448756600543
40.1505981311681,37.7098202662168,0.000309601477352881
40.1505981311681,38.1968410056359,0.000294667921535511
40.1505981311681,38.6838617450549,0.000276585651009021
40.1505981311681,39.170882484474,0.00025570595093876
40.1505981311681,39.657903223893,0.00023278788491078
40.1505981311681,40.1449239633121,0.000209067182296468
40.1505981311681,40.6319447027311,0.000185932202007956
40.1505981311681,41.1189654421502,0.000164712198974631
40.1505981311681,41.6059861815692,0.000146170724919122
40.658929231796,17.741969950036,2.54340559126269e-06
40.658929231796,18.228990689455,3.87172769607856e-06
40.658929231796,18.7160114288741,5.59270821411778e-06
40.658929231796,19.2030321682931,7.66651497129016e-06
40.658929231796,19.6900529077122,9.98282348012179e-06
40.658929231796,20.1770736471312,1.23575523283251e-05
40.658929231796,20.6640943865503,1.45669786470309e-05
40.658929231796,21.1511151259693,1.63677317534515e-05
40.658929231796,21.6381358653883,1.7590961545553e-05
40.658929231796,22.1251566048074,1.81603918872901e-05
40.658929231796,22.6121773442264,1.8153975478004e-05
40.658929231796,23.0991980836455,1.77884366760823e-05
40.658929231796,23.5862188230645,1.74121644543316e-05
40.658929231796,24.0732395624836,1.74070787926376e-05
40.658929231796,24.5602603019026,1.81829729021798e-05
40.658929231796,25.0472810413217,2.00594741762624e-05
40.658929231796,25.5343017807407,2.32684242143902e-05
40.658929231796,26.0213225201598,2.78683001595589e-05
40.658929231796,26.5083432595788,3.38243924552472e-05
40.658929231796,26.9953639989978,4.09358802854727e-05
40.658929231796,27.4823847384169,4.90203179007287e-05
40.658929231796,27.9694054778359,5.79815494626673e-05
40.658929231796,28.456426217255,6.78188085287129e-05
40.658929231796,28.943446956674,7.88041209575665e-05
40.658929231796,29.4304676960931,9.12407140035442e-05
40.658929231796,29.9174884355121,0.00010558075011218
40.658929231796,30.4045091749312,0.000122067031972444
40.658929231796,30.8915299143502,0.000140796104410558
40.658929231796,31.3785506537693,0.000161437370700079
40.658929231796,31.8655713931883,0.00018335939827056
40.658929231796,32.3525921326073,0.000205475855939715
40.658929231796,32.8396128720264,0.000226555983978279
40.658929231796,33.3266336114454,0.000245273551055274
40.658929231796,33.8136543508645,0.00026060148064124
40.658929231796,34.3006750902835,0.00027195512784949
40.658929231796,34.7876958297026,0.000279323140770002
40.658929231796,35.2747165691216,0.000283137146054143
40.658929231796,35.7617373085407,0.000284092301874597
40.658929231796,36.2487580479597,0.000282816410949634
40.658929231796,36.7357787873787,0.000279699837807337
40.658929231796,37.2227995267978,0.000274773280634488
40.658929231796,37.7098202662168,0.0002677949151149
40.658929231796,38.1968410056359,0.00025842043117994
40.658929231796,38.6838617450549,0.000246410715338559
40.658929231796,39.170882484474,0.000231889419182423
40.658929231796,39.657903223893,0.000215372603764442
40.658929231796,40.1449239633121,0.000197830291738311
40.658929231796,40.6319447027311,0.000180389266984416
40.658929231796,41.1189654421502,0.000164114961238749
40.658929231796,41.6059861815692,0.000149564052884231
41.167260332424,17.741969950036,1.64756182666468e-06
41.167260332424,18.228990689455,2.53378734888909e-06
41.167260332424,18.7160114288741,3.69557205813284e-06
41.167260332424,19.2030321682931,5.10971077404827e-06
41.167260332424,19.6900529077122,6.70246947992271e-06
41.167260332424,20.1770736471312,8.34509230398799e-06
41.167260332424,20.6640943865503,9.87739043947645e-06
41.167260332424,21.1511151259693,1.11242182146045e-05
41.167260332424,21.6381358653883,1.19652085837484e-05
41.167260332424,22.1251566048074,1.23484888049613e-05
41.167260332424,22.6121773442264,1.23382368137675e-05
41.167260332424,23.0991980836455,1.2100892122034e-05
41.167260332424,23.5862188230645,1.18969620774997e-05
41.167260332424,24.0732395624836,1.20032229395089e-05
41.167260332424,24.5602603019026,1.27142676168762e-05
41.167260332424,25.0472810413217,1.42518541528308e-05
41.167260332424,25.5343017807407,1.67815955863116e-05
41.167260332424,26.0213225201598,2.03544073187394e-05
41.167260332424,26.5083432595788,2.4974936299725e-05
41.167260332424,26.9953639989978,3.05388633794749e-05
41.167260332424,27.4823847384169,3.69727414528838e-05
41.167260332424,27.9694054778359,4.42687926006461e-05
41.167260332424,28.456426217255,5.24763319685825e-05
41.167260332424,28.943446956674,6.18309386525322e-05
41.167260332424,29.4304676960931,7.2549295442777e-05
41.167260332424,29.9174884355121,8.49336554671303e-05
41.167260332424,30.4045091749312,9.90934010229995e-05
41.167260332424,30.8915299143502,0.000115015502878582
41.167260332424,31.3785506537693,0.000132352732029217
41.167260332424,31.8655713931883,0.000150555402500524
41.167260332424,32.3525921326073,0.000168741055136855
41.167260332424,32.8396128720264,0.000185959029674326
41.167260332424,33.3266336114454,0.000201196602081853
41.167260332424,33.8136543508645,0.000213702876591437
41.167260332424,34.3006750902835,0.000223080416279376
41.167260332424,34.7876958297026,0.000229399864573272
41.167260332424,35.2747165691216,0.00023307906543742
41.167260332424,35.7617373085407,0.000234762148983937
41.167260332424,36.2487580479597,0.000235013542659776
41.167260332424,36.7357787873787,0.00023419483994983
41.167260332424,37.2227995267978,0.00023232400767305
41.167260332424,37.7098202662168,0.000229149784040328
41.167260332424,38.1968410056359,0.000224288985695087
41.167260332424,38.6838617450549,0.000217419137673414
41.167260332424,39.170882484474,0.000208512785131559
41.167260332424,39.657903223893,0.00019788083485373
41.167260332424,40.1449239633121,0.00018622475788884
41.167260332424,40.6319447027311,0.000174367550871039
41.167260332424,41.1189654421502,0.000163049385218565
41.167260332424,41.6059861815692,0.000152553474130718
41.6755914330519,17.741969950036,1.00421024706476e-06
41.6755914330519,18.228990689455,1.5604284996814e-06
41.6755914330519,18.7160114288741,2.29859582642018e-06
41.6755914330519,19.2030321682931,3.20630851005085e-06
41.6755914330519,19.6900529077122,4.23840497141965e-06
41.6755914330519,20.1770736471312,5.3120634632335e-06
41.6755914330519,20.6640943865503,6.32251653099696e-06
41.6755914330519,21.1511151259693,7.15553350912696e-06
41.6755914330519,21.6381358653883,7.73611584129409e-06
41.6755914330519,22.1251566048074,8.0363136097448e-06
41.6755914330519,22.6121773442264,8.10996762786784e-06
41.6755914330519,23.0991980836455,8.07925511003481e-06
41.6755914330519,23.5862188230645,8.12681494105837e-06
41.6755914330519,24.0732395624836,8.43518441759504e-06
41.6755914330519,24.5602603019026,9.19643274796939e-06
41.6755914330519,25.0472810413217,1.0544679473771e-05
41.6755914330519,25.5343017807407,1.25864541678112e-05
41.6755914330519,26.0213225201598,1.53651427394017e-05
41.6755914330519,26.5083432595788,1.89197827619634e-05
41.6755914330519,26.9953639989978,2.3231396235364e-05
41.6755914330519,27.4823847384169,2.83232383600202e-05
41.6755914330519,27.9694054778359,3.4266577464875e-05
41.6755914330519,28.456426217255,4.11540134846343e-05
41.6755914330519,28.943446956674,4.91862500902436e-05
41.6755914330519,29.4304676960931,5.84970763100269e-05
41.6755914330519,29.9174884355121,6.92460275271458e-05
41.6755914330519,30.4045091749312,8.14103103389387e-05
41.6755914330519,30.8915299143502,9.48667892572657e-05
41.6755914330519,31.3785506537693,0.000109244491356324
41.6755914330519,31.8655713931883,0.000124063460014523
41.6755914330519,32.3525921326073,0.000138631421927879
41.6755914330519,32.8396128720264,0.000152260764714372
41.6755914330519,33.3266336114454,0.000164234919893546
41.6755914330519,33.8136543508645,0.000174061572366669
41.6755914330519,34.3006750902835,0.000181513733844531
41.6755914330519,34.7876958297026,0.000186724896894109
41.6755914330519,35.2747165691216,0.000190078966035084
41.6755914330519,35.7617373085407,0.000192147138380571
41.6755914330519,36.2487580479597,0.000193413653919992
41.6755914330519,36.7357787873787,0.000194205423172046
41.6755914330519,37.2227995267978,0.000194544846784529
41.6755914330519,37.7098202662168,0.000194213705848773
41.6755914330519,38.1968410056359,0.000192856397330314
41.6755914330519,38.6838617450549,0.000190143762977427
41.6755914330519,39.170882484474,0.000185970647163886
41.6755914330519,39.657903223893,0.000180494776105482
41.6755914330519,40.1449239633121,0.00017417505428908
41.6755914330519,40.6319447027311,0.000167528891991358
41.6755914330519,41.1189654421502,0.000160952447089663
41.6755914330519,41.6059861815692,0.000154424779178497
42.1839225336798,17.741969950036,5.76198473786574e-07
42.1839225336798,18.228990689455,9.04655060867807e-07
42.1839225336798,18.7160114288741,1.34659350321721e-06
42.1839225336798,19.2030321682931,1.89581472057165e-06
42.1839225336798,19.6900529077122,2.52781588354212e-06
42.1839225336798,20.1770736471312,3.19475809271146e-06
42.1839225336798,20.6640943865503,3.83602861640383e-06
42.1839225336798,21.1511151259693,4.38729758167443e-06
42.1839225336798,21.6381358653883,4.81305866410975e-06
42.1839225336798,22.1251566048074,5.10826360304137e-06
42.1839225336798,22.6121773442264,5.32246664500189e-06
42.1839225336798,23.0991980836455,5.54496711101382e-06
42.1839225336798,23.5862188230645,5.89674730532824e-06
42.1839225336798,24.0732395624836,6.48253976504665e-06
42.1839225336798,24.5602603019026,7.40714245926619e-06
42.1839225336798,25.0472810413217,8.72707291635343e-06
42.1839225336798,25.5343017807407,1.04932246764162e-05
42.1839225336798,26.0213225201598,1.27352775759179e-05
42.1839225336798,26.5083432595788,1.55138363379922e-05
42.1839225336798,26.9953639989978,1.88750429790944e-05
42.1839225336798,27.4823847384169,2.29172269906779e-05
42.1839225336798,27.9694054778359,2.77729962309253e-05
42.1839225336798,28.456426217255,3.35663832089201e-05
42.1839225336798,28.943446956674,4.0465527935997e-05
42.1839225336798,29.4304676960931,4.85339825149651e-05
42.1839225336798,29.9174884355121,5.78133349049156e-05
42.1839225336798,30.4045091749312,6.81736073757694e-05
42.1839225336798,30.8915299143502,7.94059635279479e-05
42.1839225336798,31.3785506537693,9.11281322073541e-05
42.1839225336798,31.8655713931883,0.000102927052945245
42.1839225336798,32.3525921326073,0.000114281362667817
42.1839225336798,32.8396128720264,0.000124732781282128
42.1839225336798,33.3266336114454,0.000133820865805312
42.1839225336798,33.8136543508645,0.000141272603261977
42.1839225336798,34.3006750902835,0.000147000182087724
42.1839225336798,34.7876958297026,0.000151176054125135
42.1839225336798,35.2747165691216,0.000154134635824461
42.1839225336798,35.7617373085407,0.000156359784358466
42.1839225336798,36.2487580479597,0.000158244718474468
42.1839225336798,36.7357787873787,0.000160074522818475
42.1839225336798,37.2227995267978,0.000161882726565456
42.1839225336798,37.7098202662168,0.000163508436956881
42.1839225336798,38.1968410056359,0.000164668427929846
42.1839225336798,38.6838617450549,0.000165085333273941
42.1839225336798,39.170882484474,0.000164640642953747
42.1839225336798,39.657903223893,0.000163396587272385
42.1839225336798,40.1449239633121,0.000161615721201519
42.1839225336798,40.6319447027311,0.000159541879134109
42.1839225336798,41.1189654421502,0.000157248390721131
42.1839225336798,41.6059861815692,0.000154417120048699


==> data/USD_joint_pdf.csv <==
x1,x2,cast,cryst,epith,epithn,eryth,leuko,mycete
1,1,1.08959702807369e-06,1.16229511555831e-05,1e-13,1e-13,7.06401402017996e-06,1e-13,1e-13
1,4.65506579424261,1.06535933598558e-06,8.54382027665493e-06,1e-13,4.96999852468573e-11,1.34899865998881e-06,1e-13,5.13953591726107e-11
1,8.31013158848521,9.50314007944091e-07,3.4591908051171e-06,1e-13,1.29080407876441e-09,1e-13,1e-13,2.0336248576581e-09
1,11.9651973827278,8.01630891938821e-07,1.03747905436253e-06,1e-13,1.37232937339949e-08,1e-13,1e-13,1.95971570152459e-08
1,15.6202631769704,6.68409426476697e-07,7.89061828707042e-07,1e-13,6.88013800229664e-08,1e-13,1e-13,1.10956060056444e-07
1,19.275328971213,5.71239390149796e-07,9.70519358767969e-07,1e-13,1.80388953233917e-07,1e-13,1e-13,3.6820205129983e-07
1,22.9303947654556,5.08315090139195e-07,8.40213427661106e-07,1e-13,2.68268120177111e-07,1e-13,1e-13,7.1760018492111e-07
1,26.5854605596982,4.7771583244997e-07,4.83607772651914e-07,1e-13,2.37498293546651e-07,1e-13,1e-13,8.32137186266674e-07
1,30.2405263539409,4.913290051075e-07,1.93470853521754e-07,1e-13,1.25339342896734e-07,1e-13,1e-13,5.95714115559994e-07
1,33.8955921481835,5.71488108078531e-07,5.58444452313975e-08,1e-13,3.60443942031487e-08,1e-13,1e-13,2.88776715867515e-07
1,37.5506579424261,7.38969907270062e-07,1.12880335672737e-08,1e-13,4.98870932753208e-09,1e-13,1e-13,1.14935506139736e-07
1,41.2057237366687,1.00331121782859e-06,1.43461189201493e-09,1e-13,3.03614324881139e-10,1e-13,1e-13,4.4666498541927e-08
1,44.8607895309113,1.3565055860059e-06,9.94360284492292e-11,1e-13,1e-13,1e-13,1e-13,1.49299995831135e-08
1,48.5158553251539,1.76909002247228e-06,1e-13,1e-13,1e-13,1e-13,1e-13,3.43952560117756e-09
1,52.1709211193965,2.19383175251639e-06,1e-13,1e-13,1e-13,1e-13,1e-13,4.70528109458353e-10
1,55.8259869136391,2.57519439606883e-06,1e-13,1e-13,1e-13,1e-13,1e-13,3.73153590593837e-11
1,59.4810527078817,2.87042509437944e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,63.1361185021243,3.06345623976121e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,66.7911842963669,3.16086258674263e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,70.4462500906095,3.1712769925735e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,74.1013158848521,3.08943448273707e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,77.7563816790947,2.89990696821924e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,81.4114474733373,2.5982436525804e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,85.0665132675799,2.2084942044079e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,88.7215790618226,1.78180795550454e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,92.3766448560652,1.37795266895758e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,96.0317106503078,1.04286181451811e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,99.6867764445504,7.95137108355007e-07,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,103.341842238793,6.25581422708249e-07,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
1,106.996908033036,5.08391514148143e-07,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
4.97052006690315,1,1.06308555045026e-06,1.00454722095298e-05,1e-13,1e-13,8.29998724060714e-07,1e-13,9.02076080267448e-10
4.97052006690315,4.65506579424261,1.07528394968194e-06,7.476545242325e-06,1.16902123779649e-11,1.23958072527929e-09,1.5850296493633e-07,1e-13,6.02260106965468e-09
4.97052006690315,8.31013158848521,1.01924227699378e-06,3.62320011949015e-06,1.73915391595463e-10,3.31777076298819e-08,1e-13,1e-13,3.59282947562716e-08
4.97052006690315,11.9651973827278,9.44747629187684e-07,3.28458015809842e-06,1.2464354352359e-09,3.50788684487015e-07,1e-13,1e-13,1.9791299106107e-07
4.97052006690315,15.6202631769704,8.87539693071964e-07,6.0708205134741e-06,4.74749872658147e-09,1.70440891791901e-06,1e-13,1e-13,9.19280171294681e-07
4.97052006690315,19.275328971213,8.56255157142318e-07,8.44267891510256e-06,1.05959049485238e-08,4.20482363990352e-06,1e-13,1e-13,2.87687845578142e-06
4.97052006690315,22.9303947654556,8.4676037357021e-07,7.76853720992392e-06,1.41841635707734e-08,5.90125494915186e-06,1e-13,1e-13,5.59740724677469e-06
4.97052006690315,26.5854605596982,8.70466364683166e-07,4.96593996318225e-06,1.04997974441721e-08,5.17124858880717e-06,1e-13,1e-13,6.76784397897935e-06
4.97052006690315,30.2405263539409,9.6531969079447e-07,2.36326012629225e-06,3.91751726954254e-09,2.82778356509927e-06,1e-13,1e-13,5.33235610918809e-06
4.97052006690315,33.8955921481835,1.18210282019832e-06,8.95977918097702e-07,6.99227774036501e-10,8.61130867736825e-07,1e-13,1e-13,3.04250662073319e-06
4.97052006690315,37.5506579424261,1.56207766194684e-06,3.07567924896869e-07,5.81966805221265e-11,1.53243178811493e-07,1e-13,1e-13,1.46971627909952e-06
4.97052006690315,41.2057237366687,2.12241319389667e-06,1.16992472117719e-07,1e-13,6.04345681904717e-08,1e-13,1e-13,6.48650404201568e-07
4.97052006690315,44.8607895309113,2.84646617408466e-06,4.37171611881945e-08,1e-13,4.01989151770949e-08,1e-13,1e-13,2.34913915402124e-07
4.97052006690315,48.5158553251539,3.67951234795503e-06,1.15519223707737e-08,1e-13,1.25085626133129e-08,1e-13,1e-13,6.24409270023892e-08
4.97052006690315,52.1709211193965,4.53253305601377e-06,1.83689274662988e-09,1e-13,1.5718544534379e-09,1e-13,1e-13,1.38872437376184e-08
4.97052006690315,55.8259869136391,5.29835250378148e-06,1.71354864016086e-10,1e-13,7.96154882836855e-11,1e-13,1e-13,7.20637026995406e-09
4.97052006690315,59.4810527078817,5.88986913639502e-06,1.70249555708483e-10,1e-13,1e-13,1e-13,1e-13,7.76712088236248e-09
4.97052006690315,63.1361185021243,6.26828291038679e-06,1.03940560738252e-09,1e-13,1e-13,1e-13,1e-13,6.92610027467539e-09
4.97052006690315,66.7911842963669,6.44027764298011e-06,3.41883211116272e-09,1e-13,1e-13,1e-13,1e-13,5.26781731083726e-09
4.97052006690315,70.4462500906095,6.4236872641297e-06,6.05848649483761e-09,1e-13,1e-13,1e-13,1e-13,3.48108247607626e-09
4.97052006690315,74.1013158848521,6.21787573343009e-06,5.78421150079446e-09,1e-13,1e-13,1e-13,1e-13,1.61968349237025e-09
4.97052006690315,77.7563816790947,5.80684418930859e-06,2.97521144450287e-09,1e-13,1e-13,1e-13,1e-13,4.56290761395428e-10
4.97052006690315,81.4114474733373,5.19356719576522e-06,8.24489554607918e-10,1e-13,1e-13,1e-13,1e-13,7.37272338408674e-11
4.97052006690315,85.0665132675799,4.42919506601118e-06,1.2309662073934e-10,1e-13,1e-13,1e-13,1e-13,6.77473263214993e-12
4.97052006690315,88.7215790618226,3.60978584989576e-06,9.90149458729933e-12,1e-13,1e-13,1e-13,1e-13,1e-13
4.97052006690315,92.3766448560652,2.84328097251274e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
4.97052006690315,96.0317106503078,2.20978657901162e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
4.97052006690315,99.6867764445504,1.73820308657981e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
4.97052006690315,103.341842238793,1.40688277088798e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
4.97052006690315,106.996908033036,1.16564715140397e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
8.9410401338063,1,9.49359130917761e-07,4.84172011754818e-06,1e-13,1.27651721230505e-10,1e-13,1e-13,1.04366008280365e-08
8.9410401338063,4.65506579424261,1.01680511220845e-06,4.03431210503779e-06,3.79240281236509e-10,1.7912729224758e-08,1e-13,1e-13,6.89349851206362e-08
8.9410401338063,8.31013158848521,1.05636039826341e-06,4.74440616779574e-06,6.33344310100566e-09,4.02948768539896e-07,1e-13,1e-13,3.28574969697202e-07
8.9410401338063,11.9651973827278,1.10457146578227e-06,1.31077192902944e-05,5.06474683504465e-08,3.86966989487869e-06,1e-13,1e-13,1.340989885751e-06
8.9410401338063,15.6202631769704,1.17664748845287e-06,2.97041719500204e-05,2.19916745797796e-07,1.75474377713281e-05,1e-13,1e-13,4.98144662780706e-06
8.9410401338063,19.275328971213,1.26543374567321e-06,4.36733844744442e-05,5.49372816717693e-07,4.06557019015146e-05,1e-13,1e-13,1.41232842464425e-05
8.9410401338063,22.9303947654556,1.36673748231251e-06,4.3312678296592e-05,7.89534331245554e-07,5.44175249764417e-05,1e-13,1e-13,2.69874321382558e-05
8.9410401338063,26.5854605596982,1.51424648465227e-06,3.08841939979995e-05,6.28516210647458e-07,4.74860141572786e-05,1e-13,1e-13,3.40402718872129e-05
8.9410401338063,30.2405263539409,1.78467592957711e-06,1.67551013015354e-05,2.73611856911458e-07,2.7144155443784e-05,1e-13,1e-13,2.96157785140491e-05
8.9410401338063,33.8955921481835,2.26882635825567e-06,7.28100098794068e-06,7.25641734056887e-08,9.43633665813465e-06,1e-13,1e-13,1.94551835670526e-05
8.9410401338063,37.5506579424261,3.03522057947355e-06,2.89246943339008e-06,1.62690528010515e-08,2.81845541960697e-06,1e-13,1e-13,1.07093700315805e-05
8.9410401338063,41.2057237366687,4.10979159427857e-06,1.22906134535755e-06,3.34049494668586e-09,1.75542598998309e-06,1e-13,1e-13,5.1238960046284e-06
8.9410401338063,44.8607895309113,5.46182741938221e-06,4.83721230282874e-07,4.56814915208963e-10,1.02878907822081e-06,1e-13,1e-13,2.02496640952536e-06
8.9410401338063,48.5158553251539,6.99868186842187e-06,1.47242379961149e-07,3.29933438326248e-11,2.90658331825093e-07,2.04757837127178e-09,1e-13,6.59154901848245e-07
8.9410401338063,52.1709211193965,8.56741187553622e-06,4.91053556521129e-08,1e-13,3.48078979665205e-08,7.61671821015626e-09,1e-13,2.32685206867485e-07
8.9410401338063,55.8259869136391,9.97857301166501e-06,2.75615921430135e-08,1e-13,1.66003839943796e-09,1.889831793161e-11,1e-13,1.68265881036855e-07
8.9410401338063,59.4810527078817,1.1069543613675e-05,1.57835416652874e-08,1e-13,1e-13,1e-13,1e-13,1.71824972175123e-07
8.9410401338063,63.1361185021243,1.17570945302356e-05,1.90696602139169e-08,1e-13,1e-13,1e-13,1e-13,1.44554072402344e-07
8.9410401338063,66.7911842963669,1.20414270513501e-05,5.07898897090837e-08,1e-13,1e-13,1e-13,1e-13,1.05388995014214e-07
8.9410401338063,70.4462500906095,1.19552514372938e-05,8.90036804463442e-08,1e-13,1e-13,1e-13,1e-13,6.78187087144644e-08
8.9410401338063,74.1013158848521,1.15137508476791e-05,8.49266734591989e-08,1e-13,1e-13,1e-13,1e-13,3.12139795955134e-08
8.9410401338063,77.7563816790947,1.07129872545362e-05,4.36835359123128e-08,1e-13,1e-13,1e-13,1e-13,8.75622911219925e-09
8.9410401338063,81.4114474733373,9.57896797131514e-06,1.21055661891149e-08,1e-13,1e-13,1e-13,1e-13,1.41243365010652e-09
8.9410401338063,85.0665132675799,8.21064730872957e-06,1.80736588072979e-09,1e-13,1e-13,1e-13,1e-13,1.29787323376009e-10
8.9410401338063,88.7215790618226,6.77266272140024e-06,1.45378673905354e-10,1e-13,1e-13,1e-13,1e-13,1e-13
8.9410401338063,92.3766448560652,5.441524835376e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
8.9410401338063,96.0317106503078,4.34233889173328e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
8.9410401338063,99.6867764445504,3.51309386221938e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
8.9410401338063,103.341842238793,2.90933666489877e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
8.9410401338063,106.996908033036,2.44374370907159e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
12.9115602007094,1,7.95410066400303e-07,1.38348019788106e-06,1e-13,1.70609808026997e-09,1e-13,1e-13,6.26619202279107e-08
12.9115602007094,4.65506579424261,9.33589035068085e-07,2.31518484985128e-06,4.00400278405521e-09,1.33456091355442e-07,1e-13,1e-13,4.21394595530983e-07
12.9115602007094,8.31013158848521,1.09837672322347e-06,9.69187699233158e-06,7.02239807217171e-08,2.50384418546278e-06,1e-13,1e-13,1.8930146058114e-06
12.9115602007094,11.9651973827278,1.31237867169175e-06,3.71767878632736e-05,5.89619776623799e-07,2.11912500857329e-05,3.64476248378199e-07,1e-13,6.56722159178331e-06
12.9115602007094,15.6202631769704,1.56918907421559e-06,9.10152919982312e-05,2.68639190020236e-06,8.75729716408497e-05,2.30821867263483e-06,3.79552123958881e-11,1.97600647389695e-05
12.9115602007094,19.275328971213,1.84675385149006e-06,0.000145490302658894,6.98781138015592e-06,0.000188141085864621,3.66987871833231e-06,2.21063790548399e-09,4.88583814746823e-05
12.9115602007094,22.9303947654556,2.14508935018357e-06,0.000161109725884326,1.03824820216156e-05,0.000237286764868891,5.75507495862103e-06,5.63822562072064e-09,8.94513351534285e-05
12.9115602007094,26.5854605596982,2.52796138073277e-06,0.000130271433646275,8.62859854774086e-06,0.000203644586252939,2.84660121882689e-06,5.76880578439742e-09,0.000116529705303619
12.9115602007094,30.2405263539409,3.1203226797285e-06,7.96162478190003e-05,4.09674232974476e-06,0.000123791042205107,9.68659286814742e-08,1.51570684320539e-09,0.000110538486928553
12.9115602007094,33.8955921481835,4.06073469545022e-06,3.85437520761785e-05,1.32884084861123e-06,5.38729601542121e-05,1.44689044964922e-11,1.64494443389587e-11,8.11124078549412e-05
12.9115602007094,37.5506579424261,5.44911848726431e-06,1.69457853890437e-05,4.05509804071411e-07,2.53122914082018e-05,1e-13,1e-13,4.9208299936012e-05
12.9115602007094,41.2057237366687,7.32077443402329e-06,7.65174178092089e-06,1.10877447819813e-07,1.77773922932872e-05,1e-13,1e-13,2.54477229288036e-05
12.9115602007094,44.8607895309113,9.62685737805212e-06,3.163971076238e-06,2.90903640082906e-08,9.68023452300374e-06,1e-13,1e-13,1.12537807336168e-05
12.9115602007094,48.5158553251539,1.22254705142239e-05,1.15148648657398e-06,1.81696199488154e-08,2.61288952022793e-06,1.6310445299348e-06,1e-13,4.51885266072337e-06
12.9115602007094,52.1709211193965,1.48762373651638e-05,5.35234610388063e-07,1.51742356739932e-08,3.07151449177805e-07,6.06726792343186e-06,1e-13,2.14001721879515e-06
12.9115602007094,55.8259869136391,1.72706477572454e-05,3.28701004314113e-07,7.32407831203278e-09,1.44005017944772e-08,1.50538795094695e-08,1e-13,1.7672638014774e-06
12.9115602007094,59.4810527078817,1.91288056906587e-05,1.73774302865836e-07,1.70520945892174e-09,1.61246282318543e-11,1e-13,1e-13,1.78372523092689e-06
12.9115602007094,63.1361185021243,2.02899672798839e-05,1.66818891326614e-07,1.86127995430109e-10,1e-13,1e-13,1e-13,1.47618155649038e-06
12.9115602007094,66.7911842963669,2.07340620140741e-05,4.14629095811845e-07,8.24666482658206e-12,1e-13,1e-13,1e-13,1.05950932866876e-06
12.9115602007094,70.4462500906095,2.05148801509417e-05,7.23680198750731e-07,1e-13,1e-13,1e-13,1e-13,6.73460993472139e-07
12.9115602007094,74.1013158848521,1.96827383700041e-05,6.90393795829547e-07,1e-13,1e-13,1e-13,1e-13,3.11710815842999e-07
12.9115602007094,77.7563816790947,1.82707271293362e-05,3.55116254356143e-07,1e-13,1e-13,1e-13,1e-13,9.60822070376766e-08
12.9115602007094,81.4114474733373,1.6355326066743e-05,9.8409692167963e-08,1e-13,1e-13,1e-13,1e-13,2.92732243815786e-08
12.9115602007094,85.0665132675799,1.4111451367136e-05,1.46926064571377e-08,1e-13,1e-13,1e-13,1e-13,1.56728756227007e-08
12.9115602007094,88.7215790618226,1.17972224965555e-05,1.18182580833574e-09,1e-13,1e-13,1e-13,1e-13,7.76738116844018e-09
12.9115602007094,92.3766448560652,9.67372985965231e-06,1e-13,1e-13,1e-13,1e-13,1e-13,2.3755543818304e-09
12.9115602007094,96.0317106503078,7.91471374264565e-06,1e-13,1e-13,1e-13,1e-13,1e-13,4.10699541646612e-10
12.9115602007094,99.6867764445504,6.55951308940078e-06,1e-13,1e-13,1e-13,1e-13,1e-13,4.0051854598707e-11
12.9115602007094,103.341842238793,5.52778322876429e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
12.9115602007094,106.996908033036,4.68439400045707e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
16.8820802676126,1,6.52790514322875e-07,3.59556723685507e-07,1e-13,9.29962120518608e-09,1e-13,1e-13,2.09839140101369e-07
16.8820802676126,4.65506579424261,8.73719323392732e-07,2.37952167058369e-06,1.48105986951299e-08,5.5501396419784e-07,1e-13,1e-13,1.49641925514082e-06
16.8820802676126,8.31013158848521,1.18698040941957e-06,1.60283225668469e-05,2.81603807642468e-07,8.82630234925747e-06,1e-13,1e-13,6.95232994616352e-06
16.8820802676126,11.9651973827278,1.60717303254959e-06,6.82899513100778e-05,2.56372382985604e-06,6.44237847077544e-05,4.78214112966361e-06,1e-13,2.31758433673963e-05
16.8820802676126,15.6202631769704,2.11246720716207e-06,0.000184360723523994,1.26401522616034e-05,0.000236562798572448,0.000158229832966783,1.43274439480233e-08,6.09047096208019e-05
16.8820802676126,19.275328971213,2.67112285825496e-06,0.000332916716242269,3.53382987670615e-05,0.000470233976431951,0.000788322644997181,8.37503774450868e-07,0.000130262676959483
16.8820802676126,22.9303947654556,3.291001568513e-06,0.000422215931285256,5.60625369074163e-05,0.00057065428085178,0.000363318564771361,2.23478987610399e-06,0.000220585221889787
16.8820802676126,26.5854605596982,4.06780382863218e-06,0.000387693930454864,5.03902388955419e-05,0.000497101435964624,0.000122871485999138,2.61405309425169e-06,0.000286945798092154
16.8820802676126,30.2405263539409,5.17563586354989e-06,0.000263329172231525,2.73198747503554e-05,0.000342670783242564,1.76965774921693e-05,2.22033599021372e-06,0.000287002177860325
16.8820802676126,33.8955921481835,6.80091946827465e-06,0.000139866905526172,1.12361632026287e-05,0.00020232118356248,9.97174859987362e-07,1.34159576945665e-06,0.000228215844131796
16.8820802676126,37.5506579424261,9.07577759691054e-06,6.64254764815853e-05,4.48604937738563e-06,0.000125072656310011,1.58490111248506e-07,2.82708082189756e-07,0.000150946070124584
16.8820802676126,41.2057237366687,1.20474185146346e-05,3.11537240013265e-05,1.62851469812447e-06,8.31184429039692e-05,7.07455911575615e-09,6.11088281796988e-07,8.58287518860136e-05
16.8820802676126,44.8607895309113,1.56510400261762e-05,1.37765471964965e-05,6.7054736842794e-07,4.08693452719753e-05,1e-13,2.58418736277416e-07,4.36678610220728e-05
16.8820802676126,48.5158553251539,1.96912595730642e-05,6.17729629247925e-06,5.0636543427856e-07,1.07699697974011e-05,2.3225702899315e-07,3.45018325993816e-07,2.15373506174873e-05
16.8820802676126,52.1709211193965,2.38210341222947e-05,3.51313423520275e-06,4.08835357381057e-07,1.47900500343129e-06,8.63965143893436e-07,5.59694112565787e-07,1.23432970949759e-05
16.8820802676126,55.8259869136391,2.75746990498882e-05,2.16339345106638e-06,1.95542934224152e-07,1.62186123011811e-07,2.14363818125187e-09,3.82675144118986e-08,1.04234093574672e-05
16.8820802676126,59.4810527078817,3.05058863100132e-05,1.0658991524522e-06,4.86062046681758e-08,2.85098108912139e-08,1e-13,1e-13,1.00965112522647e-05
16.8820802676126,63.1361185021243,3.23327687684068e-05,8.23730059133207e-07,7.38038783768241e-09,6.17639709223364e-09,1e-13,1e-13,8.18293923033475e-06
16.8820802676126,66.7911842963669,3.2993059219614e-05,1.87692763196024e-06,1.2037460291152e-09,7.52723346414087e-10,1e-13,1e-13,5.77619910122623e-06
16.8820802676126,70.4462500906095,3.25670315419598e-05,3.25813697526962e-06,2.16706422412624e-09,4.19004761880847e-11,1e-13,1e-13,3.62276238572521e-06
16.8820802676126,74.1013158848521,3.11672493955842e-05,3.10743794542082e-06,6.95643403435538e-09,1e-13,1e-13,1e-13,1.70094758782184e-06
16.8820802676126,77.7563816790947,2.89018282284026e-05,1.59836564361948e-06,1.07642144042429e-08,1e-13,1e-13,1e-13,6.04994067697747e-07
16.8820802676126,81.4114474733373,2.59367422636898e-05,4.42938527963554e-07,7.70407327314943e-09,1e-13,1e-13,1e-13,3.01646123172422e-07
16.8820802676126,85.0665132675799,2.25551720011575e-05,6.61308996370485e-08,2.54829545915362e-09,1e-13,1e-13,1e-13,2.26789443938802e-07
16.8820802676126,88.7215790618226,1.91280271502032e-05,5.31935597319129e-09,3.89556510139654e-10,1e-13,1e-13,1e-13,1.24760293908366e-07
16.8820802676126,92.3766448560652,1.60041555326937e-05,1e-13,2.75221567009945e-11,1e-13,1e-13,1e-13,4.075810743571e-08
16.8820802676126,96.0317106503078,1.33957375518068e-05,1e-13,1e-13,1e-13,1e-13,1e-13,7.66457445364861e-09
16.8820802676126,99.6867764445504,1.13272003832092e-05,1e-13,1e-13,1e-13,1e-13,1e-13,8.29910187327707e-10
16.8820802676126,103.341842238793,9.66993159993636e-06,1e-13,1e-13,1e-13,1e-13,1e-13,2.30677746520549e-11
16.8820802676126,106.996908033036,8.23936712549827e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
20.8526003345157,1,5.58034852143405e-07,1.78193719444473e-07,1e-13,2.24770510288249e-08,1e-13,1e-13,4.24431689216357e-07
20.8526003345157,4.65506579424261,8.73337022148235e-07,2.3302197561138e-06,2.11855968921055e-08,1.17190288396877e-06,1e-13,1e-13,3.31804250412158e-06
20.8526003345157,8.31013158848521,1.35910711573068e-06,1.79851115188027e-05,4.56731069871606e-07,1.68504529215547e-05,1e-13,1e-13,1.66119673995198e-05
20.8526003345157,11.9651973827278,2.03466461693166e-06,8.51829690904415e-05,4.68996476476266e-06,0.000110375915984073,8.44228280862086e-06,6.01805849670135e-11,5.66761778892424e-05
20.8526003345157,15.6202631769704,2.87547412974901e-06,0.000260526494429914,2.5787426052607e-05,0.000370605331558121,0.000201245919220299,1.63548993967454e-07,0.000140761332969215
20.8526003345157,19.275328971213,3.84710276558526e-06,0.000540845593104107,8.02338732964718e-05,0.00071686024572999,0.002687414029127,9.33570100324504e-06,0.000270722659411518
20.8526003345157,22.9303947654556,4.96348064141215e-06,0.00078682370443311,0.000142660755478793,0.000911865820891805,0.00486609170260954,3.47416822101279e-05,0.000419253042417689
20.8526003345157,26.5854605596982,6.34136105398317e-06,0.000816450965248392,0.000148580053050754,0.000884305844352282,0.00188010876505084,6.10482130464292e-05,0.000528342118193773
20.8526003345157,30.2405263539409,8.1895255380713e-06,0.000618978483461799,9.99522159962201e-05,0.0007243407965834,0.000319311287949794,6.27105308297575e-05,0.000542569071079451
20.8526003345157,33.8955921481835,1.07303194595569e-05,0.000365519981767296,5.35453604903355e-05,0.000520724769606492,7.31429907578807e-05,3.72280099975853e-05,0.00046148577327583
20.8526003345157,37.5506579424261,1.41255432341691e-05,0.000187970977730574,2.65273780079186e-05,0.000344913369637406,1.72845453866084e-05,8.85630659630265e-06,0.000333545920143717
20.8526003345157,41.2057237366687,1.84429436494468e-05,9.13303333180376e-05,1.22481663966592e-05,0.000212639259382923,7.73030395222086e-07,1.32732409965063e-05,0.000210749105967628
20.8526003345157,44.8607895309113,2.36169148828732e-05,4.4086799696574e-05,6.54064188553206e-06,0.000100177030203327,1.0967244796772e-07,7.29238926390381e-06,0.000123357589094484
20.8526003345157,48.5158553251539,2.94085352719984e-05,2.38197202525974e-05,5.09941413437249e-06,2.99902723940881e-05,3.74076972989429e-09,1.12267174788443e-05,7.18023915272863e-05
20.8526003345157,52.1709211193965,3.53557216794334e-05,1.46211928949918e-05,3.93200698448188e-06,6.9554583212168e-06,1e-13,1.21598857886687e-05,4.55149564243014e-05
20.8526003345157,55.8259869136391,4.08027644242468e-05,8.45284319761355e-06,1.89664487637907e-06,1.85674962416831e-06,1e-13,8.00134954805129e-07,3.65950446720846e-05
20.8526003345157,59.4810527078817,4.5086748631872e-05,3.83467376374002e-06,5.64571310639493e-07,5.97512422106463e-07,1e-13,1e-13,3.30185588216982e-05
20.8526003345157,63.1361185021243,4.7756683858099e-05,2.37011343389314e-06,1.55768180450302e-07,1.56180390629925e-07,1e-13,1e-13,2.60642853579312e-05
20.8526003345157,66.7911842963669,4.86819910853038e-05,4.74035309969709e-06,6.1081594928846e-08,2.02221077842973e-08,1e-13,1e-13,1.81356681174437e-05
20.8526003345157,70.4462500906095,4.79752023803284e-05,8.13063610762172e-06,9.48782891771266e-08,1.12566715211555e-09,1e-13,1e-13,1.12828772437094e-05
20.8526003345157,74.1013158848521,4.58442680030057e-05,7.74546528351899e-06,2.30987962682471e-07,1e-13,1e-13,1e-13,5.53876634618884e-06
20.8526003345157,77.7563816790947,4.25190217110779e-05,3.98338171159387e-06,3.14053503051599e-07,1e-13,1e-13,1e-13,2.50873043605175e-06
20.8526003345157,81.4114474733373,3.829866380494e-05,1.10383879192445e-06,2.08007125563839e-07,1e-13,1e-13,1e-13,1.90257103835126e-06
20.8526003345157,85.0665132675799,3.36021211526657e-05,1.64802134965727e-07,6.54681591180725e-08,1e-13,1e-13,1e-13,1.67549652757059e-06
20.8526003345157,88.7215790618226,2.89171962077752e-05,1.32561514486565e-08,9.68986987895266e-09,1e-13,1e-13,1e-13,9.82732526196356e-07
20.8526003345157,92.3766448560652,2.46629693727784e-05,1e-13,6.69707994981362e-10,1e-13,1e-13,1e-13,3.44263640663517e-07
20.8526003345157,96.0317106503078,2.10623950271829e-05,1e-13,1e-13,1e-13,1e-13,1e-13,7.27537378796951e-08
20.8526003345157,99.6867764445504,1.81019180998503e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1.2767369606608e-08
20.8526003345157,103.341842238793,1.55990285463335e-05,1e-13,1e-13,1e-13,1e-13,1e-13,7.11468055698199e-09
20.8526003345157,106.996908033036,1.33344761322703e-05,1e-13,1e-13,1e-13,1e-13,1e-13,6.45797921479221e-09
24.8231204014189,1,5.26119093605226e-07,1.01673001177217e-07,1e-13,2.91063538436785e-08,1e-13,1e-13,5.54884099555479e-07
24.8231204014189,4.65506579424261,9.51910627574314e-07,1.64441934311296e-06,1.56826435145817e-08,1.30467060528407e-06,1e-13,1e-13,4.78301662185176e-06
24.8231204014189,8.31013158848521,1.64516964814571e-06,1.41639065432072e-05,3.99373357272065e-07,1.77074756380551e-05,1e-13,1e-13,2.58434414720701e-05
24.8231204014189,11.9651973827278,2.64844992215857e-06,7.54541994435965e-05,4.66630636867659e-06,0.00010975220722905,3.88331920330126e-06,3.40415776143294e-09,9.22517055330059e-05
24.8231204014189,15.6202631769704,3.95126658943005e-06,0.000262477059305784,2.86416408440161e-05,0.000359348032950955,6.10069340155923e-05,1.10246946663697e-06,0.000230042735108119
24.8231204014189,19.275328971213,5.52101144901564e-06,0.000622810737486272,0.00010039804633404,0.000737543535428517,0.00147821979592947,2.53273841360908e-05,0.000427594159745209
24.8231204014189,22.9303947654556,7.36458120590276e-06,0.00103301164059776,0.000207554676372846,0.00108103710179998,0.00884589783893288,0.000121357278834712,0.000631100340785884
24.8231204014189,26.5854605596982,9.58964747504758e-06,0.00122131476673398,0.000266106020919946,0.00123363630717416,0.00846705403178378,0.000321145521758173,0.000774950991242515
24.8231204014189,30.2405263539409,1.2404638226031e-05,0.00106321969810912,0.00023372160795146,0.00115215413119793,0.00198365309027624,0.000367934409650892,0.000811196839187838
24.8231204014189,33.8955921481835,1.60419085678328e-05,0.000723466425269784,0.000160509711610925,0.000891706658261662,0.000453706870254956,0.000160356707191066,0.000733157769774921
24.8231204014189,37.5506579424261,2.06888497599485e-05,0.00041359608800415,9.37275761787739e-05,0.000618669807887387,0.000129631299445266,5.10441650433413e-05,0.000575498336508074
24.8231204014189,41.2057237366687,2.64525604350787e-05,0.000211993419767284,4.96201291706009e-05,0.000402775279843003,2.54072327451846e-05,3.56600451156612e-05,0.000399820202062695
24.8231204014189,44.8607895309113,3.32994132246881e-05,0.000110051421439347,2.87417449343984e-05,0.000212163182432965,1.21160096418437e-05,2.99457012853672e-05,0.000261836639932867
24.8231204014189,48.5158553251539,4.09753007148112e-05,6.46797237017665e-05,2.17500923363502e-05,8.48552712054872e-05,4.11238536441526e-07,1.90412772644046e-05,0.000170215342134765
24.8231204014189,52.1709211193965,4.89103266250107e-05,3.88307542702279e-05,1.6017032615287e-05,3.1325046914255e-05,1e-13,7.07318717048151e-06,0.000112316758827761
24.8231204014189,55.8259869136391,5.62381723296067e-05,2.04911589819151e-05,8.21040665719991e-06,1.26330124931446e-05,1e-13,4.20302057912797e-07,8.2799160661676e-05
24.8231204014189,59.4810527078817,6.20386344846486e-05,8.71033708195052e-06,3.46394618770245e-06,5.55025108295014e-06,1e-13,9.03874838200649e-10,6.75737409247986e-05
24.8231204014189,63.1361185021243,6.56503539567188e-05,4.43355458478877e-06,1.6654414440258e-06,1.63384792610065e-06,1e-13,1e-13,5.17141915458409e-05
24.8231204014189,66.7911842963669,6.68529587499144e-05,6.93311724563731e-06,9.4594766974245e-07,2.18952340436293e-07,1e-13,1e-13,3.60309443386354e-05
24.8231204014189,70.4462500906095,6.57998298258107e-05,1.13643995785159e-05,1.21338517921476e-06,1.22367608451415e-08,1e-13,1e-13,2.27388281069233e-05
24.8231204014189,74.1013158848521,6.28285145448739e-05,1.0749437274019e-05,2.34460220657643e-06,1e-13,1e-13,1e-13,1.21718923563698e-05
24.8231204014189,77.7563816790947,5.83353315395691e-05,5.52067312109018e-06,2.8838608777056e-06,1e-13,1e-13,1e-13,7.2058159240498e-06
24.8231204014189,81.4114474733373,5.27882850253855e-05,1.52935759391499e-06,1.82015330594952e-06,1e-13,1e-13,1e-13,7.08495154922762e-06
24.8231204014189,85.0665132675799,4.67534146210241e-05,2.28306500805807e-07,5.62267023599275e-07,1e-13,1e-13,1e-13,6.8667302613458e-06
24.8231204014189,88.7215790618226,4.08175388625422e-05,1.83630658193757e-08,8.36228800257506e-08,1e-13,1e-13,1e-13,4.35370813809793e-06
24.8231204014189,92.3766448560652,3.54306532033028e-05,1e-13,5.93327360956081e-09,1e-13,1e-13,1e-13,1.68414592454357e-06
24.8231204014189,96.0317106503078,3.07849976708313e-05,1e-13,3.456841578171e-11,1e-13,1e-13,1e-13,4.15795608385206e-07
24.8231204014189,99.6867764445504,2.68050234239045e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1.18536649031175e-07
24.8231204014189,103.341842238793,2.32602964696296e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1.1051115443754e-07
24.8231204014189,106.996908033036,1.9929572866517e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1.04133625703713e-07
28.793640468322,1,5.54514948716177e-07,4.46483705378514e-08,1e-13,2.35074666601083e-08,1e-13,1e-13,4.69676500428639e-07
28.793640468322,4.65506579424261,1.11400499474832e-06,8.44732065757114e-07,9.68231430568943e-09,8.90729103232916e-07,1e-13,1e-13,4.43207047649119e-06
28.793640468322,8.31013158848521,2.06577573868292e-06,8.13133691452804e-06,2.92399280585361e-07,1.17933765707557e-05,1e-13,1e-13,2.58475534192049e-05
28.793640468322,11.9651973827278,3.49829224331044e-06,4.88160572669167e-05,3.60691121047339e-06,7.30201549423689e-05,3.33172711257989e-06,4.09916104998558e-09,9.90445234466835e-05
28.793640468322,15.6202631769704,5.43356050212926e-06,0.00019175979977566,2.32703391632171e-05,0.0002475558457422,1.86944348186736e-05,1.70215783908533e-06,0.000263509133983063
28.793640468322,19.275328971213,7.84028612031956e-06,0.00051535065473437,8.76606249070522e-05,0.000562097388887546,0.000286052104976843,3.78483781540002e-05,0.000513817011335949
28.793640468322,22.9303947654556,1.06912780641303e-05,0.000976002032230133,0.000206242020105236,0.000966384330653456,0.00219445750324106,0.000148700663378292,0.000774955086928438
28.793640468322,26.5854605596982,1.40336620107925e-05,0.00134045554102144,0.000322519427883686,0.00131099254886161,0.00620437857106066,0.000730836434591885,0.000957670366578533
28.793640468322,30.2405263539409,1.80185861398878e-05,0.00138159645364497,0.000358506924493067,0.00140012676850948,0.00502085359050262,0.00147290032408519,0.00102128463458626
28.793640468322,33.8955921481835,2.28482570392907e-05,0.00111393929718581,0.000303285185202574,0.00118938699904707,0.00179537353759189,0.000975148928537742,0.000965114753817604
28.793640468322,37.5506579424261,2.8730086785406e-05,0.000729047421033197,0.000207307375087698,0.000912117180256211,0.000401360513902494,0.000453297298899053,0.000805589863748324
28.793640468322,41.2057237366687,3.58389933651558e-05,0.000406828232847109,0.000123858975698987,0.000656612518023183,7.41556197190156e-05,0.00020892524878377,0.00059977187826271
28.793640468322,44.8607895309113,4.42220861836785e-05,0.000218476254084082,7.69493998621948e-05,0.000395512209482535,2.02965774000895e-05,8.24078424772436e-05,0.000422809013325946
28.793640468322,48.5158553251539,5.36551863639612e-05,0.000124044104346178,5.72669536039872e-05,0.00019650145213198,3.95136524039543e-07,1.55975042930904e-05,0.000293414221661401
28.793640468322,52.1709211193965,6.34843194777169e-05,6.855573643075e-05,4.04622086559537e-05,8.73409000958331e-05,6.39024746623181e-11,1.15038878656977e-05,0.000197272638017137
28.793640468322,55.8259869136391,7.2630376718515e-05,3.41410715932988e-05,2.29281799479936e-05,4.2975239880891e-05,1e-13,3.43844967503339e-06,0.000133935672522963
28.793640468322,59.4810527078817,7.98965574261027e-05,1.57437462197901e-05,1.33996394003682e-05,2.27759056172611e-05,1e-13,5.27788665776949e-08,9.71768542357202e-05
28.793640468322,63.1361185021243,8.43922246810489e-05,8.17950081710281e-06,8.99218596233167e-06,7.16281994140479e-06,1e-13,1e-13,7.19547933967442e-05
28.793640468322,66.7911842963669,8.58035508308188e-05,7.65214883933766e-06,6.43352857766784e-06,9.85259788670549e-07,1e-13,1e-13,5.18598908589224e-05
28.793640468322,70.4462500906095,8.43414478595579e-05,9.78390276996009e-06,6.79592611049699e-06,5.58964214864549e-08,1e-13,1e-13,3.42215558291742e-05
28.793640468322,74.1013158848521,8.05027773342464e-05,8.75604180302163e-06,9.58065702507592e-06,1e-13,1e-13,1e-13,1.99186002746449e-05
28.793640468322,77.7563816790947,7.48785978618113e-05,4.44084732635425e-06,1.0114594319478e-05,1e-13,1e-13,1e-13,1.38383817908439e-05
28.793640468322,81.4114474733373,6.81157752882668e-05,1.22618080437593e-06,6.03682252654185e-06,1e-13,1e-13,1e-13,1.55780032494801e-05
28.793640468322,85.0665132675799,6.09101832458052e-05,1.82805899845514e-07,1.88062563416759e-06,1e-13,1e-13,1e-13,1.67730269344048e-05
28.793640468322,88.7215790618226,5.39053931458556e-05,1.46867308209272e-08,2.99334978732383e-07,1e-13,1e-13,1e-13,1.20371715984748e-05
28.793640468322,92.3766448560652,4.75290714368432e-05,1e-13,2.53138951101374e-08,1e-13,1e-13,1e-13,5.40850197336733e-06
28.793640468322,96.0317106503078,4.19003020866162e-05,1e-13,3.51275007331629e-09,1e-13,1e-13,1e-13,1.64987693436533e-06
28.793640468322,99.6867764445504,3.68670816975e-05,1e-13,3.69083426182931e-09,1e-13,1e-13,1e-13,7.50612369909241e-07
28.793640468322,103.341842238793,3.21709047633395e-05,1e-13,2.16560416070331e-09,1e-13,1e-13,1e-13,8.9388293296389e-07
28.793640468322,106.996908033036,2.76323623386807e-05,1e-13,5.88547183403341e-10,1e-13,1e-13,1e-13,8.62018050736309e-07
32.7641605352252,1,6.31948435837612e-07,1.35677591287359e-08,1e-13,1.03777150610785e-08,1e-13,1e-13,2.54786193298935e-07
32.7641605352252,4.65506579424261,1.35432565937868e-06,3.39615323457354e-07,5.06215520903447e-09,3.91359243586464e-07,1e-13,1e-13,2.69186506651507e-06
32.7641605352252,8.31013158848521,2.62887583055517e-06,3.7334415018779e-06,1.77192852148449e-07,5.50485444391188e-06,1e-13,1e-13,1.74716516913741e-05
32.7641605352252,11.9651973827278,4.61478095848457e-06,2.55971123228634e-05,2.2036055092387e-06,3.74442755892902e-05,1.98011826157071e-08,1.05078124599049e-10,7.4797586783803e-05
32.7641605352252,15.6202631769704,7.38506966208397e-06,0.000112764770872548,1.43324777627637e-05,0.000137616882222282,7.4632670659164e-06,3.59968114496944e-07,0.000222352556105375
32.7641605352252,19.275328971213,1.09044200662971e-05,0.000337691361666547,5.57195309362006e-05,0.000333925068887956,5.05610071352399e-05,2.25064445602792e-05,0.000475649115616268
32.7641605352252,22.9303947654556,1.50726796865368e-05,0.000721728857290849,0.000145172926581201,0.000664741357109808,0.000406626662994138,0.000144721284872167,0.000761368336358943
32.7641605352252,26.5854605596982,1.98076703829676e-05,0.00114691129550221,0.000271663179575549,0.00114762941096603,0.00150069275787894,0.000576644865204209,0.000969655842330174
32.7641605352252,30.2405263539409,2.51284311331622e-05,0.00139540533664016,0.000378281269558223,0.00152444702801137,0.00349520988894534,0.00165064182709152,0.00105891064787062
32.7641605352252,33.8955921481835,3.1155030538968e-05,0.00133205094244843,0.000405488901543146,0.00152139929654076,0.00324592909146081,0.00228033920479926,0.00103674952118924
32.7641605352252,37.5506579424261,3.81063377241082e-05,0.00101707884071633,0.000348804045061561,0.00130148391978182,0.00129172407274972,0.00165247719841114,0.000905056773512527
32.7641605352252,41.2057237366687,4.62572355004694e-05,0.000638999387954615,0.000258899569345438,0.00101339382050362,0.000270349790579791,0.000815500661046501,0.000706827861780724
32.7641605352252,44.8607895309113,5.57910110505026e-05,0.0003525763746404,0.000188152267821866,0.00069354962332152,5.81510743507187e-05,0.000337503199826115,0.000523052710184461
32.7641605352252,48.5158553251539,6.65668088328345e-05,0.000182987989979673,0.000142552123940733,0.000385502450823255,8.42022860334e-06,8.90868838376997e-05,0.000381146934052451
32.7641605352252,52.1709211193965,7.78838432341698e-05,9.20216529705011e-05,0.000100030913810369,0.000170562351994634,7.97966386749336e-09,3.04168818747236e-05,0.000265015010509709
32.7641605352252,55.8259869136391,8.84716996907783e-05,4.93974222404695e-05,6.30381951916387e-05,8.32897944259127e-05,1e-13,6.64159245648747e-06,0.00017377910343692
32.7641605352252,59.4810527078817,9.68719356876596e-05,3.17849518240904e-05,4.24331127345073e-05,4.59925286787833e-05,1e-13,1.06184739834134e-07,0.000114357809404312
32.7641605352252,63.1361185021243,0.000101983299251901,2.11260744284773e-05,3.15337227281001e-05,1.50783733391335e-05,1e-13,1e-13,8.20014724465132e-05
32.7641605352252,66.7911842963669,0.000103423589992396,1.33128359344908e-05,2.33060842213365e-05,2.18393647628662e-06,1e-13,1e-13,6.22220754302394e-05
32.7641605352252,70.4462500906095,0.000101487334318105,9.53783862096259e-06,1.87782185820363e-05,1.31918854600058e-07,1e-13,1e-13,4.28188936939874e-05
32.7641605352252,74.1013158848521,9.68467877399313e-05,6.66603226198223e-06,1.78660579906527e-05,1.21118941564728e-10,1e-13,1e-13,2.52722800474136e-05
32.7641605352252,77.7563816790947,9.02839004563505e-05,3.13244710294368e-06,1.56837280378012e-05,1e-13,1e-13,1e-13,1.77354197201004e-05
32.7641605352252,81.4114474733373,8.25948325707227e-05,8.43083511698368e-07,9.42203669874505e-06,1e-13,1e-13,1e-13,2.16366358526874e-05
32.7641605352252,85.0665132675799,7.45543985373546e-05,1.24189203917196e-07,3.39658718024835e-06,1e-13,1e-13,1e-13,2.68336345174507e-05
32.7641605352252,88.7215790618226,6.68039499802063e-05,9.84325008462984e-09,7.14648976788861e-07,1e-13,1e-13,1e-13,2.25723822179702e-05
32.7641605352252,92.3766448560652,5.96990235398984e-05,1e-13,1.19729116568267e-07,1e-13,1e-13,1e-13,1.19249841063508e-05
32.7641605352252,96.0317106503078,5.32604353295299e-05,1e-13,9.8051380883809e-08,1e-13,1e-13,1e-13,4.44314130168128e-06
32.7641605352252,99.6867764445504,4.72645560726498e-05,1e-13,1.17495780428186e-07,1e-13,1e-13,1e-13,2.83617018685155e-06
32.7641605352252,103.341842238793,4.145446127666e-05,1e-13,6.89782992227053e-08,1e-13,1e-13,1e-13,3.83714230640566e-06
32.7641605352252,106.996908033036,3.573193449974e-05,1e-13,1.87462623410789e-08,1e-13,1e-13,1e-13,3.80752538132156e-06
36.7346806021283,1,7.44068109651575e-07,2.637005731883e-09,1e-13,2.05638072534636e-09,1e-13,1e-13,1.03107017448377e-07
36.7346806021283,4.65506579424261,1.65851264571675e-06,1.37251173454524e-07,1.73353083823456e-09,1.06974286262673e-07,1e-13,1e-13,1.26908140834359e-06
36.7346806021283,8.31013158848521,3.32077198408288e-06,1.77747360043089e-06,6.25616079080097e-08,1.78417042927149e-06,1e-13,1e-13,9.4066666227327e-06
36.7346806021283,11.9651973827278,5.98480170438823e-06,1.38361462131953e-05,8.05557053898526e-07,1.43409834154064e-05,2.60525815749721e-10,1e-13,4.49645380908188e-05
36.7346806021283,15.6202631769704,9.79223442148731e-06,6.60180085138421e-05,5.61392929169618e-06,5.82884270203627e-05,2.30567417542023e-07,1.64631486802552e-07,0.000146720434940853
36.7346806021283,19.275328971213,1.46967428779523e-05,0.000208710052287489,2.49227818432327e-05,0.000154107327326387,2.16621550704383e-05,1.15657164632379e-05,0.000338605350594183
36.7346806021283,22.9303947654556,2.04824423389001e-05,0.000472312279596641,7.96091239809718e-05,0.000383709060914072,0.00012820693912261,7.04131549782452e-05,0.000575800200369754
36.7346806021283,26.5854605596982,2.68632925242738e-05,0.000816022297270741,0.000189050940411066,0.00087607789342368,0.000367196333951238,0.000265033801634065,0.000769784560089649
36.7346806021283,30.2405263539409,3.36441105651972e-05,0.00111867459556773,0.000337897083158558,0.00142103945861221,0.00114755589967118,0.000921466880027363,0.000876980312744181
36.7346806021283,33.8955921481835,4.08047970544379e-05,0.00124163720071944,0.000465187713410462,0.0016756749283653,0.00206460272385737,0.0022691143274901,0.000893573307463109
36.7346806021283,37.5506579424261,4.85615088111751e-05,0.00111791609732588,0.000510852771752791,0.00169511599791842,0.0018133777906777,0.00340415052963709,0.000812125015450813
36.7346806021283,41.2057237366687,5.73143617687498e-05,0.000811951980694684,0.000474901154791424,0.00155224495806422,0.000513413858880314,0.00276483854296186,0.00066561401765891
36.7346806021283,44.8607895309113,6.74296677641594e-05,0.00048177736399123,0.0004019855658715,0.00120286351186809,0.000101811410217363,0.00128263492920633,0.000521908636839061
36.7346806021283,48.5158553251539,7.88982475586676e-05,0.000246034478504969,0.000323290454114734,0.000686199510706116,1.7122738500897e-06,0.000378000935547276,0.000404701491204672
36.7346806021283,52.1709211193965,9.10176949578338e-05,0.00012381834208716,0.000243233675192682,0.000286653353231195,1.85474958403609e-06,0.000100275025089048,0.000298533397199074
36.7346806021283,55.8259869136391,0.000102375101869542,8.00621603177535e-05,0.000175617664674306,0.000122445524183403,1.21566538849089e-06,2.36067097446619e-05,0.000199866878760869
36.7346806021283,59.4810527078817,0.000111308808537451,6.72853628902041e-05,0.000129930736005376,6.28929130161118e-05,1e-13,1.81924481875444e-06,0.000126177070750639
36.7346806021283,63.1361185021243,0.000116570603935484,5.08415996776364e-05,9.50901157471419e-05,2.18562483252562e-05,1e-13,1.50992726520744e-07,8.72779698580467e-05
36.7346806021283,66.7911842963669,0.000117763642046665,3.10956728066125e-05,6.28123548921641e-05,3.57916195379985e-06,1e-13,1.46145016076311e-06,6.70360117351021e-05
36.7346806021283,70.4462500906095,0.000115293490044997,1.88435464812326e-05,3.72749354702344e-05,2.53818752196676e-07,1e-13,8.4036163742703e-07,4.67699511083423e-05
36.7346806021283,74.1013158848521,0.000109998703206868,1.12962395277421e-05,2.22091315924134e-05,2.14307248928247e-09,1e-13,1.85300639057631e-08,2.71312491629356e-05
36.7346806021283,77.7563816790947,0.000102807369661088,4.89486190367111e-06,1.50827838666171e-05,1e-13,1e-13,1e-13,1.74759509939467e-05
36.7346806021283,81.4114474733373,9.4595026676974e-05,1.26613630962543e-06,1.01530005363313e-05,1e-13,1e-13,1e-13,2.12026455785646e-05
36.7346806021283,85.0665132675799,8.61400502698867e-05,1.87432352785443e-07,5.27895002926649e-06,1e-13,1e-13,1e-13,2.97052525934364e-05
36.7346806021283,88.7215790618226,7.80227353424037e-05,2.88635135814962e-08,1.84047741721967e-06,1e-13,1e-13,1e-13,2.85631775993088e-05
36.7346806021283,92.3766448560652,7.04992316131233e-05,2.25345510325446e-08,6.93758542621231e-07,1e-13,1e-13,1e-13,1.70081267586427e-05
36.7346806021283,96.0317106503078,6.34981930186542e-05,1.83804164969194e-08,9.89657589753858e-07,1e-13,1e-13,1e-13,7.36520910756437e-06
36.7346806021283,99.6867764445504,5.67515341533709e-05,8.07709958279599e-09,1.21530567640192e-06,1e-13,1e-13,1e-13,6.05589130212372e-06
36.7346806021283,103.341842238793,5.00344678987105e-05,1.91226984790289e-09,7.1367030930438e-07,1e-13,1e-13,1e-13,9.05512825593245e-06
36.7346806021283,106.996908033036,4.33484688643563e-05,2.43913909916486e-10,1.93951979322413e-07,1e-13,1e-13,1e-13,9.40596376155122e-06
40.7052006690315,1,8.76363992631594e-07,2.96571628048641e-10,1e-13,1.66761093952804e-10,1e-13,1e-13,4.25148757607032e-08
40.7052006690315,4.65506579424261,2.00443690965394e-06,6.54672793284605e-08,2.8468171472725e-10,1.82757104385824e-08,1e-13,1e-13,5.7019585716106e-07
40.7052006690315,8.31013158848521,4.10400836891077e-06,9.54112102087768e-07,1.03225042305665e-08,3.6216935139619e-07,1e-13,1e-13,4.57049423301452e-06
40.7052006690315,11.9651973827278,7.5437857834508e-06,7.98821442475572e-06,1.59272855118681e-07,3.40665451607669e-06,1e-13,1e-13,2.29187139630306e-05
40.7052006690315,15.6202631769704,1.25496002046072e-05,3.96551832139189e-05,1.48381452445174e-06,1.62468465183779e-05,2.10469897311376e-09,2.1371086101501e-08,7.81960517424166e-05
40.7052006690315,19.275328971213,1.90597386726183e-05,0.000127110508566574,9.4723092014334e-06,5.74763932862106e-05,1.9827379968237e-06,2.44706189164653e-06,0.000191942956320816
40.7052006690315,22.9303947654556,2.67064848431402e-05,0.000287169478524655,4.16162440672299e-05,0.000197836826271707,1.44312345080817e-05,2.73534745021385e-05,0.000354003552987337
40.7052006690315,26.5854605596982,3.49345907574963e-05,0.000502344212121137,0.000125041543921232,0.000531624777828445,9.30776879634264e-05,0.000104117368908364,0.000514819149517071
40.7052006690315,30.2405263539409,4.32590209823173e-05,0.000737609607918994,0.000270814333863084,0.000956365255910601,0.000208873857385763,0.000392990696045285,0.000626315137880082
40.7052006690315,33.8955921481835,5.14625441258088e-05,0.00093712966000451,0.000448604019402444,0.00134411828085888,0.000495013223771025,0.00139268680189622,0.000665401836529565
40.7052006690315,37.5506579424261,5.97360447498198e-05,0.000995051507962345,0.000594317321765753,0.00170054263309496,0.000751505108446035,0.00344345923019395,0.00062941578818005
40.7052006690315,41.2057237366687,6.86126042109729e-05,0.000845177016972193,0.00065785141542406,0.00182560771252432,0.000521599006406354,0.0046532862647519,0.000551449312209963
40.7052006690315,44.8607895309113,7.86659136410215e-05,0.00057420423401615,0.000639127149595829,0.00150356013887782,0.000191180218590942,0.00318042063371253,0.000472385164154862
40.7052006690315,48.5158553251539,9.00509239461562e-05,0.00033225216238674,0.000568560219136928,0.000872185361268543,1.37801362411935e-05,0.00105484381592936,0.000397288658042829
40.7052006690315,52.1709211193965,0.000102112420774498,0.000190408584839809,0.000472412662449562,0.000369312943539569,1.54765862304287e-05,0.000333852680922096,0.000312509441200321
40.7052006690315,55.8259869136391,0.000113372169047568,0.000134912894989134,0.000379386240243413,0.000150837262777483,2.48155287171968e-06,0.000104034438316435,0.000217929693566403
40.7052006690315,59.4810527078817,0.000122067801894552,0.000114870041806513,0.000295812760943148,7.77025213299858e-05,1e-13,2.89189315062503e-05,0.000138071525943464
40.7052006690315,63.1361185021243,0.000126906635491238,8.66249397369321e-05,0.000209661721471962,3.11577086294471e-05,1e-13,7.59726845995679e-06,9.17428530133551e-05
40.7052006690315,66.7911842963669,0.000127545068394822,5.46698584726551e-05,0.00013192922411199,6.26474799688639e-06,1e-13,1.50458039186034e-05,6.7769979543512e-05
40.7052006690315,70.4462500906095,0.000124511525108688,3.50358723640567e-05,7.63176478419948e-05,5.61214913791901e-07,1e-13,8.48035107569392e-06,4.79434668344394e-05
40.7052006690315,74.1013158848521,0.000118766621311664,2.13598455926589e-05,4.19272994239758e-05,1.51987207037986e-08,1e-13,1.86989420787001e-07,2.89534406330747e-05
40.7052006690315,77.7563816790947,0.000111302509892116,9.13961214691557e-06,2.30321195887961e-05,1e-13,1e-13,1e-13,1.7159413510422e-05
40.7052006690315,81.4114474733373,0.0001029805632686,2.33614319615036e-06,1.44217826114133e-05,1e-13,1e-13,1e-13,1.67354950688792e-05
40.7052006690315,85.0665132675799,9.45055397188325e-05,3.90894281335885e-07,9.33776590504365e-06,1e-13,1e-13,1e-13,2.25954110693864e-05
40.7052006690315,88.7215790618226,8.63574683542299e-05,1.92991115715588e-07,4.3322193657195e-06,1e-13,1e-13,1e-13,2.27555268147469e-05
40.7052006690315,92.3766448560652,7.86986218483434e-05,2.54432335641202e-07,2.17245324136908e-06,1e-13,1e-13,1e-13,1.43806049351985e-05
40.7052006690315,96.0317106503078,7.14024978644201e-05,2.07528975954095e-07,3.3375203196986e-06,1e-13,1e-13,1e-13,7.0504884352179e-06
40.7052006690315,99.6867764445504,6.41985342420591e-05,9.11966388453622e-08,4.08763019173485e-06,1e-13,1e-13,1e-13,7.51624540492032e-06
40.7052006690315,103.341842238793,5.69159051181741e-05,2.15909907890113e-08,2.39867732545224e-06,1e-13,1e-13,1e-13,1.26179603609011e-05
40.7052006690315,106.996908033036,4.96460081298771e-05,2.75397480543553e-09,6.51808264270359e-07,1e-13,1e-13,1e-13,1.40436911837432e-05
44.6757207359346,1,1.01598949602289e-06,1.49793531859475e-11,1e-13,1e-13,1e-13,1e-13,1.65099418118237e-08
44.6757207359346,4.65506579424261,2.36617885780208e-06,2.7558079806625e-08,1.71745618935235e-11,1.6168151222438e-09,1e-13,1e-13,2.17815780230311e-07
44.6757207359346,8.31013158848521,4.92492977831299e-06,4.32452047105364e-07,7.3264753511213e-10,3.64395121682835e-08,1e-13,1e-13,1.80925216771411e-06
44.6757207359346,11.9651973827278,9.18789410817061e-06,3.84125687111822e-06,2.37127969248149e-08,4.36614828176542e-07,1e-13,1e-13,9.44278150538038e-06
44.6757207359346,15.6202631769704,1.54763963268581e-05,2.00998844186767e-05,3.93919660077678e-07,3.22120311813469e-06,1e-13,8.39959407909837e-11,3.48261654293983e-05
44.6757207359346,19.275328971213,2.37138637955485e-05,6.73779454630995e-05,3.72727975041493e-06,2.00268713411465e-05,1e-13,1.06167452240073e-07,9.71870965930793e-05
44.6757207359346,22.9303947654556,3.33605693040355e-05,0.000155485805280854,2.0964101428554e-05,8.9742132620286e-05,3.28067169600437e-06,4.97072969513629e-06,0.00020792018105088
44.6757207359346,26.5854605596982,4.35507312604998e-05,0.000274298084220494,7.50323007575227e-05,0.000245225613211164,3.00158561862908e-05,3.34698408825818e-05,0.000343536469134025
44.6757207359346,30.2405263539409,5.34554313915689e-05,0.000424513537304577,0.000190758620530617,0.000461012767927315,5.53348634246149e-05,0.000114189476747021,0.000454824589196583
44.6757207359346,33.8955921481835,6.26132465125429e-05,0.000608353190774669,0.000371470220007666,0.000790358957488355,7.73058782496807e-05,0.000505320137555761,0.000506782325945414
44.6757207359346,37.5506579424261,7.11585398291371e-05,0.000746229105729095,0.00057647243899303,0.00121394340573058,0.000214593808443354,0.00167251133393414,0.00049752664253306
44.6757207359346,41.2057237366687,7.97407090422537e-05,0.0007355425602199,0.000747781846846303,0.00140856867108033,0.000280983150579422,0.00354385085676915,0.000457945231508159
44.6757207359346,44.8607895309113,8.91346231879364e-05,0.000592133108690954,0.000841573562934711,0.00118838990964141,0.000140015847686182,0.00369890211206587,0.000417955771798711
44.6757207359346,48.5158553251539,9.96710356475192e-05,0.000416796476505829,0.000834161946542224,0.000734011078315984,2.66021833744769e-05,0.00181795375492185,0.0003754921022557
44.6757207359346,52.1709211193965,0.000110792272252615,0.00028251790702593,0.00074130342361702,0.000349615227499234,1.3407521875809e-05,0.000731196305051516,0.000312958132935499
44.6757207359346,55.8259869136391,0.000121056354635767,0.000202116790572352,0.00061223232483817,0.000170584329508551,1.22150384433469e-06,0.00026206366998719,0.000229640114971568
44.6757207359346,59.4810527078817,0.000128734857496994,0.000151450037807595,0.000475008768081398,0.000108437294858174,1e-13,0.000112107606038264,0.000151694997418922
44.6757207359346,63.1361185021243,0.000132610124845252,0.000104174718084871,0.000328593274811666,5.11499711777203e-05,1e-13,4.58867643423021e-05,0.000100619046010292
44.6757207359346,66.7911842963669,0.000132447690622759,6.62768348042225e-05,0.000206866600722357,1.17799690410065e-05,1e-13,1.89543371826884e-05,7.31537416961862e-05
44.6757207359346,70.4462500906095,0.000128876126858353,4.53032218043037e-05,0.00013041203707656,1.18541446342531e-06,1e-13,9.14702143532321e-06,5.44240343336575e-05
44.6757207359346,74.1013158848521,0.000122897840776567,2.845076477749e-05,7.94187038662197e-05,4.46639728700319e-08,1e-13,2.01465429539599e-07,3.62518736762519e-05
44.6757207359346,77.7563816790947,0.00011546958061233,1.22002145046806e-05,4.20528696425205e-05,1e-13,1e-13,1e-13,2.2134702097478e-05
44.6757207359346,81.4114474733373,0.000107353787233845,3.16793878144234e-06,2.20258805018274e-05,1e-13,1e-13,1e-13,1.59647462102886e-05
44.6757207359346,85.0665132675799,9.91322343921806e-05,8.16922028853792e-07,1.35092108900409e-05,1e-13,1e-13,1e-13,1.47248397481461e-05
44.6757207359346,88.7215790618226,9.11786455737963e-05,1.08437005012129e-06,7.20099407880746e-06,1e-13,1e-13,1e-13,1.22735695600472e-05
44.6757207359346,92.3766448560652,8.35935848830997e-05,1.59063582179194e-06,3.6214203617344e-06,1e-13,1e-13,1e-13,7.30034079160788e-06
44.6757207359346,96.0317106503078,7.62449324101631e-05,1.29734964464313e-06,3.98641762522538e-06,1e-13,1e-13,1e-13,4.07791186359686e-06
44.6757207359346,99.6867764445504,6.8898896688523e-05,5.70105256221276e-07,4.52460482224729e-06,1e-13,1e-13,1e-13,6.17482964836403e-06
44.6757207359346,103.341842238793,6.14451414607204e-05,1.34973585558482e-07,2.65134457805267e-06,1e-13,1e-13,1e-13,1.19499891436759e-05
44.6757207359346,106.996908033036,5.40333031206214e-05,1.72161554631638e-08,7.36529504483815e-07,1e-13,1e-13,1e-13,1.44715542466155e-05
48.6462408028378,1,1.15326027750108e-06,1e-13,1e-13,1e-13,1e-13,1e-13,4.31810102752077e-09
48.6462408028378,4.65506579424261,2.72014528300201e-06,7.99108502520738e-09,1e-13,6.75947816751435e-11,1e-13,1e-13,5.5414141694604e-08
48.6462408028378,8.31013158848521,5.72857419248349e-06,1.37229200799146e-07,1.35690750248924e-11,1.51829497107318e-09,1e-13,1e-13,5.05165513840913e-07
48.6462408028378,11.9651973827278,1.08027239366686e-05,1.36965100497403e-06,1.69759773494921e-08,6.91823695607116e-08,1e-13,1e-13,3.07545482559398e-06
48.6462408028378,15.6202631769704,1.83635435371474e-05,8.01099539489037e-06,3.23410861374201e-07,1.22451998501558e-06,1e-13,1e-13,1.40818725846368e-05
48.6462408028378,19.275328971213,2.83247115465432e-05,3.01569766484104e-05,3.00227601985607e-06,1.04469228857345e-05,6.01543693837592e-08,1.26609117351384e-08,4.98591823439302e-05
48.6462408028378,22.9303947654556,3.99752218035845e-05,7.60190479439339e-05,1.57963417807837e-05,4.46910521241176e-05,3.25790416177172e-06,2.44016289404627e-06,0.00012989610179796
48.6462408028378,26.5854605596982,5.21312643178275e-05,0.000141377626509838,5.42954082712109e-05,0.000107779073037243,1.60642133855859e-06,1.86242478602621e-05,0.000246419881436402
48.6462408028378,30.2405263539409,6.35989131073e-05,0.000231683673027504,0.000142324384875669,0.000210890696643637,6.0563534391012e-06,3.17914697575422e-05,0.000355676396438837
48.6462408028378,33.8955921481835,7.36423215195362e-05,0.000362551044719239,0.000302637545563096,0.000429479385990054,7.37969917009848e-06,0.000162315084582999,0.000417771028668543
48.6462408028378,37.5506579424261,8.23006928765047e-05,0.00049225590075215,0.000527809559003158,0.000707589787448828,4.62818771917435e-05,0.000573186149285023,0.000423906295998643
48.6462408028378,41.2057237366687,9.02974812888714e-05,0.000549462772300051,0.000775713304919032,0.000819340988444426,4.70692048806421e-05,0.00147588923581022,0.000393364249472508
48.6462408028378,44.8607895309113,9.85730290586359e-05,0.000523831741333949,0.000966875954684691,0.000721073836729009,6.64016074256895e-05,0.00220802880839023,0.000355569869814687
48.6462408028378,48.5158553251539,0.000107628489613135,0.000453832357624231,0.00103431837645333,0.000511194615425518,1.31008247958877e-05,0.00197722680341859,0.000322067471753094
48.6462408028378,52.1709211193965,0.000117055947057954,0.000368681763973205,0.000974725585820003,0.000308180764451287,2.43603829312115e-06,0.00110066384342379,0.000279231558910747
48.6462408028378,55.8259869136391,0.000125565062811051,0.000272920852736187,0.000819699997906591,0.000211267198526858,5.04910327001257e-08,0.00043752694169045,0.000218586514698655
48.6462408028378,59.4810527078817,0.000131603791540108,0.000177971015358808,0.00063049858252195,0.000154419896907436,1.26489178249031e-08,0.000125022545609088,0.000156793620850588
48.6462408028378,63.1361185021243,0.000134134875885238,0.000104808503768086,0.000444391809387671,7.13483122872594e-05,1e-13,4.39779761161043e-05,0.000113507428738365
48.6462408028378,66.7911842963669,0.000133052081317804,6.45383761359913e-05,0.000290164524565355,1.58348215176478e-05,1e-13,9.48011110624275e-06,9.12744798135652e-05
48.6462408028378,70.4462500906095,0.000129020021968145,4.59541168895859e-05,0.000182695328913033,1.54090022002431e-06,1e-13,1.61989332647833e-06,7.60761867132049e-05
48.6462408028378,74.1013158848521,0.000122981318353216,2.93701191653208e-05,0.000107923373518688,5.71540003085401e-08,1e-13,3.38321650553828e-08,5.724006796221e-05
48.6462408028378,77.7563816790947,0.000115770714343894,1.27585411755849e-05,5.62920364024523e-05,1e-13,1e-13,1e-13,3.87323649672877e-05
48.6462408028378,81.4114474733373,0.000108008151568934,3.57579438594587e-06,2.82261749410958e-05,1e-13,1e-13,1e-13,2.51003266330871e-05
48.6462408028378,85.0665132675799,0.000100150996592632,1.80379316406851e-06,1.68654613594457e-05,1e-13,1e-13,1e-13,1.54258923169164e-05
48.6462408028378,88.7215790618226,9.24930660564249e-05,3.68232321930923e-06,1.07454059780109e-05,1e-13,1e-13,1e-13,8.22265855130125e-06
48.6462408028378,92.3766448560652,8.51124632393935e-05,5.50650604420568e-06,5.36298294132401e-06,1e-13,1e-13,1e-13,3.57216852413723e-06
48.6462408028378,96.0317106503078,7.79072262863979e-05,4.49048460297207e-06,2.62838869917866e-06,1e-13,1e-13,1e-13,2.09643151435873e-06
48.6462408028378,99.6867764445504,7.06990817796428e-05,1.97325892606733e-06,2.09998760520434e-06,1e-13,1e-13,1e-13,4.52145711382824e-06
48.6462408028378,103.341842238793,6.34292917891584e-05,4.67173087039938e-07,1.5591024063041e-06,1e-13,1e-13,1e-13,9.93779414049366e-06
48.6462408028378,106.996908033036,5.62682301893933e-05,5.95888777897276e-08,7.92628831248567e-07,1e-13,1e-13,1e-13,1.3063024357381e-05
52.6167608697409,1,1.28317646263705e-06,1e-13,1e-13,1e-13,1e-13,1e-13,6.64375829505249e-10
52.6167608697409,4.65506579424261,3.05011208170429e-06,1.45719671819094e-09,1e-13,1e-13,1e-13,1e-13,8.36600456976339e-09
52.6167608697409,8.31013158848521,6.47151007612024e-06,2.92962343879357e-08,1e-13,1e-13,1e-13,1e-13,1.00082000297066e-07
52.6167608697409,11.9651973827278,1.22905669543971e-05,3.8589076608184e-07,3.28886726589314e-08,1.0626741480736e-07,1e-13,1e-13,9.1140324227969e-07
52.6167608697409,15.6202631769704,2.10233832933771e-05,2.73349942431143e-06,5.2930168882843e-07,1.8231333188646e-06,1e-13,1e-13,5.8676223044178e-06
52.6167608697409,19.275328971213,3.25819281424478e-05,1.23371134698162e-05,4.14755050747526e-06,1.27612098479286e-05,1.33995046862776e-07,2.86813660933392e-10,2.68358266669506e-05
52.6167608697409,22.9303947654556,4.61052238794231e-05,3.60651980503805e-05,1.71373249978886e-05,3.93067239384214e-05,5.96836598612943e-06,5.82235999113905e-08,8.28301049534086e-05
52.6167608697409,26.5854605596982,6.01189545928949e-05,7.52074687886188e-05,4.52026620557379e-05,6.68895198863522e-05,2.34888857480946e-07,1.79116398893189e-06,0.00017474605464484
52.6167608697409,30.2405263539409,7.30786747668527e-05,0.000133219699307704,0.000103885757217904,0.000120686950236832,4.63154078730487e-10,3.70111683383073e-05,0.000267765556906673
52.6167608697409,33.8955921481835,8.3962721651017e-05,0.000217480941233437,0.000230942419933873,0.000258234091396825,2.12000238086453e-08,0.000101951216394527,0.000327029499320957
52.6167608697409,37.5506579424261,9.26718092815174e-05,0.000307688054291735,0.00044351752261035,0.000408207022422104,1.81488982785008e-06,0.00018713812933249,0.000346549409298397
52.6167608697409,41.2057237366687,9.99413208117664e-05,0.000372268111255449,0.000694830755604292,0.0004562694999965,4.14918761355081e-07,0.000467974947979334,0.000331159805679599
52.6167608697409,44.8607895309113,0.000106822201968133,0.000409788822503552,0.000893524214035494,0.000416167042046405,1.24187599389456e-05,0.000889950894129792,0.000292496864929488
52.6167608697409,48.5158553251539,0.000113973592130107,0.000432908550061665,0.00100555923620969,0.000320192246167869,1.44946836531357e-06,0.00121456380787768,0.000253474460495801
52.6167608697409,52.1709211193965,0.000121191076894285,0.000421999864631851,0.00103241898987432,0.000225321295159138,5.35886464231713e-07,0.000860951069967577,0.000221112011354832
52.6167608697409,55.8259869136391,0.000127447285621198,0.0003401733038393,0.000932211484189148,0.000180479164823835,8.04432625642847e-06,0.000475269297787483,0.000185226166400776
52.6167608697409,59.4810527078817,0.00013148535145061,0.00021500268960556,0.000742558913518174,0.000129397052052206,2.17595003476412e-06,0.000194005996998128,0.000148286313235776
52.6167608697409,63.1361185021243,0.000132510481197408,0.000116901723361858,0.000551087955229679,5.51323517781203e-05,1e-13,6.41009833278819e-05,0.000124141579511297
52.6167608697409,66.7911842963669,0.000130516884495723,7.0236908063115e-05,0.000384363230932531,1.13292384550138e-05,1e-13,2.32496040431451e-05,0.000115022358779152
52.6167608697409,70.4462500906095,0.000126113789647926,5.01480075003022e-05,0.000243593261393424,1.02734569560481e-06,1e-13,1.31018865525534e-06,0.000105225057406315
52.6167608697409,74.1013158848521,0.000120090511877768,3.19053645781743e-05,0.000142291322970329,3.46344359647398e-08,1e-13,1.04484992648606e-08,8.4893788498906e-05
52.6167608697409,77.7563816790947,0.000113115059533378,1.4307761242639e-05,7.87385383237839e-05,1e-13,1e-13,1.09164265415953e-07,6.00030268876657e-05
52.6167608697409,81.4114474733373,0.000105678425997743,4.63804414305084e-06,4.0726563313925e-05,1e-13,1e-13,6.72793693134738e-08,3.77557961650851e-05
52.6167608697409,85.0665132675799,9.81583555748268e-05,3.30665716041078e-06,2.07334461639456e-05,1e-13,1e-13,7.18943283343652e-08,2.17128239957789e-05
52.6167608697409,88.7215790618226,9.08114528674007e-05,7.08790713197098e-06,1.15220763204908e-05,1e-13,1e-13,7.74041770783503e-08,1.15683481719057e-05
52.6167608697409,92.3766448560652,8.37169379163535e-05,1.05607917512814e-05,5.67987332999785e-06,1e-13,1e-13,3.25888945191234e-09,5.29294632566069e-06
52.6167608697409,96.0317106503078,7.68055747338222e-05,8.6061066073925e-06,2.5230725078514e-06,1e-13,1e-13,1e-13,2.51596547711407e-06
52.6167608697409,99.6867764445504,6.99446648364167e-05,3.78151584915792e-06,2.83893449423424e-06,1e-13,1e-13,1e-13,3.83518894239715e-06
52.6167608697409,103.341842238793,6.310845019794e-05,8.95281612364173e-07,4.37002771447146e-06,1e-13,1e-13,1e-13,8.62155224990025e-06
52.6167608697409,106.996908033036,5.64610728050011e-05,1.14194991249567e-07,3.90237962632724e-06,1e-13,1e-13,1e-13,1.25910587645639e-05
56.5872809366441,1,1.40161886864409e-06,1e-13,1e-13,1e-13,1e-13,1e-13,5.55000263437499e-11
56.5872809366441,4.65506579424261,3.34422124080106e-06,1.60287839437843e-10,1e-13,1e-13,1e-13,1e-13,6.85180812991609e-10
56.5872809366441,8.31013158848521,7.12274954532486e-06,4.23782506227428e-09,1e-13,1e-13,1e-13,1e-13,1.80219165344059e-08
56.5872809366441,11.9651973827278,1.35813437718192e-05,9.65921656318748e-08,2.82801411000985e-08,1.1473032004836e-07,1e-13,1e-13,3.12774126979746e-07
56.5872809366441,15.6202631769704,2.33198561185824e-05,8.63914245040891e-07,4.35075106810532e-07,1.87629160644025e-06,1e-13,1e-13,2.66221184427266e-06
56.5872809366441,19.275328971213,3.62586129229349e-05,4.82488180397868e-06,3.26603213132164e-06,1.24026018854519e-05,1e-13,1e-13,1.43804177857201e-05
56.5872809366441,22.9303947654556,5.14240207079615e-05,1.72873775906629e-05,1.26150258770494e-05,3.38910810627533e-05,8.84210070826645e-07,4.168410426037e-09,4.94386132427014e-05
56.5872809366441,26.5854605596982,6.71058618996628e-05,4.36273903878801e-05,3.05476494743083e-05,4.41313758843565e-05,1.06117536139086e-05,1.35175197334986e-06,0.000111799130301721
56.5872809366441,30.2405263539409,8.14513295082867e-05,8.64179422677693e-05,6.87613606876851e-05,5.69052775433612e-05,8.49467496269603e-08,2.03605976941303e-05,0.000178402162479382
56.5872809366441,33.8955921481835,9.31557006229864e-05,0.000141431200389174,0.000166079647960199,0.000115120114182021,1e-13,3.42593826961008e-05,0.000225649858431476
56.5872809366441,37.5506579424261,0.000101935813243058,0.000193970340366718,0.000342689572893485,0.000189819051749374,1e-13,6.00202442889786e-05,0.00025348055870576
56.5872809366441,41.2057237366687,0.000108467581109229,0.000237219866707389,0.000541202616396753,0.000224220270882961,7.01442640606226e-09,0.000175009978964848,0.000258232618143632
56.5872809366441,44.8607895309113,0.000113853786794403,0.000287258644634296,0.000698719711685903,0.000199402022391874,3.58829079437631e-07,0.000256391291099976,0.000235078783789567
56.5872809366441,48.5158553251539,0.000118903161909887,0.000358598627260954,0.000842226499269386,0.000137604050854879,1.22436528104469e-08,0.000442553777817897,0.000206730366509312
56.5872809366441,52.1709211193965,0.000123667043142438,0.000408434346058976,0.000965028739899032,9.23998881725325e-05,6.10002551728371e-10,0.000519534904097947,0.000189374914064283
56.5872809366441,55.8259869136391,0.000127468758353488,0.00036534120347069,0.000955635226829708,7.54560502861462e-05,2.47379089744066e-07,0.000336332475199003,0.000172736305380414
56.5872809366441,59.4810527078817,0.000129416180936631,0.000247204258303754,0.000804115215973367,5.39833810599051e-05,6.69148070042978e-08,0.00018945051102812,0.000152319800490609
56.5872809366441,63.1361185021243,0.000128962465069716,0.000142565829521355,0.000620011685370487,2.30932161653972e-05,1e-13,6.60385305364871e-05,0.000136136503116182
56.5872809366441,66.7911842963669,0.000126138860875185,8.95245732630497e-05,0.000449395622565608,4.81618635143922e-06,1e-13,3.39845384954213e-05,0.000126511308274065
56.5872809366441,70.4462500906095,0.000121410769448437,6.42297464330036e-05,0.000293596928338924,4.4456345480524e-07,1e-13,4.85986086055247e-06,0.000113706476319487
56.5872809366441,74.1013158848521,0.000115359268774558,4.1148713958891e-05,0.000179026822131314,1.57477344231753e-08,1e-13,6.8262850961218e-07,9.22526985090255e-05
56.5872809366441,77.7563816790947,0.000108495225672198,1.98090735760945e-05,0.000105712263166799,1e-13,1e-13,9.77641855816471e-06,6.66450498398989e-05
56.5872809366441,81.4114474733373,0.000101240943673918,7.61285891515614e-06,5.66190643434794e-05,1e-13,1e-13,5.97247156790898e-06,4.45496769044599e-05
56.5872809366441,85.0665132675799,9.39615602100086e-05,4.63266141858359e-06,2.68118365888894e-05,1e-13,1e-13,5.13853512765e-06,3.15708818927333e-05
56.5872809366441,88.7215790618226,8.69125310970927e-05,7.80078436188703e-06,1.27857344544017e-05,1e-13,1e-13,5.50329330416123e-06,2.32342965201043e-05
56.5872809366441,92.3766448560652,8.01695973003991e-05,1.12443175133389e-05,7.37710792852048e-06,1e-13,1e-13,2.31700990523508e-07,1.38016799366127e-05
56.5872809366441,96.0317106503078,7.36649373858112e-05,9.13443507502259e-06,5.572559635766e-06,1e-13,1e-13,1e-13,6.24797508967632e-06
56.5872809366441,99.6867764445504,6.72791250332259e-05,4.01236646464297e-06,6.82670136951155e-06,1e-13,1e-13,1e-13,4.31549719799103e-06
56.5872809366441,103.341842238793,6.09993148373959e-05,9.49935967784299e-07,1.00112355619466e-05,1e-13,1e-13,1e-13,7.77449629297053e-06
56.5872809366441,106.996908033036,5.49749158792637e-05,1.21166265486364e-07,9.64787194089632e-06,1e-13,1e-13,1e-13,1.32881208700373e-05
60.5578010035472,1,1.50363722350038e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
60.5578010035472,4.65506579424261,3.59077507406976e-06,8.5954502107038e-12,1e-13,1e-13,1e-13,1e-13,1e-13
60.5578010035472,8.31013158848521,7.65715027535001e-06,3.81649479541878e-10,1e-13,1e-13,1e-13,1e-13,7.57072313783816e-09
60.5578010035472,11.9651973827278,1.46260819727575e-05,2.16718025570081e-08,9.36177249751838e-09,4.98987591803914e-08,1e-13,1e-13,1.51623659472722e-07
60.5578010035472,15.6202631769704,2.51674432146967e-05,2.58008544020115e-07,1.49973256232835e-07,8.10244776036072e-07,1e-13,1e-13,1.35163193293018e-06
60.5578010035472,19.275328971213,3.92222238880662e-05,1.89043362575086e-06,1.23489852070967e-06,5.30758765365518e-06,1e-13,1e-13,7.64359580815472e-06
60.5578010035472,22.9303947654556,5.57501827284893e-05,8.79732026932141e-06,5.77228759525997e-06,1.41376621973183e-05,2.89904190768159e-08,1.30520782722578e-10,2.79441070349367e-05
60.5578010035472,26.5854605596982,7.28725316875436e-05,2.76319559817882e-05,1.91133662935686e-05,1.64709349216333e-05,3.47925447308597e-07,3.72014057283347e-08,6.74252503669559e-05
60.5578010035472,30.2405263539409,8.84832497131108e-05,6.07652285454119e-05,5.31653932006229e-05,1.50554018727106e-05,2.78513212204948e-09,1.195384912138e-06,0.000113622233212496
60.5578010035472,33.8955921481835,0.000101004554012072,9.69665692435575e-05,0.000126484369550386,2.82456995600417e-05,1e-13,1.08903248430879e-05,0.000149793884445761
60.5578010035472,37.5506579424261,0.000109927065585468,0.000120774128696911,0.000244968813497665,5.59562247094973e-05,1e-13,1.15788669913438e-05,0.000175166540874114
60.5578010035472,41.2057237366687,0.000115800211096355,0.000137067289584731,0.000375482362310748,7.71498773755715e-05,1e-13,4.25368601721573e-05,0.000187634118191727
60.5578010035472,44.8607895309113,0.000119729623443987,0.000173378329614319,0.000500924303851144,6.68118322863822e-05,1e-13,7.72177708423524e-05,0.000184986878051353
60.5578010035472,48.5158553251539,0.000122673782450341,0.000247842364570148,0.000663896267533373,3.69659257450678e-05,1e-13,0.000134229641359653,0.000183333127294632
60.5578010035472,52.1709211193965,0.000124982733879006,0.000319336095840945,0.000836677928666423,2.10970348725112e-05,1e-13,0.00016400876151253,0.000188476617696419
60.5578010035472,55.8259869136391,0.000126379954856753,0.00031608051672215,0.000887192905269316,2.49077273353173e-05,1e-13,0.000149205671268677,0.000187990941848866
60.5578010035472,59.4810527078817,0.000126349873461201,0.000239288198435052,0.000778044811796535,3.00387140637011e-05,1e-13,0.000119057335060853,0.000174333203036759
60.5578010035472,63.1361185021243,0.000124551605952713,0.000157580663759134,0.000613779333854222,1.90019338156157e-05,1e-13,5.80462179467778e-05,0.000149167605896897
60.5578010035472,66.7911842963669,0.000120981507955054,0.000108337629867721,0.000460044428350996,5.22044959489431e-06,1e-13,9.43883554562653e-06,0.000121537965445095
60.5578010035472,70.4462500906095,0.000115906526556327,7.92798223676742e-05,0.000316202111297191,5.93186391501559e-07,1e-13,2.91392612677024e-06,9.79275555243698e-05
60.5578010035472,74.1013158848521,0.000109698354954925,5.21540459871513e-05,0.000199769533664869,2.72492150655589e-08,1e-13,5.33275997485849e-06,7.83614098387315e-05
60.5578010035472,77.7563816790947,0.000102763107575525,2.78863884548818e-05,0.000117742381765741,1e-13,1e-13,2.67221427575942e-05,6.0860344544113e-05
60.5578010035472,81.4114474733373,9.55292785001255e-05,1.26477779420064e-05,6.40438090378271e-05,1e-13,1e-13,1.46728800848522e-05,4.85166233704711e-05
60.5578010035472,85.0665132675799,8.84046865543644e-05,5.83517223229189e-06,3.5102902060417e-05,1e-13,1e-13,7.89326837494692e-06,4.44734511672937e-05
60.5578010035472,88.7215790618226,8.16554880300438e-05,5.32937296372071e-06,2.14242700111505e-05,1e-13,1e-13,8.32938526604829e-06,3.96343979929693e-05
60.5578010035472,92.3766448560652,7.53254503921672e-05,6.70764066157811e-06,1.58652408175259e-05,1e-13,1e-13,3.50685800289078e-07,2.70707794443155e-05
60.5578010035472,96.0317106503078,6.93009852241447e-05,5.3739115300944e-06,1.2395539890011e-05,1e-13,1e-13,1e-13,1.42593151201155e-05
60.5578010035472,99.6867764445504,6.3438152245525e-05,2.35715464959499e-06,9.25739474293149e-06,1e-13,1e-13,1e-13,8.14628828234922e-06
60.5578010035472,103.341842238793,5.77223863560068e-05,5.58061184842327e-07,9.21417237485833e-06,1e-13,1e-13,1e-13,8.94063861348908e-06
60.5578010035472,106.996908033036,5.22959647124086e-05,7.11818395906807e-08,9.1248417708896e-06,1e-13,1e-13,1e-13,1.43520901170138e-05
64.5283210704504,1,1.5805561048051e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
64.5283210704504,4.65506579424261,3.77314741709743e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
64.5283210704504,8.31013158848521,8.04686334057601e-06,2.01935928910107e-11,1e-13,1e-13,1e-13,1e-13,1.77563720277689e-08
64.5283210704504,11.9651973827278,1.53835274659043e-05,4.31146190756147e-09,1.17123212589844e-09,8.6155680407052e-09,1e-13,1e-13,1.9122797836559e-07
64.5283210704504,15.6202631769704,2.65114314598973e-05,8.10664341170166e-08,3.63285884775977e-08,1.3972636475212e-07,1e-13,1e-13,1.24028010157168e-06
64.5283210704504,19.275328971213,4.14061459803149e-05,8.14712999238025e-07,4.92719565443325e-07,9.13685842914548e-07,1e-13,1e-13,5.53731383261659e-06
64.5283210704504,22.9303947654556,5.90062720510901e-05,4.81164537752835e-06,3.78584735371172e-06,2.41686015387626e-06,1e-13,1e-13,1.81739441083949e-05
64.5283210704504,26.5854605596982,7.73291269392681e-05,1.78967085045791e-05,1.74789416562792e-05,2.68801563973535e-06,1e-13,1e-13,4.3670560996571e-05
64.5283210704504,30.2405263539409,9.407018381667e-05,4.24909961473091e-05,5.02184787235983e-05,1.94326766142258e-06,1e-13,2.42519921539388e-08,7.6668286120182e-05
64.5283210704504,33.8955921481835,0.000107393890653808,6.61155250163745e-05,9.90518614250589e-05,3.54320448400655e-06,1e-13,4.95745053638436e-07,0.00010530176361609
64.5283210704504,37.5506579424261,0.000116536108741784,7.30261554936228e-05,0.000159381730057465,8.95115905085578e-06,1e-13,9.87136952969436e-06,0.000126788211870376
64.5283210704504,41.2057237366687,0.000121872111898297,7.21108329058907e-05,0.0002352164805112,1.45148197707047e-05,1e-13,3.11065128125606e-05,0.000141675005952432
64.5283210704504,44.8607895309113,0.000124478438841986,9.11681611887395e-05,0.000334067796960617,1.28781987426148e-05,1e-13,4.16198757824045e-05,0.000150873878643852
64.5283210704504,48.5158553251539,0.00012546575128418,0.000143887324585744,0.000476601906958234,6.48087454081149e-06,1e-13,5.36847346184023e-05,0.000162114720220242
64.5283210704504,52.1709211193965,0.000125503076353849,0.000203727089203978,0.000630408042729331,6.8818011754188e-06,1e-13,6.75129546508074e-05,0.000177100729196752
64.5283210704504,55.8259869136391,0.000124717833708687,0.000225283153015895,0.000688377503639687,2.28347468416788e-05,1e-13,9.45931730193449e-05,0.000187639251494335
64.5283210704504,59.4810527078817,0.000122934825418584,0.000199617168203556,0.000621841724478273,3.97822982501543e-05,1e-13,9.42070712868749e-05,0.000180763652198607
64.5283210704504,63.1361185021243,0.000119955774269458,0.000155973884921307,0.00051796235490148,2.85500084084803e-05,1e-13,8.46845610993694e-05,0.000150615059217145
64.5283210704504,66.7911842963669,0.000115691520856694,0.000117649587122129,0.000419577875282717,8.29148650390559e-06,1e-13,2.67474549152371e-05,0.00011117605753266
64.5283210704504,70.4462500906095,0.000110206454538772,8.79240751522962e-05,0.000309059865748447,9.71740627449325e-07,1e-13,1.15599764378106e-05,8.04949592563602e-05
64.5283210704504,74.1013158848521,0.000103708565767611,6.08071582437218e-05,0.00020008938244807,4.59133744377268e-08,1e-13,1.72010870539067e-05,6.35460957780265e-05
64.5283210704504,77.7563816790947,9.65658238281889e-05,3.60197669817229e-05,0.000118003498389188,1e-13,1e-13,1.79137452210896e-05,5.49453944221504e-05
64.5283210704504,81.4114474733373,8.92661495258246e-05,1.76357635185694e-05,7.07891527247719e-05,1e-13,1e-13,4.59928075702422e-06,5.17016257518881e-05
64.5283210704504,85.0665132675799,8.22776471808345e-05,6.81818237025934e-06,5.00036071533485e-05,1e-13,1e-13,2.98158682084224e-07,5.21930021379012e-05
64.5283210704504,88.7215790618226,7.58607213300269e-05,2.86653599620727e-06,3.61787659334278e-05,1e-13,1e-13,2.68370805628021e-07,4.85355643912915e-05
64.5283210704504,92.3766448560652,6.99911692526489e-05,2.33269055586792e-06,2.49442009579566e-05,1e-13,1e-13,1.12990128010416e-08,3.70511638081401e-05
64.5283210704504,96.0317106503078,6.44711428419929e-05,1.75903358510913e-06,1.67821759292226e-05,1e-13,1e-13,1e-13,2.46941965778915e-05
64.5283210704504,99.6867764445504,5.91061433496177e-05,7.66705149068666e-07,1.02518629411571e-05,1e-13,1e-13,1e-13,1.68730618769228e-05
64.5283210704504,103.341842238793,5.38737636829713e-05,1.81519012334422e-07,7.47111138285634e-06,1e-13,1e-13,1e-13,1.36316936685987e-05
64.5283210704504,106.996908033036,4.89246813684062e-05,2.31531193524922e-08,6.79349619788092e-06,1e-13,1e-13,1e-13,1.41493203490684e-05
68.4988411373535,1,1.62155479500988e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
68.4988411373535,4.65506579424261,3.87185896193135e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
68.4988411373535,8.31013158848521,8.26238431718358e-06,1e-13,1e-13,1e-13,1e-13,1e-13,3.6603292800712e-08
68.4988411373535,11.9651973827278,1.5816232910035e-05,6.8700473988194e-10,5.19480403138341e-11,5.90135839288905e-10,1e-13,1e-13,3.34693642132049e-07
68.4988411373535,15.6202631769704,2.7311872579031e-05,2.66561646220734e-08,2.35368452903732e-08,9.57076018019938e-09,1e-13,1e-13,1.79559342026563e-06
68.4988411373535,19.275328971213,4.27718362085581e-05,3.55627319130968e-07,4.17261911325121e-07,6.25720742825999e-08,1e-13,1e-13,6.07384720855671e-06
68.4988411373535,22.9303947654556,6.11499000164058e-05,2.46611722482167e-06,3.5508921210779e-06,1.65160769258739e-07,1e-13,1e-13,1.4872429615954e-05
68.4988411373535,26.5854605596982,8.04110326057967e-05,1.0283514615975e-05,1.60010636207172e-05,1.79647841852646e-07,1e-13,1e-13,3.00611077754977e-05
68.4988411373535,30.2405263539409,9.81012720685091e-05,2.60051968080937e-05,4.1293086324209e-05,1.11412724290228e-07,1e-13,1e-13,5.16057655783439e-05
68.4988411373535,33.8955921481835,0.000112154159410399,4.063897373201e-05,6.86973417924596e-05,2.095936427007e-07,1e-13,8.69366983040237e-08,7.51358483160763e-05
68.4988411373535,37.5506579424261,0.000121550551507101,4.25966572807281e-05,9.35300355014642e-05,6.74104864806667e-07,1e-13,4.45255291536963e-06,9.79844282233076e-05
68.4988411373535,41.2057237366687,0.00012647520683362,3.9895697874707e-05,0.000135408561438054,1.2540647598555e-06,1e-13,1.00236606164352e-05,0.000118663362322179
68.4988411373535,44.8607895309113,0.000127959832821434,5.04059106591119e-05,0.000208014516508957,1.18027328265859e-06,1e-13,3.62964571300162e-06,0.00013274582880935
68.4988411373535,48.5158553251539,0.000127258437855529,7.94534509050085e-05,0.000310387029732393,8.32176287638771e-07,1e-13,1.43981880796438e-05,0.000140291086580227
68.4988411373535,52.1709211193965,0.000125343176858783,0.000117962333084477,0.000410601549919269,3.57684353314223e-06,1e-13,2.80497454195046e-05,0.000148703850087034
68.4988411373535,55.8259869136391,0.000122704680768675,0.000149917670942685,0.000447885273199916,1.54201339074144e-05,1e-13,3.11663727930017e-05,0.000157422589932127
68.4988411373535,59.4810527078817,0.000119443951933397,0.000160288210004447,0.000426575896655199,2.76055994165665e-05,1e-13,5.43018357803652e-05,0.000152082347986697
68.4988411373535,63.1361185021243,0.000115448056851848,0.000143747731815022,0.000398510415862904,1.99382647290121e-05,1e-13,8.26491165930833e-05,0.000125988546534686
68.4988411373535,66.7911842963669,0.000110529930070941,0.000113545715494832,0.00035433266113792,5.80473322642317e-06,1e-13,2.45216169038895e-05,9.07651920698038e-05
68.4988411373535,70.4462500906095,0.000104593386288813,8.84479143954845e-05,0.000272926715865702,6.81178071746009e-07,1e-13,1.98882141778566e-05,6.25914167531905e-05
68.4988411373535,74.1013158848521,9.77522711911137e-05,6.76877960458042e-05,0.000180861152418008,3.22195863957689e-08,1e-13,1.88679193027704e-05,4.89300494886719e-05
68.4988411373535,77.7563816790947,9.03887341617884e-05,4.30653935045704e-05,0.000112974849597509,1e-13,1e-13,2.98730041540563e-06,4.68138996505965e-05
68.4988411373535,81.4114474733373,8.30610078353347e-05,2.01455149496405e-05,7.82937606976006e-05,1e-13,1e-13,3.37174341892787e-07,5.03989645946958e-05
68.4988411373535,85.0665132675799,7.6272275406444e-05,6.5900097670138e-06,6.50163778850941e-05,1e-13,1e-13,3.05799626974267e-09,5.33395153225413e-05
68.4988411373535,88.7215790618226,7.02419712174473e-05,1.62149904311083e-06,4.98457698078592e-05,1e-13,1e-13,1e-13,5.00256778509041e-05
68.4988411373535,92.3766448560652,6.48519748004612e-05,5.60779306777689e-07,3.12611186817654e-05,1e-13,1e-13,1e-13,4.10721424274585e-05
68.4988411373535,96.0317106503078,5.98069462272226e-05,3.27291052363912e-07,1.84325743315085e-05,1e-13,1e-13,1e-13,3.19005466608326e-05
68.4988411373535,99.6867764445504,5.48558648310565e-05,1.38236388186158e-07,1.24645354517876e-05,1e-13,1e-13,1e-13,2.52868585422522e-05
68.4988411373535,103.341842238793,4.99694713903388e-05,3.26900241087864e-08,1.18584066978578e-05,1e-13,1e-13,1e-13,1.97423156430008e-05
68.4988411373535,106.996908033036,4.53216941791102e-05,4.16967908811749e-09,1.21023892784447e-05,1e-13,1e-13,1e-13,1.43243501261789e-05
72.4693612042567,1,1.61819663684213e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
72.4693612042567,4.65506579424261,3.87213350517251e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
72.4693612042567,8.31013158848521,8.28224741544277e-06,1e-13,1e-13,1e-13,1e-13,1e-13,3.98678684894201e-08
72.4693612042567,11.9651973827278,1.58983118752971e-05,7.16179489437973e-11,1e-13,1e-13,1e-13,1e-13,3.5395142306711e-07
72.4693612042567,15.6202631769704,2.75415181803204e-05,7.37571359413728e-09,1.05266609493984e-08,1e-13,1e-13,1e-13,1.81105795056936e-06
72.4693612042567,19.275328971213,4.32876505346051e-05,1.27464787732484e-07,2.05932969908876e-07,1e-13,1e-13,1e-13,5.5442340562209e-06
72.4693612042567,22.9303947654556,6.21277053209035e-05,9.87662049225686e-07,1.83351981633295e-06,1e-13,1e-13,1e-13,1.14898656525145e-05
72.4693612042567,26.5854605596982,8.2010479219576e-05,4.50619293344687e-06,8.53236722765174e-06,1.19657504134689e-11,1e-13,1e-13,2.0092531997323e-05
72.4693612042567,30.2405263539409,0.000100379347174933,1.22038192328969e-05,2.25530686018003e-05,3.30643189367899e-10,1e-13,1e-13,3.39643688188994e-05
72.4693612042567,33.8955921481835,0.000114984820227418,2.02603125376883e-05,3.83728033713344e-05,3.62945414102042e-09,1e-13,1.06374573468195e-09,5.24323354073251e-05
72.4693612042567,37.5506579424261,0.000124591308401573,2.36673147228668e-05,5.29496613057984e-05,1.80446172231106e-08,1e-13,5.08210816299452e-08,7.29228020823731e-05
72.4693612042567,41.2057237366687,0.000129212503009117,2.70073054193634e-05,7.72431875370241e-05,4.14190764028374e-08,1e-13,1.08332650314945e-07,9.44404683915905e-05
72.4693612042567,44.8607895309113,0.000129830214477266,3.62044746365158e-05,0.000121031695557297,4.65159209150059e-08,1e-13,1.97868931831502e-06,0.00011098564654512
72.4693612042567,48.5158553251539,0.000127810302639518,5.0446909082008e-05,0.000180295032708139,1.07526453053817e-07,1e-13,1.70602142724592e-05,0.000117921533032459
72.4693612042567,52.1709211193965,0.000124369888754295,7.18888008543731e-05,0.000231957770036684,9.70120729192695e-07,1e-13,1.37389625988874e-05,0.000121605013997418
72.4693612042567,55.8259869136391,0.000120284989449689,0.00010205426629838,0.000254738126457196,4.29604371166574e-06,1e-13,1.52830480434101e-05,0.000120815202971402
72.4693612042567,59.4810527078817,0.000115858830047512,0.000124620721453028,0.000270733514410701,7.6979460200279e-06,1e-13,8.28160109464943e-06,0.000106462299656703
72.4693612042567,63.1361185021243,0.000111027658602557,0.000118850711727728,0.00029294153583272,5.56023610436559e-06,1e-13,3.79546571589399e-05,8.17341041389077e-05
72.4693612042567,66.7911842963669,0.000105530653088555,9.5966876347171e-05,0.000282143900114299,1.61879522816178e-06,1e-13,2.4184907708961e-05,5.67796124459966e-05
72.4693612042567,70.4462500906095,9.91799043266634e-05,8.12312769008319e-05,0.000226497728862727,1.89963825864077e-07,1e-13,3.96179433109935e-05,3.9915512556584e-05
72.4693612042567,74.1013158848521,9.20640136522676e-05,6.96291626939033e-05,0.000157968293518108,8.98525092537125e-09,1e-13,2.36051711061587e-05,3.49311370434814e-05
72.4693612042567,77.7563816790947,8.46032033801437e-05,4.57480785794022e-05,0.000104302439102398,1e-13,1e-13,6.43759583314617e-06,3.88442473799334e-05
72.4693612042567,81.4114474733373,7.73969517799917e-05,1.98635861645143e-05,7.36449499130983e-05,1e-13,1e-13,1.02766712750805e-07,4.67704463694425e-05
72.4693612042567,85.0665132675799,7.09299714129604e-05,5.7256243733722e-06,6.03687110289147e-05,1e-13,1e-13,1e-13,5.31126114627573e-05
72.4693612042567,88.7215790618226,6.53423845654845e-05,1.21962922315868e-06,4.66550242000494e-05,1e-13,1e-13,1e-13,5.1483276384968e-05
72.4693612042567,92.3766448560652,6.0415798925195e-05,2.33291744067829e-07,2.99300103509327e-05,1e-13,1e-13,1e-13,4.16369142121685e-05
72.4693612042567,96.0317106503078,5.57715304128443e-05,5.4979617162865e-08,1.9151705005893e-05,1e-13,1e-13,1e-13,3.07440934299975e-05
72.4693612042567,99.6867764445504,5.11142046290572e-05,1.5590180860487e-08,1.68756716903655e-05,1e-13,1e-13,1e-13,2.41374360957235e-05
72.4693612042567,103.341842238793,4.64122708354303e-05,3.29592806207393e-09,1.9736430998103e-05,1e-13,1e-13,1e-13,1.93888118834277e-05
72.4693612042567,106.996908033036,4.18716894588638e-05,8.13546230275567e-10,2.04627352879138e-05,1e-13,1e-13,1e-13,1.29819516609949e-05
76.4398812711598,1,1.56910456608595e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
76.4398812711598,4.65506579424261,3.77244784030348e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
76.4398812711598,8.31013158848521,8.10629015683017e-06,1e-13,1e-13,1e-13,1e-13,1e-13,2.21433184846653e-08
76.4398812711598,11.9651973827278,1.56330409630444e-05,5.32534027237114e-12,1e-13,1e-13,1e-13,1e-13,1.95073308105571e-07
76.4398812711598,15.6202631769704,2.72065548634183e-05,1.39350487720366e-09,1.69976658785131e-09,1e-13,1e-13,1e-13,9.90944600816762e-07
76.4398812711598,19.275328971213,4.29533351209913e-05,3.24980702302927e-08,4.50684747879189e-08,1e-13,1e-13,1e-13,2.99880710370945e-06
76.4398812711598,22.9303947654556,6.19093461191955e-05,2.79044616961636e-07,4.65457873791157e-07,1e-13,1e-13,1e-13,6.24189920101851e-06
76.4398812711598,26.5854605596982,8.20313842605828e-05,1.40992195114033e-06,2.5540430183464e-06,1e-13,1e-13,1e-13,1.15939073772211e-05
76.4398812711598,30.2405263539409,0.00010070871647891,4.35653228959876e-06,8.27446252613235e-06,1e-13,1e-13,1e-13,2.10910038740515e-05
76.4398812711598,33.8955921481835,0.000115579161266265,9.02773654798972e-06,1.7990694149135e-05,1e-13,1e-13,1e-13,3.26942523404298e-05
76.4398812711598,37.5506579424261,0.00012526504992246,1.48389463695437e-05,3.0751970247743e-05,1e-13,1e-13,1e-13,4.38363653547941e-05
76.4398812711598,41.2057237366687,0.000129658618951524,2.1980968008341e-05,4.84094962778322e-05,1e-13,1e-13,8.70792068876911e-10,5.77273856396348e-05
76.4398812711598,44.8607895309113,0.000129692886001394,2.89929354935801e-05,7.40910946594103e-05,3.54151125302991e-10,1e-13,1.791340310571e-07,7.3728380564684e-05
76.4398812711598,48.5158553251539,0.000126792584273691,3.47681707352866e-05,0.000105616470081408,9.69138301867105e-09,1e-13,1.42587809067839e-06,8.66284241866191e-05
76.4398812711598,52.1709211193965,0.000122328337327397,4.54747214987013e-05,0.000130991473909533,1.06896429601762e-07,1e-13,9.85982238447801e-07,9.46674031533033e-05
76.4398812711598,55.8259869136391,0.000117260909483132,6.68208651399659e-05,0.000143765832791792,4.7524871547829e-07,1e-13,1.33995584161732e-06,9.03170049606601e-05
76.4398812711598,59.4810527078817,0.000112022920320643,8.5955998708446e-05,0.000167739535786202,8.51645809242779e-07,1e-13,5.17113131310784e-07,6.97048918960614e-05
76.4398812711598,63.1361185021243,0.000106582754892359,8.42959785605798e-05,0.000205771374775037,6.15144840502036e-07,1e-13,4.65270678836151e-06,4.5418813747774e-05
76.4398812711598,66.7911842963669,0.000100648747348005,7.13001886851195e-05,0.000215847906688864,1.79091951086608e-07,1e-13,7.12204977502596e-06,2.97988543587912e-05
76.4398812711598,70.4462500906095,9.40124524740839e-05,6.58633074310986e-05,0.000183848749391831,2.10162419668773e-08,1e-13,8.35507335286819e-06,2.64701544229032e-05
76.4398812711598,74.1013158848521,8.67897707509755e-05,5.92723604098959e-05,0.000137047372282705,9.94064036780488e-10,1e-13,6.06607256905223e-06,3.27883707901392e-05
76.4398812711598,77.7563816790947,7.94388863289999e-05,3.91588620960973e-05,9.83523982395217e-05,1e-13,1e-13,2.87772843264088e-06,4.11679747109506e-05
76.4398812711598,81.4114474733373,7.25529499271814e-05,1.78158512175529e-05,7.2429638789567e-05,1e-13,1e-13,6.90470039950241e-08,4.79872587259456e-05
76.4398812711598,85.0665132675799,6.65412248145235e-05,6.72956013332365e-06,5.76606708135017e-05,1e-13,1e-13,1e-13,5.37942398365978e-05
76.4398812711598,88.7215790618226,6.14367637329194e-05,2.47864834422583e-06,4.62457930910817e-05,1e-13,1e-13,1e-13,5.29470594591747e-05
76.4398812711598,92.3766448560652,5.6932502162368e-05,7.16540254444541e-07,3.47235397023391e-05,1e-13,1e-13,1e-13,4.07447229440379e-05
76.4398812711598,96.0317106503078,5.25971260596735e-05,1.29598964230722e-07,2.83156343418174e-05,1e-13,1e-13,1e-13,2.49653188602277e-05
76.4398812711598,99.6867764445504,4.8111923656786e-05,1.36918271882113e-08,2.79363355495246e-05,1e-13,1e-13,1e-13,1.54530189967577e-05
76.4398812711598,103.341842238793,4.34470608390755e-05,5.76594241745001e-10,2.88490089938657e-05,1e-13,1e-13,1e-13,1.13440212437934e-05
76.4398812711598,106.996908033036,3.88411973255283e-05,4.02587317755425e-09,2.64119041129118e-05,1e-13,1e-13,1e-13,7.5219870706299e-06
80.410401338063,1,1.48154447254792e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
80.410401338063,4.65506579424261,3.58766526158627e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
80.410401338063,8.31013158848521,7.76134276112994e-06,1e-13,1e-13,1e-13,1e-13,1e-13,6.25892252583295e-09
80.410401338063,11.9651973827278,1.50628762494813e-05,1e-13,1e-13,1e-13,1e-13,1e-13,5.49958538715096e-08
80.410401338063,15.6202631769704,2.6364983911367e-05,1.52522910165981e-10,9.46950102750835e-11,1e-13,1e-13,1e-13,2.82880934660374e-07
80.410401338063,19.275328971213,4.18352619909344e-05,5.45929106733108e-09,6.75028664278083e-09,1e-13,1e-13,1e-13,8.93511761403683e-07
80.410401338063,22.9303947654556,6.05536929369997e-05,5.62186600744425e-08,9.87582899411445e-08,1e-13,1e-13,1e-13,2.13738864606709e-06
80.410401338063,26.5854605596982,8.05034210800649e-05,3.56437977009063e-07,7.47243275016109e-07,1e-13,1e-13,1e-13,4.90923264411881e-06
80.410401338063,30.2405263539409,9.90695816338989e-05,1.58630889174103e-06,3.12875778202865e-06,1e-13,1e-13,1e-13,9.95676947735603e-06
80.410401338063,33.8955921481835,0.000113858206422958,5.15227061023893e-06,7.80070424960218e-06,1e-13,1e-13,1e-13,1.50457368120561e-05
80.410401338063,37.5506579424261,0.000123439717617784,1.17082823944333e-05,1.38634920889541e-05,1e-13,1e-13,1e-13,1.89628222897476e-05
80.410401338063,41.2057237366687,0.000127647589568195,1.80776629295692e-05,2.3238396296327e-05,1e-13,1e-13,1e-13,2.65532243640383e-05
80.410401338063,44.8607895309113,0.000127369934635296,2.04738979377609e-05,3.98898818965087e-05,1.55434235654826e-11,1e-13,1e-13,4.02543941911387e-05
80.410401338063,48.5158553251539,0.000124029586328082,2.13598395978286e-05,6.220892446968e-05,4.25347430607916e-10,1e-13,1e-13,5.48823155556842e-05
80.410401338063,52.1709211193965,0.000119049555641072,2.79659265789449e-05,7.91849016088565e-05,4.69160300286063e-09,1e-13,1e-13,6.42014132224462e-05
80.410401338063,55.8259869136391,0.000113473339362799,4.26855667443664e-05,8.52265807815205e-05,2.08583047062485e-08,1e-13,1e-13,6.18951403066517e-05
80.410401338063,59.4810527078817,0.000107798943523082,5.49561902634117e-05,0.000102927325926319,3.73780869099413e-08,1e-13,3.7569581511448e-07,4.71874192823284e-05
80.410401338063,63.1361185021243,0.00010201910841339,5.36859904061633e-05,0.000138385475030231,2.69982392456445e-08,1e-13,1.01075461310427e-05,3.06795777718785e-05
80.410401338063,66.7911842963669,9.58511794923005e-05,4.72013754521047e-05,0.000158152485946691,7.86020953773977e-09,1e-13,1.04869262713762e-05,2.3925594598425e-05
80.410401338063,70.4462500906095,8.91188317036676e-05,4.6455009495075e-05,0.000143688205697718,9.22386877540963e-10,1e-13,2.07931381476415e-06,2.94448443974297e-05
80.410401338063,74.1013158848521,8.19944375887735e-05,4.29598024650777e-05,0.000112346167702319,4.36287146106721e-11,1e-13,2.39200112831589e-05,4.1213509194211e-05
80.410401338063,77.7563816790947,7.49620175582638e-05,3.10044335999023e-05,8.86142351141617e-05,1e-13,1e-13,1.66841575784584e-05,4.99085879500036e-05
80.410401338063,81.4114474733373,6.85663181753203e-05,2.04288374420954e-05,7.470582147675e-05,1e-13,1e-13,5.33843372086016e-07,5.28861868191206e-05
80.410401338063,85.0665132675799,6.31026082926358e-05,1.41921971392762e-05,6.5520993275178e-05,1e-13,1e-13,1e-13,5.37027383202869e-05
80.410401338063,88.7215790618226,5.84878719039183e-05,7.8866480401326e-06,5.7546057722992e-05,1e-13,1e-13,1e-13,4.98714284097657e-05
80.410401338063,92.3766448560652,5.43494206264687e-05,2.75798996707592e-06,4.73389079152589e-05,1e-13,1e-13,2.98795812136486e-10,3.67908107977361e-05
80.410401338063,96.0317106503078,5.02376568737972e-05,5.79566152964796e-07,3.80588017261383e-05,1e-13,1e-13,8.84500906779475e-09,2.01005081699679e-05
80.410401338063,99.6867764445504,4.58316438677385e-05,7.84193291628845e-08,3.15689280839185e-05,1e-13,1e-13,1.00290044122669e-08,9.23184235415892e-06
80.410401338063,103.341842238793,4.11043183289917e-05,8.10737937747177e-09,2.83065732425197e-05,1e-13,1e-13,4.35565151766868e-10,4.80434938485e-06
80.410401338063,106.996908033036,3.63196577236501e-05,2.32089518454807e-08,2.6211603562396e-05,1e-13,1e-13,1e-13,2.71297212972165e-06
84.3809214049661,1,1.3689715034866e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
84.3809214049661,4.65506579424261,3.34482068018174e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
84.3809214049661,8.31013158848521,7.29557624449775e-06,1e-13,1e-13,1e-13,1e-13,1e-13,9.00163798224793e-10
84.3809214049661,11.9651973827278,1.42645283741975e-05,1e-13,1e-13,1e-13,1e-13,1e-13,7.90140042059718e-09
84.3809214049661,15.6202631769704,2.51277967793029e-05,9.85847516760017e-12,1e-13,1e-13,1e-13,1e-13,4.22217762739079e-08
84.3809214049661,19.275328971213,4.00825658969547e-05,5.93541220803166e-10,4.93206187583522e-09,1e-13,1e-13,1e-13,1.4894443752133e-07
84.3809214049661,22.9303947654556,5.82509968816941e-05,1.07523272490439e-08,9.28425022032872e-08,1e-13,1e-13,1e-13,4.58911891365448e-07
84.3809214049661,26.5854605596982,7.76602704962829e-05,1.09143568793229e-07,8.10302310450569e-07,1e-13,1e-13,1e-13,1.34034686040529e-06
84.3809214049661,30.2405263539409,9.57375912552815e-05,7.55094842238178e-07,3.32765671505386e-06,1e-13,1e-13,1e-13,2.97218394172474e-06
84.3809214049661,33.8955921481835,0.000110129221242241,3.20471852000146e-06,6.63707762924498e-06,1e-13,1e-13,1e-13,4.57754728070769e-06
84.3809214049661,37.5506579424261,0.000119432089850135,7.91826990602343e-06,7.61167992058324e-06,1e-13,1e-13,1e-13,6.60015723861296e-06
84.3809214049661,41.2057237366687,0.000123474749344645,1.1526541114772e-05,9.56652445632229e-06,1e-13,1e-13,1e-13,1.28245180385659e-05
84.3809214049661,44.8607895309113,0.000123103026239964,1.12409001177869e-05,1.88147680195991e-05,1e-13,1e-13,1e-13,2.45722481744903e-05
84.3809214049661,48.5158553251539,0.000119685269060908,1.13252614888342e-05,3.33910806071092e-05,1e-13,1e-13,1e-13,3.55664499576211e-05
84.3809214049661,52.1709211193965,0.000114612322972399,1.81355923189138e-05,4.3426308952905e-05,1e-13,1e-13,1e-13,4.01129178865551e-05
84.3809214049661,55.8259869136391,0.00010892970253666,3.08478232627026e-05,4.91740055216479e-05,1e-13,1e-13,1e-13,3.92274078152883e-05
84.3809214049661,59.4810527078817,0.000103154592397783,3.93339197413893e-05,6.75209756970912e-05,1e-13,1e-13,9.66669475077534e-08,3.49432780344164e-05
84.3809214049661,63.1361185021243,9.73003872747357e-05,3.65003700441438e-05,9.39527088374768e-05,1e-13,1e-13,2.60694316431455e-06,3.02217737872284e-05
84.3809214049661,66.7911842963669,9.11176640081251e-05,3.13811839031628e-05,0.00010279250478672,1e-13,1e-13,2.69290408157213e-06,3.10972288294446e-05
84.3809214049661,70.4462500906095,8.44859188877818e-05,3.33918307768262e-05,9.13368056483642e-05,1e-13,1e-13,5.15576090738388e-07,3.81419919954651e-05
84.3809214049661,74.1013158848521,7.76382008678604e-05,3.56653038212451e-05,7.72624722751089e-05,1e-13,1e-13,6.17568010367977e-06,4.5477905642618e-05
84.3809214049661,77.7563816790947,7.10682335224692e-05,3.42905805869498e-05,7.13413890966291e-05,1e-13,1e-13,4.31244795489168e-06,4.8855437208401e-05
84.3809214049661,81.4114474733373,6.52486546139047e-05,3.41829361192649e-05,6.62559896762511e-05,1e-13,1e-13,2.88219470657779e-07,4.86897202233419e-05
84.3809214049661,85.0665132675799,6.03502508788349e-05,3.08048356188403e-05,5.80000217497724e-05,1e-13,1e-13,2.96437393823723e-07,4.58096277184213e-05
84.3809214049661,88.7215790618226,5.61854145813357e-05,1.93552124586323e-05,4.8664189019102e-05,1e-13,1e-13,2.23950792681744e-08,3.87242210275395e-05
84.3809214049661,92.3766448560652,5.23447426090652e-05,7.65850332173157e-06,3.91522821297146e-05,1e-13,1e-13,6.84218647529182e-08,2.75019608364191e-05
84.3809214049661,96.0317106503078,4.83908839002193e-05,1.9628954612261e-06,3.09257455225218e-05,1e-13,1e-13,2.0254367350321e-06,1.60710499696834e-05
84.3809214049661,99.6867764445504,4.40178793294544e-05,3.80375380587371e-07,2.32090057852223e-05,1e-13,1e-13,2.29656225298465e-06,8.36515442970885e-06
84.3809214049661,103.341842238793,3.91991838229053e-05,6.94294311703037e-08,1.92710529756438e-05,1e-13,1e-13,9.97409558460068e-08,4.00453851714516e-06
84.3809214049661,106.996908033036,3.42094981713496e-05,7.9666152587278e-08,1.861510459123e-05,1e-13,1e-13,1e-13,1.70333342389416e-06
88.3514414718693,1,1.24610069102173e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
88.3514414718693,4.65506579424261,3.07394499763344e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
88.3514414718693,8.31013158848521,6.7637744629511e-06,1e-13,1e-13,1e-13,1e-13,1e-13,6.58731767711225e-11
88.3514414718693,11.9651973827278,1.3328349006743e-05,1e-13,1e-13,1e-13,1e-13,1e-13,5.77814869420137e-10
88.3514414718693,15.6202631769704,2.36333965572051e-05,1e-13,1e-13,1e-13,1e-13,1e-13,3.38195116981835e-09
88.3514414718693,19.275328971213,3.78974968153351e-05,3.45386476971006e-11,5.71241313792743e-09,1e-13,1e-13,1e-13,1.47372398403647e-08
88.3514414718693,22.9303947654556,5.5288409913978e-05,2.60625030127766e-09,1.07565824744622e-07,1e-13,1e-13,1e-13,6.19710823441637e-08
88.3514414718693,26.5854605596982,7.38975109633334e-05,3.71067446257836e-08,9.36671219382114e-07,1e-13,1e-13,1e-13,2.19364056108522e-07
88.3514414718693,30.2405263539409,9.1231746304913e-05,3.02354812528416e-07,3.78690395209821e-06,1e-13,1e-13,1e-13,5.49088023775742e-07
88.3514414718693,33.8955921481835,0.000105025697677688,1.36190028533424e-06,7.25686327764952e-06,1e-13,1e-13,1e-13,1.14388488643691e-06
88.3514414718693,37.5506579424261,0.000113948277510071,3.37657480668552e-06,7.59745636684552e-06,1e-13,1e-13,1e-13,3.02021168258997e-06
88.3514414718693,41.2057237366687,0.000117849768543384,4.7351960606442e-06,8.07488547053677e-06,1e-13,1e-13,1e-13,8.4046551469512e-06
88.3514414718693,44.8607895309113,0.000117528813837263,4.55598818397777e-06,1.38364352571415e-05,1e-13,1e-13,1e-13,1.71060303157228e-05
88.3514414718693,48.5158553251539,0.000114263088497407,6.21960491228621e-06,2.22358794499573e-05,1e-13,1e-13,1e-13,2.38096764939724e-05
88.3514414718693,52.1709211193965,0.000109360041911456,1.39236500468998e-05,2.65142400148437e-05,1e-13,1e-13,1e-13,2.55149999441539e-05
88.3514414718693,55.8259869136391,0.000103824076020551,2.5448343832815e-05,3.01507408379101e-05,1e-13,1e-13,1e-13,2.7274764200767e-05
88.3514414718693,59.4810527078817,9.81727923839049e-05,3.17427496860008e-05,4.54032545609911e-05,1e-13,1e-13,5.31787981701465e-10,3.20663923013898e-05
88.3514414718693,63.1361185021243,9.24440413186429e-05,2.85292135949516e-05,6.395105944205e-05,1e-13,1e-13,1.43414174079519e-08,3.64502731912637e-05
88.3514414718693,66.7911842963669,8.64310296954805e-05,2.52095139771825e-05,6.43267224659866e-05,1e-13,1e-13,1.48143089584992e-08,3.98631167562248e-05
88.3514414718693,70.4462500906095,8.00648484266887e-05,3.03789641326557e-05,5.17112780624313e-05,1e-13,1e-13,2.83630729816215e-09,4.23780867160228e-05
88.3514414718693,74.1013158848521,7.36191178776437e-05,3.90629727121789e-05,4.83506165487044e-05,1e-13,1e-13,3.39738922417752e-08,4.17432711428865e-05
88.3514414718693,77.7563816790947,6.75755019935713e-05,4.69843830563381e-05,5.43988738558286e-05,1e-13,1e-13,1.22630007382228e-07,3.85060810452822e-05
88.3514414718693,81.4114474733373,6.23256656664069e-05,5.36094855963275e-05,5.29836916780657e-05,1e-13,1e-13,5.09456132232649e-06,3.49710970671679e-05
88.3514414718693,85.0665132675799,5.79288660087968e-05,5.11656050807959e-05,4.33647705485727e-05,1e-13,1e-13,1.0046758490854e-05,3.03632898429834e-05
88.3514414718693,88.7215790618226,5.41217960541532e-05,3.50921975753522e-05,3.16921173899635e-05,1e-13,1e-13,7.59006648549455e-07,2.33903622665281e-05
88.3514414718693,92.3766448560652,5.04921848623315e-05,1.62933199181752e-05,2.30012942390346e-05,1e-13,1e-13,3.33539547321169e-07,1.6709038138876e-05
88.3514414718693,96.0317106503078,4.66429426368842e-05,5.48999789338767e-06,1.97382011610596e-05,1e-13,1e-13,9.87349956289316e-06,1.27181248412567e-05
88.3514414718693,99.6867764445504,4.22984160227373e-05,1.60386030637139e-06,1.63380035216813e-05,1e-13,1e-13,1.1195168927674e-05,9.73035008977249e-06
88.3514414718693,103.341842238793,3.74289315457874e-05,4.26119186424564e-07,1.19675024413989e-05,1e-13,1e-13,4.86212315060282e-07,5.76195825351198e-06
88.3514414718693,106.996908033036,3.22996942036908e-05,2.0519130666066e-07,9.37110250071944e-06,1e-13,1e-13,1e-13,2.77831325135573e-06
92.3219615387724,1,1.12464393626465e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
92.3219615387724,4.65506579424261,2.7996083799378e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
92.3219615387724,8.31013158848521,6.21222609103279e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
92.3219615387724,11.9651973827278,1.23334390232774e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
92.3219615387724,15.6202631769704,2.20081568764305e-05,1e-13,1e-13,1e-13,1e-13,1e-13,4.77495696916509e-11
92.3219615387724,19.275328971213,3.54732931721669e-05,1e-13,4.2879373181827e-09,1e-13,1e-13,1e-13,6.19972205378254e-10
92.3219615387724,22.9303947654556,5.1952714862192e-05,5.58710154712632e-10,8.06798110927425e-08,1e-13,1e-13,1e-13,4.55670131994671e-09
92.3219615387724,26.5854605596982,6.962592483708e-05,8.73229213381616e-09,7.04789985246335e-07,1e-13,1e-13,1e-13,2.66366128909342e-08
92.3219615387724,30.2405263539409,8.61090059949815e-05,7.36483185206305e-08,2.88381092793569e-06,1e-13,1e-13,1e-13,1.42913363454513e-07
92.3219615387724,33.8955921481835,9.92472835556033e-05,3.35306418331816e-07,5.82462128444283e-06,1e-13,1e-13,1e-13,7.54318988245767e-07
92.3219615387724,37.5506579424261,0.000107789902391379,8.32827490540377e-07,7.23778014175689e-06,1e-13,1e-13,1e-13,2.95529154019154e-06
92.3219615387724,41.2057237366687,0.000111601901298785,1.2034729853241e-06,9.01856879914675e-06,1e-13,1e-13,1e-13,7.62383410246595e-06
92.3219615387724,44.8607895309113,0.000111416270042969,1.63703045280451e-06,1.32046077893135e-05,1e-13,1e-13,1e-13,1.32590686023013e-05
92.3219615387724,48.5158553251539,0.000108396517452157,4.38911358409776e-06,1.758658412481e-05,1e-13,1e-13,1e-13,1.69618497004006e-05
92.3219615387724,52.1709211193965,0.000103747893267464,1.1777729064161e-05,1.82365539216144e-05,1e-13,1e-13,1e-13,1.97701488047887e-05
92.3219615387724,55.8259869136391,9.84296708836e-05,2.05564526955349e-05,1.81241414773994e-05,1e-13,1e-13,1e-13,2.80530792040555e-05
92.3219615387724,59.4810527078817,9.29730633635606e-05,2.38529739831536e-05,2.60230837762961e-05,1e-13,1e-13,1e-13,4.16269163124412e-05
92.3219615387724,63.1361185021243,8.74604091342884e-05,2.19949841954426e-05,3.75641290047015e-05,1e-13,1e-13,1e-13,4.89202034845203e-05
92.3219615387724,66.7911842963669,8.17343929381712e-05,2.31660194152305e-05,3.80200412358688e-05,1e-13,1e-13,1e-13,4.60120896821487e-05
92.3219615387724,70.4462500906095,7.57570374307322e-05,3.07717067298995e-05,2.91875753487577e-05,1e-13,1e-13,1e-13,4.03167963187503e-05
92.3219615387724,74.1013158848521,6.98019811115929e-05,4.1442286815251e-05,2.76368878451369e-05,1e-13,1e-13,1e-13,3.61084819304627e-05
92.3219615387724,77.7563816790947,6.43040059992681e-05,5.36501063128438e-05,3.37986263878354e-05,1e-13,1e-13,7.13705466853884e-08,3.2125347689954e-05
92.3219615387724,81.4114474733373,5.95651309013079e-05,6.39473456702358e-05,3.39471214748232e-05,1e-13,1e-13,3.67508267691022e-06,2.73140637472491e-05
92.3219615387724,85.0665132675799,5.55550785361139e-05,6.38485652490071e-05,2.75585343611708e-05,1e-13,1e-13,7.24854713954877e-06,2.15230746453143e-05
92.3219615387724,88.7215790618226,5.19741688114966e-05,4.84743658726174e-05,1.92390218394443e-05,1e-13,1e-13,5.47609010035434e-07,1.50984392425539e-05
92.3219615387724,92.3766448560652,4.84470661332699e-05,2.7126438473366e-05,1.25801961546595e-05,1e-13,1e-13,3.46124062705419e-08,1.1122396576611e-05
92.3219615387724,96.0317106503078,4.46479471593701e-05,1.24702857287453e-05,9.893292122264e-06,1e-13,1e-13,1.02460287221595e-06,1.05974672476678e-05
92.3219615387724,99.6867764445504,4.03497079115207e-05,5.25129007130394e-06,8.0289629886456e-06,1e-13,1e-13,1.16175649425728e-06,9.49624002415668e-06
92.3219615387724,103.341842238793,3.55178564535579e-05,1.82983785793076e-06,5.40658142231608e-06,1e-13,1e-13,5.04557205218078e-08,5.91369073036333e-06
92.3219615387724,106.996908033036,3.03853065726338e-05,6.1469318679876e-07,3.61805062881413e-06,1e-13,1e-13,1e-13,3.37997806350338e-06
96.2924816056755,1,1.01129879928937e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
96.2924816056755,4.65506579424261,2.53654790473927e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
96.2924816056755,8.31013158848521,5.66983378228074e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
96.2924816056755,11.9651973827278,1.13307953230483e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
96.2924816056755,15.6202631769704,2.03354466709576e-05,1e-13,1e-13,1e-13,1e-13,1e-13,2.01319924726274e-12
96.2924816056755,19.275328971213,3.29387841028944e-05,1e-13,1.49398466836601e-09,1e-13,1e-13,1e-13,2.69130888851295e-11
96.2924816056755,22.9303947654556,4.8435372915593e-05,7.70365562686916e-11,2.81101125961207e-08,1e-13,1e-13,1e-13,2.0294553623752e-10
96.2924816056755,26.5854605596982,6.51193783034789e-05,1.28311344786158e-09,2.49635332923261e-07,1e-13,1e-13,1e-13,1.30149505828979e-08
96.2924816056755,30.2405263539409,8.07411061784354e-05,1.14553890957321e-08,1.07618014207883e-06,1e-13,1e-13,1e-13,1.43988849145939e-07
96.2924816056755,33.8955921481835,9.32636165023844e-05,5.78015226089741e-08,2.6196115263689e-06,1e-13,1e-13,1e-13,9.48934281917688e-07
96.2924816056755,37.5506579424261,0.000101500490631484,1.73266179756354e-07,4.84243999002603e-06,1e-13,1e-13,1e-13,3.64041143030121e-06
96.2924816056755,41.2057237366687,0.000105300885930963,3.59416618428896e-07,7.91048668820516e-06,1e-13,1e-13,1e-13,8.45953985568098e-06
96.2924816056755,44.8607895309113,0.000105301996984026,8.8773038683092e-07,1.07864848560889e-05,1e-13,1e-13,1e-13,1.30419260054715e-05
96.2924816056755,48.5158553251539,0.000102534759169007,3.0494850115352e-06,1.18243290341095e-05,1e-13,1e-13,1e-13,1.57733282611392e-05
96.2924816056755,52.1709211193965,9.81012472734559e-05,7.99037226220058e-06,9.7300243699509e-06,1e-13,1e-13,1e-13,2.02170807223357e-05
96.2924816056755,55.8259869136391,9.29345796636296e-05,1.28985363481533e-05,9.07075816870749e-06,1e-13,1e-13,1e-13,3.32625455158306e-05
96.2924816056755,59.4810527078817,8.76144967420397e-05,1.40541891755459e-05,1.61995582479011e-05,1e-13,1e-13,1e-13,5.10380299737085e-05
96.2924816056755,63.1361185021243,8.2305052377025e-05,1.47867283504575e-05,2.57649753110237e-05,1e-13,1e-13,1e-13,5.56412151778878e-05
96.2924816056755,66.7911842963669,7.69151209159988e-05,2.02016344832717e-05,2.5776208255614e-05,1e-13,1e-13,1e-13,4.37551429558535e-05
96.2924816056755,70.4462500906095,7.14178497745447e-05,2.75334804596659e-05,1.83032432439115e-05,1e-13,1e-13,1e-13,3.11801799466006e-05
96.2924816056755,74.1013158848521,6.60374621663679e-05,3.40899985952857e-05,1.4893662012436e-05,1e-13,1e-13,1e-13,2.67000829619794e-05
96.2924816056755,77.7563816790947,6.11126718887245e-05,4.3473967463096e-05,1.65812639032829e-05,1e-13,1e-13,1.09616531831161e-09,2.62723343090518e-05
96.2924816056755,81.4114474733373,5.68350074269235e-05,5.40890662325681e-05,1.65615208629891e-05,1e-13,1e-13,5.64448271653991e-08,2.4978137008525e-05
96.2924816056755,85.0665132675799,5.31003849842561e-05,5.80567526935311e-05,1.45629047798532e-05,1e-13,1e-13,1.1132892140431e-07,2.12184338294124e-05
96.2924816056755,88.7215790618226,4.96121863099141e-05,4.99154585642691e-05,1.17694480455839e-05,1e-13,1e-13,8.41061239788279e-09,1.55363439616246e-05
96.2924816056755,92.3766448560652,4.60746497166926e-05,3.49069249226971e-05,9.02027175225859e-06,1e-13,1e-13,1e-13,1.16911204706931e-05
96.2924816056755,96.0317106503078,4.22683872236068e-05,2.2218548796326e-05,6.35951952685366e-06,1e-13,1e-13,1e-13,1.05618777667625e-05
96.2924816056755,99.6867764445504,3.80375678419987e-05,1.26211012101948e-05,3.39333362653577e-06,1e-13,1e-13,1e-13,8.30998587589755e-06
96.2924816056755,103.341842238793,3.33458286203461e-05,5.56479288094138e-06,1.61375348151455e-06,1e-13,1e-13,1e-13,4.5208519167018e-06
96.2924816056755,106.996908033036,2.83735406548508e-05,2.20532068224141e-06,1.57854979640981e-06,1e-13,1e-13,1e-13,2.63316507235651e-06
100.263001672579,1,9.07423797978645e-07,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
100.263001672579,4.65506579424261,2.28839496957037e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
100.263001672579,8.31013158848521,5.14441827847423e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
100.263001672579,11.9651973827278,1.03348682427724e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
100.263001672579,15.6202631769704,1.86387857652912e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
100.263001672579,19.275328971213,3.03282208437828e-05,1e-13,1.84887695518644e-10,1e-13,1e-13,1e-13,1e-13
100.263001672579,22.9303947654556,4.47826447146955e-05,5.88111909488798e-12,3.47875988871466e-09,1e-13,1e-13,1e-13,1e-13
100.263001672579,26.5854605596982,6.04377021210557e-05,6.23646510351295e-10,3.29766505886586e-08,1e-13,1e-13,1e-13,9.77704822253652e-09
100.263001672579,30.2405263539409,7.52028409800653e-05,9.57733900593269e-09,1.69829682060103e-07,1e-13,1e-13,1e-13,1.12631932969077e-07
100.263001672579,33.8955921481835,8.71637951689827e-05,8.20374210886475e-08,6.4552572755577e-07,1e-13,1e-13,1e-13,7.45429460904585e-07
100.263001672579,37.5506579424261,9.51786291349011e-05,3.87634510172678e-07,2.01711245708735e-06,1e-13,1e-13,1e-13,2.83574400269078e-06
100.263001672579,41.2057237366687,9.90455326960454e-05,1.01628334567705e-06,4.71487467469459e-06,1e-13,1e-13,1e-13,6.51337328749377e-06
100.263001672579,44.8607895309113,9.92740129947104e-05,1.62421106467317e-06,7.94994568876166e-06,1e-13,1e-13,1e-13,9.99649823872359e-06
100.263001672579,48.5158553251539,9.674477436591e-05,2.26994765349204e-06,8.77259594181091e-06,1e-13,1e-13,1e-13,1.2301046464476e-05
100.263001672579,52.1709211193965,9.24558895069371e-05,3.77450781901073e-06,6.06860546815226e-06,1e-13,1e-13,1e-13,1.63646377702746e-05
100.263001672579,55.8259869136391,8.73315938531969e-05,5.3481718590497e-06,6.109969960745e-06,1e-13,1e-13,1e-13,2.75636798803688e-05
100.263001672579,59.4810527078817,8.20350463350833e-05,5.96792525936075e-06,1.3781411170666e-05,1e-13,1e-13,1e-13,4.22467964424226e-05
100.263001672579,63.1361185021243,7.68558193460792e-05,8.70045181257354e-06,2.28751082088829e-05,1e-13,1e-13,1e-13,4.49139026682573e-05
100.263001672579,66.7911842963669,7.17996596283473e-05,1.5831757636586e-05,2.40099069178159e-05,1e-13,1e-13,1e-13,3.29849410051152e-05
100.263001672579,70.4462500906095,6.68472668669753e-05,2.18077990288614e-05,1.869074448892e-05,1e-13,1e-13,1e-13,2.07117547386044e-05
100.263001672579,74.1013158848521,6.21330060174503e-05,2.28332129147771e-05,1.44560299333354e-05,1e-13,1e-13,1e-13,1.59784636619867e-05
100.263001672579,77.7563816790947,5.78472843049183e-05,2.49521630225344e-05,1.42556360559932e-05,1e-13,1e-13,1e-13,1.63173761241425e-05
100.263001672579,81.4114474733373,5.40386169812456e-05,3.1176581562577e-05,1.48590676051119e-05,1e-13,1e-13,1e-13,1.82647605596092e-05
100.263001672579,85.0665132675799,5.0530664291083e-05,3.7127500784352e-05,1.46475961648013e-05,1e-13,1e-13,1e-13,1.87387928492264e-05
100.263001672579,88.7215790618226,4.7057732157111e-05,3.84940677422805e-05,1.24740708564828e-05,1e-13,1e-13,1e-13,1.59485899053566e-05
100.263001672579,92.3766448560652,4.34382407288856e-05,3.60015403329212e-05,9.0500992097299e-06,1e-13,1e-13,1e-13,1.28173626790612e-05
100.263001672579,96.0317106503078,3.95899991859983e-05,3.12954693504351e-05,5.93130994401776e-06,1e-13,1e-13,1e-13,1.08179496880806e-05
100.263001672579,99.6867764445504,3.54503138480773e-05,2.2547538084914e-05,2.91991696639362e-06,1e-13,1e-13,1e-13,7.44602832919702e-06
100.263001672579,103.341842238793,3.09886078978882e-05,1.24374699212021e-05,1.35839340926194e-06,1e-13,1e-13,1e-13,3.42816918174135e-06
100.263001672579,106.996908033036,2.63210100934081e-05,6.75886165145325e-06,2.4671333126672e-06,1e-13,1e-13,1e-13,1.526678599753e-06
104.233521739482,1,8.11224971943787e-07,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
104.233521739482,4.65506579424261,2.05211949287453e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
104.233521739482,8.31013158848521,4.63092391047817e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
104.233521739482,11.9651973827278,9.33761056982301e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
104.233521739482,15.6202631769704,1.69043692881475e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
104.233521739482,19.275328971213,2.7615543452464e-05,1e-13,7.64590206471812e-12,1e-13,1e-13,1e-13,1e-13
104.233521739482,22.9303947654556,4.0944746089463e-05,1e-13,1.43861695831997e-10,1e-13,1e-13,1e-13,1e-13
104.233521739482,26.5854605596982,5.54921319869966e-05,1.95732918501901e-09,1.71555521466407e-09,1e-13,1e-13,1e-13,4.00261126654493e-09
104.233521739482,30.2405263539409,6.93514131499216e-05,3.24058077884544e-08,1.32211852691799e-08,1e-13,1e-13,1e-13,4.60157915418951e-08
104.233521739482,33.8955921481835,8.07425621851071e-05,2.89051669706022e-07,1.14028211947622e-07,1e-13,1e-13,1e-13,3.05111497243929e-07
104.233521739482,37.5506579424261,8.85605262247961e-05,1.38948317138953e-06,6.99667151371382e-07,1e-13,1e-13,1e-13,1.16524960207153e-06
104.233521739482,41.2057237366687,9.25326064946416e-05,3.60335494808566e-06,2.82874622856937e-06,1e-13,1e-13,1e-13,2.70980085080868e-06
104.233521739482,44.8607895309113,9.30213982378707e-05,5.07968708987876e-06,6.41871663465613e-06,1e-13,1e-13,1e-13,4.2875915710416e-06
104.233521739482,48.5158553251539,9.07434249914126e-05,4.07803848347271e-06,7.44271263480541e-06,1e-13,1e-13,1e-13,5.58010802744239e-06
104.233521739482,52.1709211193965,8.65818104784022e-05,2.34855765671432e-06,4.96815099860133e-06,1e-13,1e-13,1e-13,8.12529895249491e-06
104.233521739482,55.8259869136391,8.14468917777746e-05,1.64619168145628e-06,5.22874134158454e-06,1e-13,1e-13,1e-13,1.52109447261339e-05
104.233521739482,59.4810527078817,7.60960659379679e-05,1.99220471672072e-06,1.04380262867247e-05,1e-13,1e-13,1e-13,2.55320164691854e-05
104.233521739482,63.1361185021243,7.09750208563037e-05,4.87760225399857e-06,1.59870219039403e-05,1e-13,1e-13,1e-13,2.97596361496662e-05
104.233521739482,66.7911842963669,6.62225494373203e-05,1.13315197880335e-05,1.88802473409184e-05,1e-13,1e-13,1e-13,2.43882634395169e-05
104.233521739482,70.4462500906095,6.18453252917277e-05,1.63610339212273e-05,1.90844735042492e-05,1e-13,1e-13,1e-13,1.67068593783866e-05
104.233521739482,74.1013158848521,5.78737673893867e-05,1.51987215215221e-05,1.81892753482383e-05,1e-13,1e-13,1e-13,1.15222363670653e-05
104.233521739482,77.7563816790947,5.43155773263476e-05,1.24295990874327e-05,1.92899596813261e-05,1e-13,1e-13,1e-13,9.3015492569389e-06
104.233521739482,81.4114474733373,5.104680372911e-05,1.32370684164931e-05,1.93273599270999e-05,1e-13,1e-13,1e-13,1.0709481366395e-05
104.233521739482,85.0665132675799,4.78098383203369e-05,1.76871777178481e-05,1.67064993342069e-05,1e-13,1e-13,1e-13,1.34527013053937e-05
104.233521739482,88.7215790618226,4.43783451739456e-05,2.4672969965573e-05,1.33359934498241e-05,1e-13,1e-13,1e-13,1.34299893207058e-05
104.233521739482,92.3766448560652,4.06974491673859e-05,3.23708852926815e-05,9.80627718522664e-06,1e-13,1e-13,1e-13,1.12334350785521e-05
104.233521739482,96.0317106503078,3.68334767047822e-05,3.60691276453754e-05,7.17356952353974e-06,1e-13,1e-13,1e-13,9.01868374229676e-06
104.233521739482,99.6867764445504,3.28270469368316e-05,3.0970937484601e-05,4.3457803152874e-06,1e-13,1e-13,1e-13,6.14405236820938e-06
104.233521739482,103.341842238793,2.86622906134117e-05,2.0992181432228e-05,1.99126853745943e-06,1e-13,1e-13,1e-13,3.03035910355753e-06
104.233521739482,106.996908033036,2.43922126967639e-05,1.49045329626516e-05,2.45747759589016e-06,1e-13,1e-13,1e-13,1.22177525076266e-06
108.204041806385,1,7.19366194395927e-07,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
108.204041806385,4.65506579424261,1.82163487528598e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
108.204041806385,8.31013158848521,4.1191863186089e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
108.204041806385,11.9651973827278,8.3240935811883e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
108.204041806385,15.6202631769704,1.51107402697119e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
108.204041806385,19.275328971213,2.47673732920762e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
108.204041806385,22.9303947654556,3.68637865554637e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
108.204041806385,26.5854605596982,5.01795011975302e-05,3.98871974906477e-09,2.57152456040799e-11,1e-13,1e-13,1e-13,8.33765974075529e-10
108.204041806385,30.2405263539409,6.30136161757595e-05,6.60377858254585e-08,4.53173735976073e-10,1e-13,1e-13,1e-13,9.58201411119926e-09
108.204041806385,33.8955921481835,7.37383050496457e-05,5.89040470188134e-07,3.94055836302086e-08,1e-13,1e-13,1e-13,6.37759730889083e-08
108.204041806385,37.5506579424261,8.12957085366663e-05,2.83074294870135e-06,4.06754782470472e-07,1e-13,1e-13,1e-13,2.45307593391759e-07
108.204041806385,41.2057237366687,8.53478274587018e-05,7.3297532716457e-06,2.02853302906108e-06,1e-13,1e-13,1e-13,5.80977298996754e-07
108.204041806385,44.8607895309113,8.6114521372616e-05,1.02314958266601e-05,4.77207431494295e-06,1e-13,1e-13,1e-13,9.65657928023966e-07
108.204041806385,48.5158553251539,8.41450108149105e-05,7.72509467434713e-06,5.33740442524671e-06,1e-13,1e-13,1e-13,1.4468937636368e-06
108.204041806385,52.1709211193965,8.01874225069324e-05,3.22392351820503e-06,3.54290218365328e-06,1e-13,1e-13,1e-13,2.91849848439779e-06
108.204041806385,55.8259869136391,7.51040892917584e-05,8.94245564845766e-07,3.96929325710714e-06,1e-13,1e-13,1e-13,7.43126452604723e-06
108.204041806385,59.4810527078817,6.97186255829772e-05,6.93832736793605e-07,6.57390990755656e-06,1e-13,1e-13,1e-13,1.4836974716279e-05
108.204041806385,63.1361185021243,6.46307711047725e-05,2.4584851292842e-06,7.93221507737261e-06,1e-13,1e-13,1e-13,1.96491810837508e-05
108.204041806385,66.7911842963669,6.01375488192809e-05,6.61358177113886e-06,9.16765626242366e-06,1e-13,1e-13,1e-13,1.83523797925385e-05
108.204041806385,70.4462500906095,5.63070578832983e-05,1.06184537498383e-05,1.11249762421136e-05,1e-13,1e-13,1e-13,1.41802852127264e-05
108.204041806385,74.1013158848521,5.30888021239456e-05,1.12092905665206e-05,1.2457573113486e-05,1e-13,1e-13,1e-13,9.66596200185604e-06
108.204041806385,77.7563816790947,5.03128219826518e-05,9.35478552785633e-06,1.46424896006293e-05,1e-13,1e-13,1e-13,6.0937336131041e-06
108.204041806385,81.4114474733373,4.76774176888513e-05,7.49026253011702e-06,1.51887133839036e-05,1e-13,1e-13,1e-13,5.97629172908218e-06
108.204041806385,85.0665132675799,4.48352837397248e-05,8.61383177467253e-06,1.1951280121749e-05,1e-13,1e-13,1e-13,8.66696114588783e-06
108.204041806385,88.7215790618226,4.15864309091113e-05,1.57258786217082e-05,8.48320085238282e-06,1e-13,1e-13,1e-13,1.05096693803287e-05
108.204041806385,92.3766448560652,3.79824152115071e-05,2.71654154995146e-05,6.71271771315853e-06,1e-13,1e-13,1e-13,1.04045567960121e-05
108.204041806385,96.0317106503078,3.42167666487976e-05,3.53094383823194e-05,5.79472142008651e-06,1e-13,1e-13,1e-13,9.46730171432192e-06
108.204041806385,99.6867764445504,3.04218610531683e-05,3.38524588776668e-05,3.8552598205581e-06,1e-13,1e-13,1e-13,7.79375226549049e-06
108.204041806385,103.341842238793,2.66019022029975e-05,2.68657333374032e-05,1.73820309450699e-06,1e-13,1e-13,1e-13,5.24052198173935e-06
108.204041806385,106.996908033036,2.27614474993384e-05,2.2180896652745e-05,1.41618765448584e-06,1e-13,1e-13,1e-13,2.86263350818335e-06
112.174561873288,1,6.29273869952939e-07,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
112.174561873288,4.65506579424261,1.5931131374466e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
112.174561873288,8.31013158848521,3.60521267726891e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
112.174561873288,11.9651973827278,7.29391047207656e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
112.174561873288,15.6202631769704,1.32661623046918e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
112.174561873288,19.275328971213,2.18038267642033e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
112.174561873288,22.9303947654556,3.25671256298284e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
112.174561873288,26.5854605596982,4.45181330796727e-05,4.50045054050394e-09,1e-13,1e-13,1e-13,1e-13,8.83710509057855e-11
112.174561873288,30.2405263539409,5.61731488820134e-05,7.45100703005149e-08,1e-13,1e-13,1e-13,1e-13,1.01559992027695e-09
112.174561873288,33.8955921481835,6.60755961161671e-05,6.64611120663077e-07,1.36393662596413e-08,1e-13,1e-13,1e-13,6.79225381242662e-09
112.174561873288,37.5506579424261,7.32389620846408e-05,3.19384991275749e-06,1.48043855189813e-07,1e-13,1e-13,1e-13,2.6357353954903e-08
112.174561873288,41.2057237366687,7.72888311259742e-05,8.26909144761747e-06,7.43186273306551e-07,1e-13,1e-13,1e-13,6.37833697238439e-08
112.174561873288,44.8607895309113,7.83302759998312e-05,1.15348774033423e-05,1.72834844035639e-06,1e-13,1e-13,1e-13,1.18974325964282e-07
112.174561873288,48.5158553251539,7.67574733604034e-05,8.67119924936597e-06,1.90275212627056e-06,1e-13,1e-13,1e-13,2.75163179562679e-07
112.174561873288,52.1709211193965,7.31635654657843e-05,3.51809988891466e-06,1.33663842539066e-06,1e-13,1e-13,1e-13,1.01903383433166e-06
112.174561873288,55.8259869136391,6.83093151231887e-05,7.95478835692614e-07,1.96789181945852e-06,1e-13,1e-13,1e-13,3.41491422065771e-06
112.174561873288,59.4810527078817,6.3020436431966e-05,2.70258012775109e-07,3.83567761011131e-06,1e-13,1e-13,1e-13,7.42280259173096e-06
112.174561873288,63.1361185021243,5.80077871024527e-05,9.18714448585379e-07,4.57688597798768e-06,1e-13,1e-13,1e-13,1.02526942673154e-05
112.174561873288,66.7911842963669,5.3725064595259e-05,2.88197054281276e-06,3.88961386132879e-06,1e-13,1e-13,1e-13,1.01137830149582e-05
112.174561873288,70.4462500906095,5.03403205371363e-05,6.17519773517614e-06,3.53734848821075e-06,1e-13,1e-13,1e-13,8.52368682718037e-06
112.174561873288,74.1013158848521,4.77790680244543e-05,9.98035818671589e-06,3.89034075023128e-06,1e-13,1e-13,1e-13,6.20297454590573e-06
112.174561873288,77.7563816790947,4.57467495867481e-05,1.15999478881294e-05,5.45643346377787e-06,1e-13,1e-13,1e-13,3.76571185064042e-06
112.174561873288,81.4114474733373,4.37967740425723e-05,9.0368470312313e-06,7.00477872785261e-06,1e-13,1e-13,1e-13,3.55849299650783e-06
112.174561873288,85.0665132675799,4.14959159579636e-05,7.04539748212619e-06,6.18208900170297e-06,1e-13,1e-13,1e-13,6.41211401848888e-06
112.174561873288,88.7215790618226,3.86419812696465e-05,1.20102718105053e-05,4.48819858129982e-06,1e-13,1e-13,1e-13,1.04063626472257e-05
112.174561873288,92.3766448560652,3.5341329913324e-05,2.3215985784068e-05,4.06455475150503e-06,1e-13,1e-13,1e-13,1.32472755709564e-05
112.174561873288,96.0317106503078,3.18602910164483e-05,3.1975259282992e-05,3.58958703921641e-06,1e-13,1e-13,1e-13,1.40821817984765e-05
112.174561873288,99.6867764445504,2.8388635755749e-05,3.13636740067361e-05,2.22591328337777e-06,1e-13,1e-13,1e-13,1.31889685161503e-05
112.174561873288,103.341842238793,2.49497430920675e-05,2.59481518890221e-05,1.80157703262965e-06,1e-13,1e-13,1e-13,1.03975946739016e-05
112.174561873288,106.996908033036,2.15240172188453e-05,2.16650290326011e-05,2.80859293405714e-06,1e-13,1e-13,1e-13,6.88097032805513e-06
116.145081940191,1,5.40614864909971e-07,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
116.145081940191,4.65506579424261,1.36808136789659e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
116.145081940191,8.31013158848521,3.09710931634227e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
116.145081940191,11.9651973827278,6.27132666387173e-06,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
116.145081940191,15.6202631769704,1.14251463538266e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
116.145081940191,19.275328971213,1.88249721870235e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
116.145081940191,22.9303947654556,2.82099144836193e-05,1e-13,1e-13,1e-13,1e-13,1e-13,1e-13
116.145081940191,26.5854605596982,3.87154600203842e-05,2.81145593457664e-09,1e-13,1e-13,1e-13,1e-13,4.7658565870517e-12
116.145081940191,30.2405263539409,4.90733598219902e-05,4.65468462427871e-08,1e-13,1e-13,1e-13,1e-13,5.47713704912412e-11
116.145081940191,33.8955921481835,5.80097622953412e-05,4.15186182484879e-07,1.77103790306899e-09,1e-13,1e-13,1e-13,3.68392456520734e-10
116.145081940191,37.5506579424261,6.46351472942293e-05,1.99521257409903e-06,1.91618791407826e-08,1e-13,1e-13,1e-13,1.44428764893197e-09
116.145081940191,41.2057237366687,6.8577154449581e-05,5.16569910357793e-06,9.58163555000664e-08,1e-13,1e-13,1e-13,3.58084534591841e-09
116.145081940191,44.8607895309113,6.98679792154593e-05,7.20547620660446e-06,2.2176467115602e-07,1e-13,1e-13,1e-13,9.99196770065151e-09
116.145081940191,48.5158553251539,6.87744578023992e-05,5.414893535848e-06,2.58459360825593e-07,1e-13,1e-13,1e-13,5.37457449950784e-08
116.145081940191,52.1709211193965,6.57277591556054e-05,2.19236298326356e-06,3.96784611094978e-07,1e-13,1e-13,1e-13,3.06431201405023e-07
116.145081940191,55.8259869136391,6.1335661358197e-05,4.81933817266931e-07,1.76609978139766e-06,1e-13,1e-13,1e-13,1.1561647090512e-06
116.145081940191,59.4810527078817,5.63454077340303e-05,9.56435756335084e-08,5.1664877210057e-06,1e-13,1e-13,1e-13,2.67680601106362e-06
116.145081940191,63.1361185021243,5.15032468638106e-05,2.54397697242297e-07,7.2526373012325e-06,1e-13,1e-13,1e-13,4.11714641915301e-06
116.145081940191,66.7911842963669,4.73847873748823e-05,1.13461535414048e-06,4.87437809530651e-06,1e-13,1e-13,1e-13,5.13801376541816e-06
116.145081940191,70.4462500906095,4.42834546298855e-05,3.84612448513752e-06,1.75648365940108e-06,1e-13,1e-13,1e-13,5.95278680665237e-06
116.145081940191,74.1013158848521,4.21747206063768e-05,8.778804772168e-06,7.25192114112893e-07,1e-13,1e-13,1e-13,5.47517780138738e-06
116.145081940191,77.7563816790947,4.0729654312359e-05,1.20545476935652e-05,1.22341942269765e-06,1e-13,1e-13,1e-13,3.71590480769292e-06
116.145081940191,81.4114474733373,3.94252715463438e-05,1.0166719600595e-05,2.73484122350686e-06,1e-13,1e-13,1e-13,3.64907414245862e-06
116.145081940191,85.0665132675799,3.77631473622504e-05,8.14820207131193e-06,4.41939596374745e-06,1e-13,1e-13,1e-13,7.29134731143462e-06
116.145081940191,88.7215790618226,3.55055508229133e-05,1.22114409508825e-05,5.48283862461713e-06,1e-13,1e-13,1e-13,1.27280953709642e-05
116.145081940191,92.3766448560652,3.27449163818705e-05,2.15069991330852e-05,6.0542713211808e-06,1e-13,1e-13,1e-13,1.62590703908682e-05
116.145081940191,96.0317106503078,2.9747444555693e-05,2.83986187069354e-05,5.00116025906164e-06,1e-13,1e-13,1e-13,1.68130452401986e-05
116.145081940191,99.6867764445504,2.67134866578172e-05,2.61924557179767e-05,2.94228680271326e-06,1e-13,1e-13,1e-13,1.60766912839265e-05
116.145081940191,103.341842238793,2.36802726952296e-05,1.93306597828967e-05,2.94265569594691e-06,1e-13,1e-13,1e-13,1.41595410361509e-05
116.145081940191,106.996908033036,2.06313949156554e-05,1.3959930882703e-05,4.75659206483761e-06,1e-13,1e-13,1e-13,1.10377646288309e-05


==> data/USD_leuko_joint_pdf.csv <==
x1,x2,leuko
26.4583738267126,26.759641804136,0.000228210696867339
26.4583738267126,27.3730648222172,0.000257585004012259
26.4583738267126,27.9864878402985,0.000285273128264518
26.4583738267126,28.5999108583797,0.000309032197373546
26.4583738267126,29.213333876461,0.000326636310165638
26.4583738267126,29.8267568945422,0.000336263015857387
26.4583738267126,30.4401799126234,0.000336820357656533
26.4583738267126,31.0536029307047,0.000328165833464587
26.4583738267126,31.6670259487859,0.000311144513929136
26.4583738267126,32.2804489668672,0.000287436432868545
26.4583738267126,32.8938719849484,0.000259260448444474
26.4583738267126,33.5072950030297,0.000229015499882219
26.4583738267126,34.1207180211109,0.000198878986946129
26.4583738267126,34.7341410391921,0.000170569173081474
26.4583738267126,35.3475640572734,0.000145155359406227
26.4583738267126,35.9609870753546,0.000123067075642148
26.4583738267126,36.5744100934359,0.000104240825692154
26.4583738267126,37.1878331115171,8.82368258469489e-05
26.4583738267126,37.8012561295984,7.44933721703793e-05
26.4583738267126,38.4146791476796,6.25298531990136e-05
26.4583738267126,39.0281021657608,5.1944825228669e-05
26.4583738267126,39.6415251838421,4.25635780389334e-05
26.4583738267126,40.2549482019233,3.42989624273666e-05
26.4583738267126,40.8683712200046,2.71571567695961e-05
26.4583738267126,41.4817942380858,2.12148830578857e-05
26.4583738267126,42.0952172561671,1.63822653714188e-05
26.4583738267126,42.7086402742483,1.26282253553464e-05
26.4583738267126,43.3220632923295,9.79858472688938e-06
26.4583738267126,43.9354863104108,7.75568024939089e-06
26.4583738267126,44.548909328492,6.34729648452016e-06
26.4583738267126,45.1623323465733,5.39766783357441e-06
26.4583738267126,45.7757553646545,4.78103049710499e-06
26.4583738267126,46.3891783827358,4.36595868383934e-06
26.4583738267126,47.002601400817,4.04928531676183e-06
26.4583738267126,47.6160244188982,3.76036309507081e-06
26.4583738267126,48.2294474369795,3.44073161295241e-06
26.4583738267126,48.8428704550607,3.07374909876292e-06
26.4583738267126,49.456293473142,2.66301550327251e-06
26.4583738267126,50.0697164912232,2.22054875833731e-06
26.4583738267126,50.6831395093045,1.77934167745675e-06
26.4583738267126,51.2965625273857,1.36676881420832e-06
26.4583738267126,51.9099855454669,1.00662020767879e-06
26.4583738267126,52.5234085635482,7.1149447481612e-07
26.4583738267126,53.1368315816294,4.83228876433872e-07
26.4583738267126,53.7502545997107,3.17365537018456e-07
26.4583738267126,54.3636776177919,2.02174818847663e-07
26.4583738267126,54.9771006358731,1.25692583559324e-07
26.4583738267126,55.5905236539544,7.68801674966574e-08
26.4583738267126,56.2039466720356,4.6448261013449e-08
26.4583738267126,56.8173696901169,2.76650012147272e-08
27.0859701096476,26.759641804136,0.0002569441334403
27.0859701096476,27.3730648222172,0.000293493464656638
27.0859701096476,27.9864878402985,0.000328087930406604
27.0859701096476,28.5999108583797,0.000357992316884665
27.0859701096476,29.213333876461,0.000380520548902198
27.0859701096476,29.8267568945422,0.000393496948370845
27.0859701096476,30.4401799126234,0.000395631876297072
27.0859701096476,31.0536029307047,0.000386769893232834
27.0859701096476,31.6670259487859,0.000367921814649481
27.0859701096476,32.2804489668672,0.000341074638601829
27.0859701096476,32.8938719849484,0.00030884393721569
27.0859701096476,33.5072950030297,0.000274046201141336
27.0859701096476,34.1207180211109,0.000239244343834824
27.0859701096476,34.7341410391921,0.000206456984000041
27.0859701096476,35.3475640572734,0.000176949215266727
27.0859701096476,35.9609870753546,0.000151235178076956
27.0859701096476,36.5744100934359,0.000129245751433408
27.0859701096476,37.1878331115171,0.000110472594230626
27.0859701096476,37.8012561295984,9.4262472107655e-05
27.0859701096476,38.4146791476796,8.00445292543188e-05
27.0859701096476,39.0281021657608,6.73559018654565e-05
27.0859701096476,39.6415251838421,5.60018008802258e-05
27.0859701096476,40.2549482019233,4.58914460885956e-05
27.0859701096476,40.8683712200046,3.70562467207897e-05
27.0859701096476,41.4817942380858,2.9604675653315e-05
27.0859701096476,42.0952172561671,2.34596902302192e-05
27.0859701096476,42.7086402742483,1.86080223861306e-05
27.0859701096476,43.3220632923295,1.48848860466747e-05
27.0859701096476,43.9354863104108,1.21394657653266e-05
27.0859701096476,44.548909328492,1.01960851198916e-05
27.0859701096476,45.1623323465733,8.84304499430579e-06
27.0859701096476,45.7757553646545,7.92144073351642e-06
27.0859701096476,46.3891783827358,7.26231311132526e-06
27.0859701096476,47.002601400817,6.72675147218974e-06
27.0859701096476,47.6160244188982,6.21995317315975e-06
27.0859701096476,48.2294474369795,5.66306439445718e-06
27.0859701096476,48.8428704550607,5.03273394490992e-06
27.0859701096476,49.456293473142,4.34082763439188e-06
27.0859701096476,50.0697164912232,3.60876113535355e-06
27.0859701096476,50.6831395093045,2.88769051100719e-06
27.0859701096476,51.2965625273857,2.21948183399881e-06
27.0859701096476,51.9099855454669,1.63971187641616e-06
27.0859701096476,52.5234085635482,1.16621830580712e-06
27.0859701096476,53.1368315816294,8.00190435551591e-07
27.0859701096476,53.7502545997107,5.33470429437056e-07
27.0859701096476,54.3636776177919,3.46891618408379e-07
27.0859701096476,54.9771006358731,2.21406033863425e-07
27.0859701096476,55.5905236539544,1.39732458361837e-07
27.0859701096476,56.2039466720356,8.73602288531175e-08
27.0859701096476,56.8173696901169,5.38665123381812e-08
27.7135663925826,26.759641804136,0.000281227287893301
27.7135663925826,27.3730648222172,0.000324608089345289
27.7135663925826,27.9864878402985,0.000365864904318085
27.7135663925826,28.5999108583797,0.000401819271527398
27.7135663925826,29.213333876461,0.000429375525042614
27.7135663925826,29.8267568945422,0.000446047162741143
27.7135663925826,30.4401799126234,0.000450366499668726
27.7135663925826,31.0536029307047,0.000442154049631368
27.7135663925826,31.6670259487859,0.00042254129852953
27.7135663925826,32.2804489668672,0.000393747357513426
27.7135663925826,32.8938719849484,0.000358692856795669
27.7135663925826,33.5072950030297,0.000320518793624761
27.7135663925826,34.1207180211109,0.000282093279718074
27.7135663925826,34.7341410391921,0.000245678910540613
27.7135663925826,35.3475640572734,0.000212708730889718
27.7135663925826,35.9609870753546,0.00018378063638163
27.7135663925826,36.5744100934359,0.0001588389844989
27.7135663925826,37.1878331115171,0.0001373404522725
27.7135663925826,37.8012561295984,0.000118579061972464
27.7135663925826,38.4146791476796,0.000101929174493959
27.7135663925826,39.0281021657608,8.68997526214178e-05
27.7135663925826,39.6415251838421,7.33018739134763e-05
27.7135663925826,40.2549482019233,6.10606752087378e-05
27.7135663925826,40.8683712200046,5.02479364008501e-05
27.7135663925826,41.4817942380858,4.10111152410274e-05
27.7135663925826,42.0952172561671,3.32947809471332e-05
27.7135663925826,42.7086402742483,2.71070328954958e-05
27.7135663925826,43.3220632923295,2.22743734268135e-05
27.7135663925826,43.9354863104108,1.86319791096857e-05
27.7135663925826,44.548909328492,1.59795640042676e-05
27.7135663925826,45.1623323465733,1.40649198936864e-05
27.7135663925826,45.7757553646545,1.26912023660111e-05
27.7135663925826,46.3891783827358,1.1646649145632e-05
27.7135663925826,47.002601400817,1.07507978701046e-05
27.7135663925826,47.6160244188982,9.88262980725663e-06
27.7135663925826,48.2294474369795,8.94117798404378e-06
27.7135663925826,48.8428704550607,7.89784772815138e-06
27.7135663925826,49.456293473142,6.77791717958633e-06
27.7135663925826,50.0697164912232,5.61667130428756e-06
27.7135663925826,50.6831395093045,4.48907875246422e-06
27.7135663925826,51.2965625273857,3.45507586908094e-06
27.7135663925826,51.9099855454669,2.5641980643302e-06
27.7135663925826,52.5234085635482,1.83930983826392e-06
27.7135663925826,53.1368315816294,1.27895124130194e-06
27.7135663925826,53.7502545997107,8.68808176108482e-07
27.7135663925826,54.3636776177919,5.78980462113283e-07
27.7135663925826,54.9771006358731,3.80692410208464e-07
27.7135663925826,55.5905236539544,2.48371823275584e-07
27.7135663925826,56.2039466720356,1.60625149251664e-07
27.7135663925826,56.8173696901169,1.02276001250243e-07
28.3411626755176,26.759641804136,0.000299173891362726
28.3411626755176,27.3730648222172,0.000348529193908177
28.3411626755176,27.9864878402985,0.000395750913063751
28.3411626755176,28.5999108583797,0.000437315878370103
28.3411626755176,29.213333876461,0.000469811189029171
28.3411626755176,29.8267568945422,0.000490508861887475
28.3411626755176,30.4401799126234,0.000497789579002032
28.3411626755176,31.0536029307047,0.000491424299470901
28.3411626755176,31.6670259487859,0.000472586818410883
28.3411626755176,32.2804489668672,0.000443606727724574
28.3411626755176,32.8938719849484,0.000407565158095593
28.3411626755176,33.5072950030297,0.00036778358431986
28.3411626755176,34.1207180211109,0.000327311705476035
28.3411626755176,34.7341410391921,0.000288569469395174
28.3411626755176,35.3475640572734,0.000253113704647277
28.3411626755176,35.9609870753546,0.000221622774145079
28.3411626755176,36.5744100934359,0.000194082511061167
28.3411626755176,37.1878331115171,0.000169964788740917
28.3411626755176,37.8012561295984,0.00014856994944533
28.3411626755176,38.4146791476796,0.000129274249830493
28.3411626755176,39.0281021657608,0.000111610003134371
28.3411626755176,39.6415251838421,9.54336318781624e-05
28.3411626755176,40.2549482019233,8.07158837399885e-05
28.3411626755176,40.8683712200046,6.75884615990402e-05
28.3411626755176,41.4817942380858,5.6245928726751e-05
28.3411626755176,42.0952172561671,4.66621018384196e-05
28.3411626755176,42.7086402742483,3.8866270370901e-05
28.3411626755176,43.3220632923295,3.26747053349741e-05
28.3411626755176,43.9354863104108,2.79037906650826e-05
28.3411626755176,44.548909328492,2.43250120753333e-05
28.3411626755176,45.1623323465733,2.16394065193112e-05
28.3411626755176,45.7757553646545,1.96076313682292e-05
28.3411626755176,46.3891783827358,1.79716745818939e-05
28.3411626755176,47.002601400817,1.65066209024512e-05
28.3411626755176,47.6160244188982,1.50671158225053e-05
28.3411626755176,48.2294474369795,1.35320403457152e-05
28.3411626755176,48.8428704550607,1.18723804595595e-05
28.3411626755176,49.456293473142,1.01336799269622e-05
28.3411626755176,50.0697164912232,8.3699933896838e-06
28.3411626755176,50.6831395093045,6.68485062801414e-06
28.3411626755176,51.2965625273857,5.1579893454909e-06
28.3411626755176,51.9099855454669,3.85288039388598e-06
28.3411626755176,52.5234085635482,2.79506014925387e-06
28.3411626755176,53.1368315816294,1.97661443274186e-06
28.3411626755176,53.7502545997107,1.37355905491523e-06
28.3411626755176,54.3636776177919,9.41444026592229e-07
28.3411626755176,54.9771006358731,6.39163176921651e-07
28.3411626755176,55.5905236539544,4.31151104914379e-07
28.3411626755176,56.2039466720356,2.87819312962498e-07
28.3411626755176,56.8173696901169,1.88533415427819e-07
28.9687589584527,26.759641804136,0.000309310061510405
28.9687589584527,27.3730648222172,0.000363357464434283
28.9687589584527,27.9864878402985,0.00041547588579309
28.9687589584527,28.5999108583797,0.000461938664315223
28.9687589584527,29.213333876461,0.000499142192078536
28.9687589584527,29.8267568945422,0.000524206394112813
28.9687589584527,30.4401799126234,0.000535389184022779
28.9687589584527,31.0536029307047,0.000532371937858803
28.9687589584527,31.6670259487859,0.000516263778446263
28.9687589584527,32.2804489668672,0.000489345379672343
28.9687589584527,32.8938719849484,0.000454672292648984
28.9687589584527,33.5072950030297,0.000415562751602075
28.9687589584527,34.1207180211109,0.000375090142087148
28.9687589584527,34.7341410391921,0.000335719666660657
28.9687589584527,35.3475640572734,0.000299071491556467
28.9687589584527,35.9609870753546,0.000265894762517146
28.9687589584527,36.5744100934359,0.000236247396063792
28.9687589584527,37.1878331115171,0.00020967638115688
28.9687589584527,37.8012561295984,0.000185562153219065
28.9687589584527,38.4146791476796,0.000163357793564208
28.9687589584527,39.0281021657608,0.000142688271763089
28.9687589584527,39.6415251838421,0.000123510103926505
28.9687589584527,40.2549482019233,0.000105882588835264
28.9687589584527,40.8683712200046,9.0024507479562e-05
28.9687589584527,41.4817942380858,7.61895625842658e-05
28.9687589584527,42.0952172561671,6.43884354061875e-05
28.9687589584527,42.7086402742483,5.46677078594696e-05
28.9687589584527,43.3220632923295,4.68271957739847e-05
28.9687589584527,43.9354863104108,4.0653969377112e-05
28.9687589584527,44.548909328492,3.5882968371825e-05
28.9687589584527,45.1623323465733,3.21591718136605e-05
28.9687589584527,45.7757553646545,2.91958749300511e-05
28.9687589584527,46.3891783827358,2.66878162675374e-05
28.9687589584527,47.002601400817,2.43670541897957e-05
28.9687589584527,47.6160244188982,2.20714337812526e-05
28.9687589584527,48.2294474369795,1.96668451373547e-05
28.9687589584527,48.8428704550607,1.71330098718688e-05
28.9687589584527,49.456293473142,1.45441990553767e-05
28.9687589584527,50.0697164912232,1.19777398760987e-05
28.9687589584527,50.6831395093045,9.56817259095263e-06
28.9687589584527,51.2965625273857,7.4133809503284e-06
28.9687589584527,51.9099855454669,5.5871847222043e-06
28.9687589584527,52.5234085635482,4.11236149873815e-06
28.9687589584527,53.1368315816294,2.96849047660133e-06
28.9687589584527,53.7502545997107,2.11733585043482e-06
28.9687589584527,54.3636776177919,1.49599472815972e-06
28.9687589584527,54.9771006358731,1.0490589796947e-06
28.9687589584527,55.5905236539544,7.30226689787215e-07
28.9687589584527,56.2039466720356,5.01283497193731e-07
28.9687589584527,56.8173696901169,3.36220095712468e-07
29.5963552413877,26.759641804136,0.000310860572140305
29.5963552413877,27.3730648222172,0.000368035976839876
29.5963552413877,27.9864878402985,0.000423733665860287
29.5963552413877,28.5999108583797,0.000474192823776236
29.5963552413877,29.213333876461,0.000515766927819677
29.5963552413877,29.8267568945422,0.000545525137928466
29.5963552413877,30.4401799126234,0.000561632935344556
29.5963552413877,31.0536029307047,0.000563634882834004
29.5963552413877,31.6670259487859,0.000552455256615612
29.5963552413877,32.2804489668672,0.000530149926693382
29.5963552413877,32.8938719849484,0.000499544705210272
29.5963552413877,33.5072950030297,0.000463752617665343
29.5963552413877,34.1207180211109,0.000425694447924673
29.5963552413877,34.7341410391921,0.000387750691920429
29.5963552413877,35.3475640572734,0.000351526837444844
29.5963552413877,35.9609870753546,0.000317817633158789
29.5963552413877,36.5744100934359,0.000286771971277006
29.5963552413877,37.1878331115171,0.000258064985782057
29.5963552413877,37.8012561295984,0.000231230008120431
29.5963552413877,38.4146791476796,0.000205877857656707
29.5963552413877,39.0281021657608,0.0001818054698781
29.5963552413877,39.6415251838421,0.000159136692425481
29.5963552413877,40.2549482019233,0.000138076676089448
29.5963552413877,40.8683712200046,0.000118970147184426
29.5963552413877,41.4817942380858,0.00010215182109871
29.5963552413877,42.0952172561671,8.76823333962394e-05
29.5963552413877,42.7086402742483,7.5623058136089e-05
29.5963552413877,43.3220632923295,6.57500783205848e-05
29.5963552413877,43.9354863104108,5.78075047558778e-05
29.5963552413877,44.548909328492,5.1481663170235e-05
29.5963552413877,45.1623323465733,4.6350008063567e-05
29.5963552413877,45.7757553646545,4.20737037180118e-05
29.5963552413877,46.3891783827358,3.83025139714225e-05
29.5963552413877,47.002601400817,3.47322223502421e-05
29.5963552413877,47.6160244188982,3.11979612537265e-05
29.5963552413877,48.2294474369795,2.75657521743783e-05
29.5963552413877,48.8428704550607,2.38376401905018e-05
29.5963552413877,49.456293473142,2.01259787541924e-05
29.5963552413877,50.0697164912232,1.65338376031534e-05
29.5963552413877,50.6831395093045,1.32249858469008e-05
29.5963552413877,51.2965625273857,1.03082373162427e-05
29.5963552413877,51.9099855454669,7.85873616392534e-06
29.5963552413877,52.5234085635482,5.88683454867969e-06
29.5963552413877,53.1368315816294,4.35056749464584e-06
29.5963552413877,53.7502545997107,3.19175213396582e-06
29.5963552413877,54.3636776177919,2.32546857155067e-06
29.5963552413877,54.9771006358731,1.68135380778995e-06
29.5963552413877,55.5905236539544,1.20325631786991e-06
29.5963552413877,56.2039466720356,8.45406341999467e-07
29.5963552413877,56.8173696901169,5.77773920824513e-07
30.2239515243227,26.759641804136,0.000303900465450318
30.2239515243227,27.3730648222172,0.000362528127547523
30.2239515243227,27.9864878402985,0.000420375330491322
30.2239515243227,28.5999108583797,0.000473824932997788
30.2239515243227,29.213333876461,0.00051934047449018
30.2239515243227,29.8267568945422,0.000554044514241232
30.2239515243227,30.4401799126234,0.000576042332449962
30.2239515243227,31.0536029307047,0.00058469810514309
30.2239515243227,31.6670259487859,0.00058063796455385
30.2239515243227,32.2804489668672,0.000565527117928412
30.2239515243227,32.8938719849484,0.000541767819061187
30.2239515243227,33.5072950030297,0.000512073312774833
30.2239515243227,34.1207180211109,0.000479036195818897
30.2239515243227,34.7341410391921,0.000444814118471438
30.2239515243227,35.3475640572734,0.000410902072750676
30.2239515243227,35.9609870753546,0.00037809092609932
30.2239515243227,36.5744100934359,0.000346612997569332
30.2239515243227,37.1878331115171,0.00031630037874156
30.2239515243227,37.8012561295984,0.000286894694147305
30.2239515243227,38.4146791476796,0.000258238388818261
30.2239515243227,39.0281021657608,0.000230381663378501
30.2239515243227,39.6415251838421,0.000203692953451216
30.2239515243227,40.2549482019233,0.00017859646738263
30.2239515243227,40.8683712200046,0.000155618337468867
30.2239515243227,41.4817942380858,0.000135212195955976
30.2239515243227,42.0952172561671,0.000117512571645131
30.2239515243227,42.7086402742483,0.000102598787834091
30.2239515243227,43.3220632923295,9.02168459062662e-05
30.2239515243227,43.9354863104108,8.00516337043788e-05
30.2239515243227,44.548909328492,7.17236707834946e-05
30.2239515243227,45.1623323465733,6.47280082107999e-05
30.2239515243227,45.7757553646545,5.8667441887266e-05
30.2239515243227,46.3891783827358,5.31514389443686e-05
30.2239515243227,47.002601400817,4.7851271217236e-05
30.2239515243227,47.6160244188982,4.26197687106872e-05
30.2239515243227,48.2294474369795,3.73421600463383e-05
30.2239515243227,48.8428704550607,3.20603938440616e-05
30.2239515243227,49.456293473142,2.69345333079167e-05
30.2239515243227,50.0697164912232,2.20927307032163e-05
30.2239515243227,50.6831395093045,1.77208717166944e-05
30.2239515243227,51.2965625273857,1.39249930009269e-05
30.2239515243227,51.9099855454669,1.07665242557882e-05
30.2239515243227,52.5234085635482,8.22934950963744e-06
30.2239515243227,53.1368315816294,6.23828440274953e-06
30.2239515243227,53.7502545997107,4.70896301294783e-06
30.2239515243227,54.3636776177919,3.53210703414119e-06
30.2239515243227,54.9771006358731,2.62391054954365e-06
30.2239515243227,55.5905236539544,1.92161208561239e-06
30.2239515243227,56.2039466720356,1.37505515492234e-06
30.2239515243227,56.8173696901169,9.53248757219083e-07
30.8515478072577,26.759641804136,0.000289453165498679
30.8515478072577,27.3730648222172,0.000347929740434065
30.8515478072577,27.9864878402985,0.000406529309723889
30.8515478072577,28.5999108583797,0.000461943429453696
30.8515478072577,29.213333876461,0.00051088760673417
30.8515478072577,29.8267568945422,0.000550637803683814
30.8515478072577,30.4401799126234,0.000579277454027685
30.8515478072577,31.0536029307047,0.000595965668476143
30.8515478072577,31.6670259487859,0.000600948703928631
30.8515478072577,32.2804489668672,0.000595375240648974
30.8515478072577,32.8938719849484,0.000581071112301518
30.8515478072577,33.5072950030297,0.000560189102013976
30.8515478072577,34.1207180211109,0.000534837518758503
30.8515478072577,34.7341410391921,0.000506813624691207
30.8515478072577,35.3475640572734,0.000477386815437834
30.8515478072577,35.9609870753546,0.000447260023869188
30.8515478072577,36.5744100934359,0.000416698310978951
30.8515478072577,37.1878331115171,0.00038567514510843
30.8515478072577,37.8012561295984,0.000354157919312657
30.8515478072577,38.4146791476796,0.00032226890807824
30.8515478072577,39.0281021657608,0.000290380267258923
30.8515478072577,39.6415251838421,0.000259183051251296
30.8515478072577,40.2549482019233,0.000229405000322098
30.8515478072577,40.8683712200046,0.000201826548356835
30.8515478072577,41.4817942380858,0.00017707905541761
30.8515478072577,42.0952172561671,0.000155413257468924
30.8515478072577,42.7086402742483,0.00013694479491669
30.8515478072577,43.3220632923295,0.000121393679094933
30.8515478072577,43.9354863104108,0.00010837571420423
30.8515478072577,44.548909328492,9.74301727556678e-05
30.8515478072577,45.1623323465733,8.79566614730055e-05
30.8515478072577,45.7757553646545,7.94943996639995e-05
30.8515478072577,46.3891783827358,7.162024686003e-05
30.8515478072577,47.002601400817,6.39965709500066e-05
30.8515478072577,47.6160244188982,5.65182327343179e-05
30.8515478072577,48.2294474369795,4.91118046102735e-05
30.8515478072577,48.8428704550607,4.18775735365677e-05
30.8515478072577,49.456293473142,3.50307365344012e-05
30.8515478072577,50.0697164912232,2.87184142895352e-05
30.8515478072577,50.6831395093045,2.31348694018613e-05
30.8515478072577,51.2965625273857,1.83621884049752e-05
30.8515478072577,51.9099855454669,1.44266499737998e-05
30.8515478072577,52.5234085635482,1.12675537889871e-05
30.8515478072577,53.1368315816294,8.762332255547e-06
30.8515478072577,53.7502545997107,6.79414213997103e-06
30.8515478072577,54.3636776177919,5.22862266909867e-06
30.8515478072577,54.9771006358731,3.97259604498115e-06
30.8515478072577,55.5905236539544,2.96245989991291e-06
30.8515478072577,56.2039466720356,2.14907694311882e-06
30.8515478072577,56.8173696901169,1.50534745432819e-06
31.4791440901928,26.759641804136,0.000269312182656814
31.4791440901928,27.3730648222172,0.000326262775448453
31.4791440901928,27.9864878402985,0.000384372519840555
31.4791440901928,28.5999108583797,0.000440774477955422
31.4791440901928,29.213333876461,0.000492552040272183
31.4791440901928,29.8267568945422,0.000537223304745792
31.4791440901928,30.4401799126234,0.000572896573437813
31.4791440901928,31.0536029307047,0.000598531546085317
31.4791440901928,31.6670259487859,0.000613963371039407
31.4791440901928,32.2804489668672,0.000619762066378357
31.4791440901928,32.8938719849484,0.00061709004283606
31.4791440901928,33.5072950030297,0.000607435553819981
31.4791440901928,34.1207180211109,0.000592304001002531
31.4791440901928,34.7341410391921,0.000573006363816965
31.4791440901928,35.3475640572734,0.000550455604511538
31.4791440901928,35.9609870753546,0.000525144214374934
31.4791440901928,36.5744100934359,0.00049726587561063
31.4791440901928,37.1878331115171,0.000466860689052803
31.4791440901928,37.8012561295984,0.000434084657247976
31.4791440901928,38.4146791476796,0.000399345902476374
31.4791440901928,39.0281021657608,0.000363381364036105
31.4791440901928,39.6415251838421,0.000327275325960789
31.4791440901928,40.2549482019233,0.000292151423296854
31.4791440901928,40.8683712200046,0.00025913709540266
31.4791440901928,41.4817942380858,0.000229127288280346
31.4791440901928,42.0952172561671,0.000202557989767314
31.4791440901928,42.7086402742483,0.00017962391974642
31.4791440901928,43.3220632923295,0.00016004135969063
31.4791440901928,43.9354863104108,0.000143359322161636
31.4791440901928,44.548909328492,0.000129024981696171
31.4791440901928,45.1623323465733,0.000116331530585836
31.4791440901928,45.7757553646545,0.000104747902269609
31.4791440901928,46.3891783827358,9.38245417937485e-05
31.4791440901928,47.002601400817,8.32290056069422e-05
31.4791440901928,47.6160244188982,7.29206765589625e-05
31.4791440901928,48.2294474369795,6.28878860355554e-05
31.4791440901928,48.8428704550607,5.3304893546915e-05
31.4791440901928,49.456293473142,4.44457551806736e-05
31.4791440901928,50.0697164912232,3.64649666628645e-05
31.4791440901928,50.6831395093045,2.95463925849829e-05
31.4791440901928,51.2965625273857,2.37217994439069e-05
31.4791440901928,51.9099855454669,1.89570966955696e-05
31.4791440901928,52.5234085635482,1.51272220353322e-05
31.4791440901928,53.1368315816294,1.20474787088898e-05
31.4791440901928,53.7502545997107,9.56333162425748e-06
31.4791440901928,54.3636776177919,7.5168251472582e-06
31.4791440901928,54.9771006358731,5.8120906914224e-06
31.4791440901928,55.5905236539544,4.39260305686946e-06
31.4791440901928,56.2039466720356,3.21753260098949e-06
31.4791440901928,56.8173696901169,2.2698904929559e-06
32.1067403731278,26.759641804136,0.000245721096105262
32.1067403731278,27.3730648222172,0.000300107258992166
32.1067403731278,27.9864878402985,0.000356728743949641
32.1067403731278,28.5999108583797,0.000413248057298005
32.1067403731278,29.213333876461,0.000467197120284958
32.1067403731278,29.8267568945422,0.000516409569919236
32.1067403731278,30.4401799126234,0.000559075480853275
32.1067403731278,31.0536029307047,0.000593997624028989
32.1067403731278,31.6670259487859,0.000620629335093408
32.1067403731278,32.2804489668672,0.000638974792470004
32.1067403731278,32.8938719849484,0.000649522969024387
32.1067403731278,33.5072950030297,0.000653060052791458
32.1067403731278,34.1207180211109,0.000650415950389679
32.1067403731278,34.7341410391921,0.000642308317826312
32.1067403731278,35.3475640572734,0.000629153411153381
32.1067403731278,35.9609870753546,0.000611077499266695
32.1067403731278,36.5744100934359,0.000588048562546045
32.1067403731278,37.1878331115171,0.000560039948810102
32.1067403731278,37.8012561295984,0.000527301480007208
32.1067403731278,38.4146791476796,0.00049048351061964
32.1067403731278,39.0281021657608,0.000450694163668366
32.1067403731278,39.6415251838421,0.000409461641988099
32.1067403731278,40.2549482019233,0.000368392531726386
32.1067403731278,40.8683712200046,0.000329063087954385
32.1067403731278,41.4817942380858,0.000292737677776484
32.1067403731278,42.0952172561671,0.000260131427951748
32.1067403731278,42.7086402742483,0.000231588938361326
32.1067403731278,43.3220632923295,0.000206870991512776
32.1067403731278,43.9354863104108,0.000185484726082744
32.1067403731278,44.548909328492,0.000166790021746538
32.1067403731278,45.1623323465733,0.000149973788912311
32.1067403731278,45.7757553646545,0.000134431875617965
32.1067403731278,46.3891783827358,0.000119693938139833
32.1067403731278,47.002601400817,0.000105442276444857
32.1067403731278,47.6160244188982,9.17156999660778e-05
32.1067403731278,48.2294474369795,7.85762541683194e-05
32.1067403731278,48.8428704550607,6.62787893503893e-05
32.1067403731278,49.456293473142,5.51523771880015e-05
32.1067403731278,50.0697164912232,4.53402994550646e-05
32.1067403731278,50.6831395093045,3.6993028803426e-05
32.1067403731278,51.2965625273857,3.00626706210077e-05
32.1067403731278,51.9099855454669,2.44285825079765e-05
32.1067403731278,52.5234085635482,1.98827389767929e-05
32.1067403731278,53.1368315816294,1.61648439258587e-05
32.1067403731278,53.7502545997107,1.30796122500442e-05
32.1067403731278,54.3636776177919,1.04491919469127e-05
32.1067403731278,54.9771006358731,8.18374446595586e-06
32.1067403731278,55.5905236539544,6.24286673427265e-06
32.1067403731278,56.2039466720356,4.60224397164328e-06
32.1067403731278,56.8173696901169,3.26175154542937e-06
32.7343366560628,26.759641804136,0.000220976834134803
32.7343366560628,27.3730648222172,0.000272148090332661
32.7343366560628,27.9864878402985,0.00032657856519241
32.7343366560628,28.5999108583797,0.000382498236454599
32.7343366560628,29.213333876461,0.000437928500374324
32.7343366560628,29.8267568945422,0.000491073285710037
32.7343366560628,30.4401799126234,0.000540269062815083
32.7343366560628,31.0536029307047,0.000584238660156309
32.7343366560628,31.6670259487859,0.000622141167186874
32.7343366560628,32.2804489668672,0.000653500229502027
32.7343366560628,32.8938719849484,0.000678197025087806
32.7343366560628,33.5072950030297,0.000696345612730415
32.7343366560628,34.1207180211109,0.000708078312003354
32.7343366560628,34.7341410391921,0.000713439857581931
32.7343366560628,35.3475640572734,0.000712212527593709
32.7343366560628,35.9609870753546,0.000703981512690342
32.7343366560628,36.5744100934359,0.000688297910907192
32.7343366560628,37.1878331115171,0.000664885976070438
32.7343366560628,37.8012561295984,0.000633940898097001
32.7343366560628,38.4146791476796,0.000596258723101499
32.7343366560628,39.0281021657608,0.000553279616048607
32.7343366560628,39.6415251838421,0.000506993111253762
32.7343366560628,40.2549482019233,0.00045955523981393
32.7343366560628,40.8683712200046,0.000413088235257418
32.7343366560628,41.4817942380858,0.000369341244059766
32.7343366560628,42.0952172561671,0.000329422035437699
32.7343366560628,42.7086402742483,0.000293924192016655
32.7343366560628,43.3220632923295,0.000262731902273817
32.7343366560628,43.9354863104108,0.000235365384832549
32.7343366560628,44.548909328492,0.000211126393753803
32.7343366560628,45.1623323465733,0.000189113477044466
32.7343366560628,45.7757553646545,0.000168654508256919
32.7343366560628,46.3891783827358,0.000149263507024956
32.7343366560628,47.002601400817,0.000130639795102314
32.7343366560628,47.6160244188982,0.000112904438048087
32.7343366560628,48.2294474369795,9.61922203240011e-05
32.7343366560628,48.8428704550607,8.0833023980959e-05
32.7343366560628,49.456293473142,6.71989126205095e-05
32.7343366560628,50.0697164912232,5.53982935522888e-05
32.7343366560628,50.6831395093045,4.55247803976079e-05
32.7343366560628,51.2965625273857,3.74228648135232e-05
32.7343366560628,51.9099855454669,3.08623224852338e-05
32.7343366560628,52.5234085635482,2.5537770585847e-05
32.7343366560628,53.1368315816294,2.11025337278438e-05
32.7343366560628,53.7502545997107,1.73196870632276e-05
32.7343366560628,54.3636776177919,1.39958948143319e-05
32.7343366560628,54.9771006358731,1.10559916516519e-05
32.7343366560628,55.5905236539544,8.48349828844593e-06
32.7343366560628,56.2039466720356,6.27761928173157e-06
32.7343366560628,56.8173696901169,4.46069901476674e-06
33.3619329389978,26.759641804136,0.000197035326291463
33.3619329389978,27.3730648222172,0.000244712294923198
33.3619329389978,27.9864878402985,0.000296544076493122
33.3619329389978,28.5999108583797,0.000351319244264084
33.3619329389978,29.213333876461,0.000407551361645652
33.3619329389978,29.8267568945422,0.000463848938383219
33.3619329389978,30.4401799126234,0.000518761584519185
33.3619329389978,31.0536029307047,0.000571033095574801
33.3619329389978,31.6670259487859,0.000619659633629953
33.3619329389978,32.2804489668672,0.000663825222599452
33.3619329389978,32.8938719849484,0.000702928938091046
33.3619329389978,33.5072950030297,0.000736499376635028
33.3619329389978,34.1207180211109,0.000763997066414145
33.3619329389978,34.7341410391921,0.000784749055031287
33.3619329389978,35.3475640572734,0.000797786980977707
33.3619329389978,35.9609870753546,0.000801985766322255
33.3619329389978,36.5744100934359,0.000796279308268829
33.3619329389978,37.1878331115171,0.000779937167401573
33.3619329389978,37.8012561295984,0.000752916660265444
33.3619329389978,38.4146791476796,0.000716018536307444
33.3619329389978,39.0281021657608,0.000670927838672697
33.3619329389978,39.6415251838421,0.000620066897025318
33.3619329389978,40.2549482019233,0.000566167335311852
33.3619329389978,40.8683712200046,0.000511967181328502
33.3619329389978,41.4817942380858,0.000459803623322236
33.3619329389978,42.0952172561671,0.000411293760641326
33.3619329389978,42.7086402742483,0.0003673982146915
33.3619329389978,43.3220632923295,0.000328232503608021
33.3619329389978,43.9354863104108,0.000293419324361408
33.3619329389978,44.548909328492,0.000262264987086235
33.3619329389978,45.1623323465733,0.000233824660364317
33.3619329389978,45.7757553646545,0.000207379342391752
33.3619329389978,46.3891783827358,0.000182436385871828
33.3619329389978,47.002601400817,0.00015870802873905
33.3619329389978,47.6160244188982,0.000136386374636755
33.3619329389978,48.2294474369795,0.000115661856513326
33.3619329389978,48.8428704550607,9.69187123209432e-05
33.3619329389978,49.456293473142,8.05502546856458e-05
33.3619329389978,50.0697164912232,6.66023114196251e-05
33.3619329389978,50.6831395093045,5.50900230827157e-05
33.3619329389978,51.2965625273857,4.57270632003095e-05
33.3619329389978,51.9099855454669,3.81569559485415e-05
33.3619329389978,52.5234085635482,3.19692921583571e-05
33.3619329389978,53.1368315816294,2.67241816205037e-05
33.3619329389978,53.7502545997107,2.21443754630571e-05
33.3619329389978,54.3636776177919,1.80248945818605e-05
33.3619329389978,54.9771006358731,1.43119996512009e-05
33.3619329389978,55.5905236539544,1.10176806530851e-05
33.3619329389978,56.2039466720356,8.16869703955915e-06
33.3619329389978,56.8173696901169,5.81288298830235e-06
33.9895292219329,26.759641804136,0.000175248093237968
33.9895292219329,27.3730648222172,0.000219450609911993
33.9895292219329,27.9864878402985,0.000268525654454686
33.9895292219329,28.5999108583797,0.000321774475407164
33.9895292219329,29.213333876461,0.000378174135640191
33.9895292219329,29.8267568945422,0.000436752401039444
33.9895292219329,30.4401799126234,0.000496334500900141
33.9895292219329,31.0536029307047,0.000555795624912566
33.9895292219329,31.6670259487859,0.000614122959476249
33.9895292219329,32.2804489668672,0.000670332317377231
33.9895292219329,32.8938719849484,0.000723502318039919
33.9895292219329,33.5072950030297,0.000772700941337067
33.9895292219329,34.1207180211109,0.000816781635073516
33.9895292219329,34.7341410391921,0.000854346942672236
33.9895292219329,35.3475640572734,0.000883597480825432
33.9895292219329,35.9609870753546,0.000902559299865924
33.9895292219329,36.5744100934359,0.00090936986658808
33.9895292219329,37.1878331115171,0.000902645265441442
33.9895292219329,37.8012561295984,0.000881911700492261
33.9895292219329,38.4146791476796,0.000847804837476235
33.9895292219329,39.0281021657608,0.000802124220720143
33.9895292219329,39.6415251838421,0.000747644518278316
33.9895292219329,40.2549482019233,0.000687644594366658
33.9895292219329,40.8683712200046,0.000625501519080162
33.9895292219329,41.4817942380858,0.000564211123891497
33.9895292219329,42.0952172561671,0.000506001812447675
33.9895292219329,42.7086402742483,0.000452324775097216
33.9895292219329,43.3220632923295,0.000403656221375077
33.9895292219329,43.9354863104108,0.000359842470216445
33.9895292219329,44.548909328492,0.000320292511847875
33.9895292219329,45.1623323465733,0.000284093214180746
33.9895292219329,45.7757553646545,0.000250519584325502
33.9895292219329,46.3891783827358,0.000219087735803717
33.9895292219329,47.002601400817,0.000189514038047772
33.9895292219329,47.6160244188982,0.000162037415330957
33.9895292219329,48.2294474369795,0.00013687194443567
33.9895292219329,48.8428704550607,0.000114422400302736
33.9895292219329,49.456293473142,9.50746316783069e-05
33.9895292219329,50.0697164912232,7.87846298460142e-05
33.9895292219329,50.6831395093045,6.54736754256641e-05
33.9895292219329,51.2965625273857,5.47105025390333e-05
33.9895292219329,51.9099855454669,4.60052623412726e-05
33.9895292219329,52.5234085635482,3.88431105378233e-05
33.9895292219329,53.1368315816294,3.26881358153135e-05
33.9895292219329,53.7502545997107,2.7224836202122e-05
33.9895292219329,54.3636776177919,2.2237072572897e-05
33.9895292219329,54.9771006358731,1.76941250451904e-05
33.9895292219329,55.5905236539544,1.36347352699353e-05
33.9895292219329,56.2039466720356,1.01116928569368e-05
33.9895292219329,56.8173696901169,7.19687342670172e-06
34.6171255048679,26.759641804136,0.000156274308563596
34.6171255048679,27.3730648222172,0.00019721343645438
34.6171255048679,27.9864878402985,0.00024354214383339
34.6171255048679,28.5999108583797,0.000295004636916134
34.6171255048679,29.213333876461,0.0003509913447874
34.6171255048679,29.8267568945422,0.000410946929521753
34.6171255048679,30.4401799126234,0.000474024632916264
34.6171255048679,31.0536029307047,0.00053933588925274
34.6171255048679,31.6670259487859,0.000606013024614182
34.6171255048679,32.2804489668672,0.000673078521086621
34.6171255048679,32.8938719849484,0.000739462212478688
34.6171255048679,33.5072950030297,0.000803914243809915
34.6171255048679,34.1207180211109,0.000864773956760216
34.6171255048679,34.7341410391921,0.000919952423579178
34.6171255048679,35.3475640572734,0.000966789788594084
34.6171255048679,35.9609870753546,0.00100238010658933
34.6171255048679,36.5744100934359,0.00102393780222039
34.6171255048679,37.1878331115171,0.00102926643635068
34.6171255048679,37.8012561295984,0.00101728672464806
34.6171255048679,38.4146791476796,0.000988291175789114
34.6171255048679,39.0281021657608,0.000944029077313736
34.6171255048679,39.6415251838421,0.000887491168449752
34.6171255048679,40.2549482019233,0.000822405864779296
34.6171255048679,40.8683712200046,0.000752742662924779
34.6171255048679,41.4817942380858,0.000682166503811233
34.6171255048679,42.0952172561671,0.000613577644652645
34.6171255048679,42.7086402742483,0.000549024060879064
34.6171255048679,43.3220632923295,0.00048947774849151
34.6171255048679,43.9354863104108,0.00043515320863381
34.6171255048679,44.548909328492,0.000385695176813314
34.6171255048679,45.1623323465733,0.000340331994953324
34.6171255048679,45.7757553646545,0.000298402168889716
34.6171255048679,46.3891783827358,0.000259462955305733
34.6171255048679,47.002601400817,0.000223232290538412
34.6171255048679,47.6160244188982,0.000189968677028241
34.6171255048679,48.2294474369795,0.000159871408503269
34.6171255048679,48.8428704550607,0.000133325377957404
34.6171255048679,49.456293473142,0.000110677175075344
34.6171255048679,50.0697164912232,9.17689619818625e-05
34.6171255048679,50.6831395093045,7.64193877607362e-05
34.6171255048679,51.2965625273857,6.40467001511352e-05
34.6171255048679,51.9099855454669,5.40284498562877e-05
34.6171255048679,52.5234085635482,4.57519921926903e-05
34.6171255048679,53.1368315816294,3.85844162150995e-05
34.6171255048679,53.7502545997107,3.21728450493362e-05
34.6171255048679,54.3636776177919,2.62850494351127e-05
34.6171255048679,54.9771006358731,2.09081917007203e-05
34.6171255048679,55.5905236539544,1.60989146867679e-05
34.6171255048679,56.2039466720356,1.19281324897363e-05
34.6171255048679,56.8173696901169,8.48536493295116e-06
35.2447217878029,26.759641804136,0.000140164199180516
35.2447217878029,27.3730648222172,0.000178126450716729
35.2447217878029,27.9864878402985,0.00022179250418669
35.2447217878029,28.5999108583797,0.000271269447142727
35.2447217878029,29.213333876461,0.000326300189438272
35.2447217878029,29.8267568945422,0.000386730808125055
35.2447217878029,30.4401799126234,0.000452080974942428
35.2447217878029,31.0536029307047,0.000521785663546648
35.2447217878029,31.6670259487859,0.000595257746710402
35.2447217878029,32.2804489668672,0.000671681982059957
35.2447217878029,32.8938719849484,0.000749998782268157
35.2447217878029,33.5072950030297,0.000828782873442722
35.2447217878029,34.1207180211109,0.00090596934808914
35.2447217878029,34.7341410391921,0.000978848520150263
35.2447217878029,35.3475640572734,0.00104392895058745
35.2447217878029,35.9609870753546,0.00109736046043785
35.2447217878029,36.5744100934359,0.00113538209060121
35.2447217878029,37.1878331115171,0.00115489026593665
35.2447217878029,37.8012561295984,0.00115406890711276
35.2447217878029,38.4146791476796,0.00113270207241393
35.2447217878029,39.0281021657608,0.00109230408432594
35.2447217878029,39.6415251838421,0.00103589595788496
35.2447217878029,40.2549482019233,0.000967486756390347
35.2447217878029,40.8683712200046,0.0008915120354729
35.2447217878029,41.4817942380858,0.000812240066427112
35.2447217878029,42.0952172561671,0.000733242765784681
35.2447217878029,42.7086402742483,0.000657233177668438
35.2447217878029,43.3220632923295,0.000585801145240758
35.2447217878029,43.9354863104108,0.000519681952910893
35.2447217878029,44.548909328492,0.000458913816823179
35.2447217878029,45.1623323465733,0.000403005953336554
35.2447217878029,45.7757553646545,0.000351458973307631
35.2447217878029,46.3891783827358,0.000303925698314669
35.2447217878029,47.002601400817,0.000260137766993826
35.2447217878029,47.6160244188982,0.000220353171086216
35.2447217878029,48.2294474369795,0.000184722165636934
35.2447217878029,48.8428704550607,0.000153572262251506
35.2447217878029,49.456293473142,0.000127182763968982
35.2447217878029,50.0697164912232,0.000105266367678375
35.2447217878029,50.6831395093045,8.75386968773494e-05
35.2447217878029,51.2965625273857,7.32706672811177e-05
35.2447217878029,51.9099855454669,6.17141262173271e-05
35.2447217878029,52.5234085635482,5.21682114229174e-05
35.2447217878029,53.1368315816294,4.39008551917246e-05
35.2447217878029,53.7502545997107,3.65184554013472e-05
35.2447217878029,54.3636776177919,2.97597850890985e-05
35.2447217878029,54.9771006358731,2.36160986215023e-05
35.2447217878029,55.5905236539544,1.81452706200547e-05
35.2447217878029,56.2039466720356,1.34216710536123e-05
35.2447217878029,56.8173696901169,9.54124990501451e-06
35.8723180707379,26.759641804136,0.000126549698061347
35.8723180707379,27.3730648222172,0.000161799455215299
35.8723180707379,27.9864878402985,0.000202874763846047
35.8723180707379,28.5999108583797,0.000250165813952115
35.8723180707379,29.213333876461,0.000303705220176793
35.8723180707379,29.8267568945422,0.000363715583806998
35.8723180707379,30.4401799126234,0.00043010547919706
35.8723180707379,31.0536029307047,0.000502695748547286
35.8723180707379,31.6670259487859,0.00058128442707983
35.8723180707379,32.2804489668672,0.000665340195409806
35.8723180707379,32.8938719849484,0.000753946794053741
35.8723180707379,33.5072950030297,0.000845633244817402
35.8723180707379,34.1207180211109,0.000938048187472236
35.8723180707379,34.7341410391921,0.0010279654508355
35.8723180707379,35.3475640572734,0.00111114969783413
35.8723180707379,35.9609870753546,0.00118287051778952
35.8723180707379,36.5744100934359,0.00123842350371378
35.8723180707379,37.1878331115171,0.00127378175502145
35.8723180707379,37.8012561295984,0.00128632069028892
35.8723180707379,38.4146791476796,0.00127518141690539
35.8723180707379,39.0281021657608,0.00124145495208357
35.8723180707379,39.6415251838421,0.00118796977909328
35.8723180707379,40.2549482019233,0.00111878264538816
35.8723180707379,40.8683712200046,0.0010385889292482
35.8723180707379,41.4817942380858,0.000952110681260146
35.8723180707379,42.0952172561671,0.000863516784175023
35.8723180707379,42.7086402742483,0.000776196946695173
35.8723180707379,43.3220632923295,0.0006924470920696
35.8723180707379,43.9354863104108,0.000613663990948081
35.8723180707379,44.548909328492,0.000540445406587052
35.8723180707379,45.1623323465733,0.000472740443713745
35.8723180707379,45.7757553646545,0.000410337122072136
35.8723180707379,46.3891783827358,0.000353065458009023
35.8723180707379,47.002601400817,0.000300708720242724
35.8723180707379,47.6160244188982,0.000253525604524696
35.8723180707379,48.2294474369795,0.000211601631674071
35.8723180707379,48.8428704550607,0.000175184066168604
35.8723180707379,49.456293473142,0.000144467414893596
35.8723180707379,50.0697164912232,0.000119029913286321
35.8723180707379,50.6831395093045,9.84895895935651e-05
35.8723180707379,51.2965625273857,8.1977276690429e-05
35.8723180707379,51.9099855454669,6.86264263993672e-05
35.8723180707379,52.5234085635482,5.76550268195933e-05
35.8723180707379,53.1368315816294,4.82252272135266e-05
35.8723180707379,53.7502545997107,3.98936430677902e-05
35.8723180707379,54.3636776177919,3.23494463660002e-05
35.8723180707379,54.9771006358731,2.55669115621387e-05
35.8723180707379,55.5905236539544,1.95831327795518e-05
35.8723180707379,56.2039466720356,1.44565175603467e-05
35.8723180707379,56.8173696901169,1.02751882905869e-05
36.499914353673,26.759641804136,0.000114903020273405
36.499914353673,27.3730648222172,0.000147622448839578
36.499914353673,27.9864878402985,0.000186112397256945
36.499914353673,28.5999108583797,0.000230973732241026
36.499914353673,29.213333876461,0.000282470308513286
36.499914353673,29.8267568945422,0.000341169931407749
36.499914353673,30.4401799126234,0.000407375939604153
36.499914353673,31.0536029307047,0.000481329337402008
36.499914353673,31.6670259487859,0.000563281481245324
36.499914353673,32.2804489668672,0.000653066148898707
36.499914353673,32.8938719849484,0.000750010075285014
36.499914353673,33.5072950030297,0.000852707333542554
36.499914353673,34.1207180211109,0.000958639663684251
36.499914353673,34.7341410391921,0.00106419650060632
36.499914353673,35.3475640572734,0.00116453905139903
36.499914353673,35.9609870753546,0.00125419210928404
36.499914353673,36.5744100934359,0.00132762161823934
36.499914353673,37.1878331115171,0.00137994128029718
36.499914353673,37.8012561295984,0.00140771274868045
36.499914353673,38.4146791476796,0.00140934322420023
36.499914353673,39.0281021657608,0.00138532525484819
36.499914353673,39.6415251838421,0.00133805377197026
36.499914353673,40.2549482019233,0.00127135405227552
36.499914353673,40.8683712200046,0.00118990829215439
36.499914353673,41.4817942380858,0.00109866464735221
36.499914353673,42.0952172561671,0.00100223666981105
36.499914353673,42.7086402742483,0.000904633653002765
36.499914353673,43.3220632923295,0.000808893183947131
36.499914353673,43.9354863104108,0.000717180418200278
36.499914353673,44.548909328492,0.000630805506061235
36.499914353673,45.1623323465733,0.000550319656928415
36.499914353673,45.7757553646545,0.000475941277477279
36.499914353673,46.3891783827358,0.000407785735170419
36.499914353673,47.002601400817,0.000345758148591445
36.499914353673,47.6160244188982,0.000290151299057848
36.499914353673,48.2294474369795,0.000241001089332658
36.499914353673,48.8428704550607,0.000198476933298923
36.499914353673,49.456293473142,0.000162688440198479
36.499914353673,50.0697164912232,0.000133087710957644
36.499914353673,50.6831395093045,0.000109205007930365
36.499914353673,51.2965625273857,9.00392049091903e-05
36.499914353673,51.9099855454669,7.46088926626648e-05
36.499914353673,52.5234085635482,6.20511811285255e-05
36.499914353673,53.1368315816294,5.14092538307116e-05
36.499914353673,53.7502545997107,4.21745499816939e-05
36.499914353673,54.3636776177919,3.39596711190062e-05
36.499914353673,54.9771006358731,2.66958248317808e-05
36.499914353673,55.5905236539544,2.03752611840683e-05
36.499914353673,56.2039466720356,1.50189627574742e-05
36.499914353673,56.8173696901169,1.06922548828297e-05
37.127510636608,26.759641804136,0.000104649506224855
37.127510636608,27.3730648222172,0.000134926464611878
37.127510636608,27.9864878402985,0.00017076305883012
37.127510636608,28.5999108583797,0.000212908204644946
37.127510636608,29.213333876461,0.000261804738276648
37.127510636608,29.8267568945422,0.000318328143028342
37.127510636608,30.4401799126234,0.000383164439427564
37.127510636608,31.0536029307047,0.000456980095266989
37.127510636608,31.6670259487859,0.000540510148369166
37.127510636608,32.2804489668672,0.000633993900674754
37.127510636608,32.8938719849484,0.00073706741219877
37.127510636608,33.5072950030297,0.000848480264665597
37.127510636608,34.1207180211109,0.000965664892806941
37.127510636608,34.7341410391921,0.00108477922190708
37.127510636608,35.3475640572734,0.0012005629680086
37.127510636608,35.9609870753546,0.00130698996416075
37.127510636608,36.5744100934359,0.00139787941220536
37.127510636608,37.1878331115171,0.00146762102816961
37.127510636608,37.8012561295984,0.00151202232448214
37.127510636608,38.4146791476796,0.00152871702653034
37.127510636608,39.0281021657608,0.00151745411758248
37.127510636608,39.6415251838421,0.00147995954775014
37.127510636608,40.2549482019233,0.00141952884571245
37.127510636608,40.8683712200046,0.00134051621978668
37.127510636608,41.4817942380858,0.00124780846209649
37.127510636608,42.0952172561671,0.00114624211496798
37.127510636608,42.7086402742483,0.00104031709134942
37.127510636608,43.3220632923295,0.000933781905747256
37.127510636608,43.9354863104108,0.000829623056813805
37.127510636608,44.548909328492,0.000729979796775499
37.127510636608,45.1623323465733,0.000636151171325629
37.127510636608,45.7757553646545,0.000548933105577822
37.127510636608,46.3891783827358,0.000468855243047965
37.127510636608,47.002601400817,0.000396048497603871
37.127510636608,47.6160244188982,0.000330911323352743
37.127510636608,48.2294474369795,0.000273483505956204
37.127510636608,48.8428704550607,0.00022389058311596
37.127510636608,49.456293473142,0.00018217794556705
37.127510636608,50.0697164912232,0.000147692578363715
37.127510636608,50.6831395093045,0.000119887584515128
37.127510636608,51.2965625273857,9.76344286241029e-05
37.127510636608,51.9099855454669,7.98324146934824e-05
37.127510636608,52.5234085635482,6.55280135718107e-05
37.127510636608,53.1368315816294,5.36256990791601e-05
37.127510636608,53.7502545997107,4.35318636816731e-05
37.127510636608,54.3636776177919,3.47534838275834e-05
37.127510636608,54.9771006358731,2.71525170183442e-05
37.127510636608,55.5905236539544,2.06554218802884e-05
37.127510636608,56.2039466720356,1.52263503521644e-05
37.127510636608,56.8173696901169,1.08951006740609e-05
37.755106919543,26.759641804136,9.53389023005231e-05
37.755106919543,27.3730648222172,0.000123183575473422
37.755106919543,27.9864878402985,0.000156247223873364
37.755106919543,28.5999108583797,0.000195374299140446
37.755106919543,29.213333876461,0.000241140469862989
37.755106919543,29.8267568945422,0.000294684519068178
37.755106919543,30.4401799126234,0.00035704396065457
37.755106919543,31.0536029307047,0.000429287682904659
37.755106919543,31.6670259487859,0.000512628189166318
37.755106919543,32.2804489668672,0.000607713126243912
37.755106919543,32.8938719849484,0.000714523618748043
37.755106919543,33.5072950030297,0.000832035879931054
37.755106919543,34.1207180211109,0.000957745967739009
37.755106919543,34.7341410391921,0.00108774613368061
37.755106919543,35.3475640572734,0.00121656404529505
37.755106919543,35.9609870753546,0.00133785728594844
37.755106919543,36.5744100934359,0.00144503165996204
37.755106919543,37.1878331115171,0.00153194470683075
37.755106919543,37.8012561295984,0.00159376693839918
37.755106919543,38.4146791476796,0.00162737356517314
37.755106919543,39.0281021657608,0.00163166992929966
37.755106919543,39.6415251838421,0.00160750798422277
37.755106919543,40.2549482019233,0.00155736701651944
37.755106919543,40.8683712200046,0.00148494785866944
37.755106919543,41.4817942380858,0.00139475480064872
37.755106919543,42.0952172561671,0.00129157259167815
37.755106919543,42.7086402742483,0.00118019531199167
37.755106919543,43.3220632923295,0.00106497794001055
37.755106919543,43.9354863104108,0.000949711654777673
37.755106919543,44.548909328492,0.000837424815737359
37.755106919543,45.1623323465733,0.000730273614344288
37.755106919543,45.7757553646545,0.000629766519043463
37.755106919543,46.3891783827358,0.000536986076744835
37.755106919543,47.002601400817,0.000452420993339445
37.755106919543,47.6160244188982,0.000376683414159497
37.755106919543,48.2294474369795,0.00030990893113895
37.755106919543,48.8428704550607,0.000252245275004727
37.755106919543,49.456293473142,0.000203715515852746
37.755106919543,50.0697164912232,0.000163594151802025
37.755106919543,50.6831395093045,0.000131267204730555
37.755106919543,51.2965625273857,0.000105479042974321
37.755106919543,51.9099855454669,8.4997631877245e-05
37.755106919543,52.5234085635482,6.87599429166229e-05
37.755106919543,53.1368315816294,5.55086037727913e-05
37.755106919543,53.7502545997107,4.45443000097041e-05
37.755106919543,54.3636776177919,3.52423303569868e-05
37.755106919543,54.9771006358731,2.73739837363627e-05
37.755106919543,55.5905236539544,2.07865082460124e-05
37.755106919543,56.2039466720356,1.53732509935573e-05
37.755106919543,56.8173696901169,1.11203033807693e-05
38.382703202478,26.759641804136,8.66129156676794e-05
38.382703202478,27.3730648222172,0.000111997210007342
38.382703202478,27.9864878402985,0.00014216355389874
38.382703202478,28.5999108583797,0.000178008108574324
38.382703202478,29.213333876461,0.000220197737538633
38.382703202478,29.8267568945422,0.000270082092787406
38.382703202478,30.4401799126234,0.000328999141582055
38.382703202478,31.0536029307047,0.000398370352496724
38.382703202478,31.6670259487859,0.000479845268763247
38.382703202478,32.2804489668672,0.000574449495665678
38.382703202478,32.8938719849484,0.000682517419984089
38.382703202478,33.5072950030297,0.000803304220797398
38.382703202478,34.1207180211109,0.000934474283389137
38.382703202478,34.7341410391921,0.00107222327382029
38.382703202478,35.3475640572734,0.00121108786089188
38.382703202478,35.9609870753546,0.00134466505210699
38.382703202478,36.5744100934359,0.00146620955608058
38.382703202478,37.1878331115171,0.00156927676500593
38.382703202478,37.8012561295984,0.00164856400336734
38.382703202478,38.4146791476796,0.00170025688250371
38.382703202478,39.0281021657608,0.00172237394535555
38.382703202478,39.6415251838421,0.00171474132559377
38.382703202478,40.2549482019233,0.00167877803104686
38.382703202478,40.8683712200046,0.00161722900159046
38.382703202478,41.4817942380858,0.00153389245340913
38.382703202478,42.0952172561671,0.00143319744214333
38.382703202478,42.7086402742483,0.00131998248587611
38.382703202478,43.3220632923295,0.00119903420797393
38.382703202478,43.9354863104108,0.00107485660297331
38.382703202478,44.548909328492,0.00095135793825158
38.382703202478,45.1623323465733,0.00083160897519077
38.382703202478,45.7757553646545,0.000717937788865052
38.382703202478,46.3891783827358,0.00061211346860191
38.382703202478,47.002601400817,0.000515130180628488
38.382703202478,47.6160244188982,0.000427948244518676
38.382703202478,48.2294474369795,0.000350920914758191
38.382703202478,48.8428704550607,0.000284309370632508
38.382703202478,49.456293473142,0.000228172393260048
38.382703202478,50.0697164912232,0.000181751424848646
38.382703202478,50.6831395093045,0.000144371912528753
38.382703202478,51.2965625273857,0.000114646039084479
38.382703202478,51.9099855454669,9.11916316767664e-05
38.382703202478,52.5234085635482,7.28105428881521e-05
38.382703202478,53.1368315816294,5.80617407647311e-05
38.382703202478,53.7502545997107,4.61239939299453e-05
38.382703202478,54.3636776177919,3.62245501434533e-05
38.382703202478,54.9771006358731,2.80335888617141e-05
38.382703202478,55.5905236539544,2.13182325917113e-05
38.382703202478,56.2039466720356,1.58965534861883e-05
38.382703202478,56.8173696901169,1.17097238552666e-05
39.0102994854131,26.759641804136,7.8239941139596e-05
39.0102994854131,27.3730648222172,0.00010113922999576
39.0102994854131,27.9864878402985,0.000128326959143214
39.0102994854131,28.5999108583797,0.000160714522398426
39.0102994854131,29.213333876461,0.000199021534886466
39.0102994854131,29.8267568945422,0.000244748013450097
39.0102994854131,30.4401799126234,0.000299462660737782
39.0102994854131,31.0536029307047,0.000364866096942641
39.0102994854131,31.6670259487859,0.000442974192776882
39.0102994854131,32.2804489668672,0.000535132216069007
39.0102994854131,32.8938719849484,0.000642011322855528
39.0102994854131,33.5072950030297,0.000763179002440675
39.0102994854131,34.1207180211109,0.000896559932323382
39.0102994854131,34.7341410391921,0.00103861499422492
39.0102994854131,35.3475640572734,0.0011841065175068
39.0102994854131,35.9609870753546,0.00132682798899808
39.0102994854131,36.5744100934359,0.00146015320631536
39.0102994854131,37.1878331115171,0.00157758526266681
39.0102994854131,37.8012561295984,0.00167354648492946
39.0102994854131,38.4146791476796,0.00174365197455391
39.0102994854131,39.0281021657608,0.00178505430400612
39.0102994854131,39.6415251838421,0.00179647214914148
39.0102994854131,40.2549482019233,0.00177808735687432
39.0102994854131,40.8683712200046,0.00173143795542314
39.0102994854131,41.4817942380858,0.00165931886129296
39.0102994854131,42.0952172561671,0.0015654950582255
39.0102994854131,42.7086402742483,0.00145456480830005
39.0102994854131,43.3220632923295,0.00133151201313956
39.0102994854131,43.9354863104108,0.00120139007499102
39.0102994854131,44.548909328492,0.00106890605863909
39.0102994854131,45.1623323465733,0.000938043314165605
39.0102994854131,45.7757553646545,0.000812017464240635
39.0102994854131,46.3891783827358,0.000693398654566155
39.0102994854131,47.002601400817,0.000583833835079323
39.0102994854131,47.6160244188982,0.000484776069855609
39.0102994854131,48.2294474369795,0.000396931941283206
39.0102994854131,48.8428704550607,0.000320778947477105
39.0102994854131,49.456293473142,0.000256476471437425
39.0102994854131,50.0697164912232,0.000203273506868971
39.0102994854131,50.6831395093045,0.000160437439894882
39.0102994854131,51.2965625273857,0.000126441156144379
39.0102994854131,51.9099855454669,9.97331209347423e-05
39.0102994854131,52.5234085635482,7.89552534904375e-05
39.0102994854131,53.1368315816294,6.24701603509598e-05
39.0102994854131,53.7502545997107,4.93291291172582e-05
39.0102994854131,54.3636776177919,3.86100385160456e-05
39.0102994854131,54.9771006358731,2.98859326043664e-05
39.0102994854131,55.5905236539544,2.28565356186765e-05
39.0102994854131,56.2039466720356,1.72702108710923e-05
39.0102994854131,56.8173696901169,1.30284997618993e-05
39.6378957683481,26.759641804136,7.00425413473687e-05
39.6378957683481,27.3730648222172,9.04601038467897e-05
39.6378957683481,27.9864878402985,0.000114657385701096
39.6378957683481,28.5999108583797,0.000143531331826499
39.6378957683481,29.213333876461,0.000177819173605837
39.6378957683481,29.8267568945422,0.000219105137546288
39.6378957683481,30.4401799126234,0.000269104660859253
39.6378957683481,31.0536029307047,0.000329706168469739
39.6378957683481,31.6670259487859,0.000403196782022256
39.6378957683481,32.2804489668672,0.000491161288220255
39.6378957683481,32.8938719849484,0.000594568791557597
39.6378957683481,33.5072950030297,0.000713312041663643
39.6378957683481,34.1207180211109,0.000845649545104219
39.6378957683481,34.7341410391921,0.000988450548940946
39.6378957683481,35.3475640572734,0.00113690007964799
39.6378957683481,35.9609870753546,0.00128522823841626
39.6378957683481,36.5744100934359,0.00142718661304331
39.6378957683481,37.1878331115171,0.00155647797686104
39.6378957683481,37.8012561295984,0.00166746858327213
39.6378957683481,38.4146791476796,0.00175536435793147
39.6378957683481,39.0281021657608,0.00181653681017767
39.6378957683481,39.6415251838421,0.00184859390111433
39.6378957683481,40.2549482019233,0.00185038617249479
39.6378957683481,40.8683712200046,0.0018220667960776
39.6378957683481,41.4817942380858,0.00176518190332911
39.6378957683481,42.0952172561671,0.00168254576560961
39.6378957683481,42.7086402742483,0.00157822135605415
39.6378957683481,43.3220632923295,0.00145711668512575
39.6378957683481,43.9354863104108,0.00132461452567321
39.6378957683481,44.548909328492,0.00118607545164505
39.6378957683481,45.1623323465733,0.00104633382682858
39.6378957683481,45.7757553646545,0.000909513693138232
39.6378957683481,46.3891783827358,0.000779067010738532
39.6378957683481,47.002601400817,0.000657420931250957
39.6378957683481,47.6160244188982,0.000546654852250518
39.6378957683481,48.2294474369795,0.000447957560593045
39.6378957683481,48.8428704550607,0.000362120588759944
39.6378957683481,49.456293473142,0.000289464617843487
39.6378957683481,50.0697164912232,0.000229282122456239
39.6378957683481,50.6831395093045,0.000180781173574062
39.6378957683481,51.2965625273857,0.000142290049826674
39.6378957683481,51.9099855454669,0.000112074576378254
39.6378957683481,52.5234085635482,8.86002564236457e-05
39.6378957683481,53.1368315816294,7.00363671054495e-05
39.6378957683481,53.7502545997107,5.5316735959847e-05
39.6378957683481,54.3636776177919,4.33876057702781e-05
39.6378957683481,54.9771006358731,3.37457103080882e-05
39.6378957683481,55.5905236539544,2.60501239510992e-05
39.6378957683481,56.2039466720356,1.99956756590636e-05
39.6378957683481,56.8173696901169,1.54558477161883e-05
40.2654920512831,26.759641804136,6.18870113875968e-05
40.2654920512831,27.3730648222172,7.98593670346949e-05
40.2654920512831,27.9864878402985,0.000101123962985348
40.2654920512831,28.5999108583797,0.000126540772829984
40.2654920512831,29.213333876461,0.000156834635701678
40.2654920512831,29.8267568945422,0.00019360750132846
40.2654920512831,30.4401799126234,0.000238631408859898
40.2654920512831,31.0536029307047,0.000293882204151083
40.2654920512831,31.6670259487859,0.000361807647014247
40.2654920512831,32.2804489668672,0.000444137598148087
40.2654920512831,32.8938719849484,0.000542080771304042
40.2654920512831,33.5072950030297,0.00065584590162215
40.2654920512831,34.1207180211109,0.00078407410760851
40.2654920512831,34.7341410391921,0.000924155874669749
40.2654920512831,35.3475640572734,0.00107186215954423
40.2654920512831,35.9609870753546,0.00122206615776886
40.2654920512831,36.5744100934359,0.00136912685903616
40.2654920512831,37.1878331115171,0.00150718374947651
40.2654920512831,37.8012561295984,0.00163077121045497
40.2654920512831,38.4146791476796,0.00173487708521155
40.2654920512831,39.0281021657608,0.00181523299972327
40.2654920512831,39.6415251838421,0.00186840962801008
40.2654920512831,40.2549482019233,0.0018919201535715
40.2654920512831,40.8683712200046,0.00188444096338853
40.2654920512831,41.4817942380858,0.00184609591007539
40.2654920512831,42.0952172561671,0.00177850938611542
40.2654920512831,42.7086402742483,0.00168493239503264
40.2654920512831,43.3220632923295,0.00156991385258887
40.2654920512831,43.9354863104108,0.00143891397200646
40.2654920512831,44.548909328492,0.00129775506605304
40.2654920512831,45.1623323465733,0.0011520092274061
40.2654920512831,45.7757553646545,0.00100667982447057
40.2654920512831,46.3891783827358,0.000866135241940122
40.2654920512831,47.002601400817,0.000733670376490369
40.2654920512831,47.6160244188982,0.000612090835716751
40.2654920512831,48.2294474369795,0.000503167406449557
40.2654920512831,48.8428704550607,0.000408080590137846
40.2654920512831,49.456293473142,0.000327357932996134
40.2654920512831,50.0697164912232,0.000260362363664976
40.2654920512831,50.6831395093045,0.000206240165050027
40.2654920512831,51.2965625273857,0.000163177222286012
40.2654920512831,51.9099855454669,0.000129256865122631
40.2654920512831,52.5234085635482,0.000102767756957799
40.2654920512831,53.1368315816294,8.17093671562618e-05
40.2654920512831,53.7502545997107,6.49256342653762e-05
40.2654920512831,54.3636776177919,5.12677603476872e-05
40.2654920512831,54.9771006358731,4.01918009916269e-05
40.2654920512831,55.5905236539544,3.13531215774361e-05
40.2654920512831,56.2039466720356,2.44170347061432e-05
40.2654920512831,56.8173696901169,1.92443054596879e-05
40.8930883342181,26.759641804136,5.37482592054252e-05
40.8930883342181,27.3730648222172,6.93489978755331e-05
40.8930883342181,27.9864878402985,8.78012794611762e-05
40.8930883342181,28.5999108583797,0.000109912307181066
40.8930883342181,29.213333876461,0.000136370841909497
40.8930883342181,29.8267568945422,0.000168735150991979
40.8930883342181,30.4401799126234,0.000208746674122089
40.8930883342181,31.0536029307047,0.000258369240097223
40.8930883342181,31.6670259487859,0.000320095908356609
40.8930883342181,32.2804489668672,0.000395702403786688
40.8930883342181,32.8938719849484,0.000486564688966259
40.8930883342181,33.5072950030297,0.000593177237739541
40.8930883342181,34.1207180211109,0.000714584916564938
40.8930883342181,34.7341410391921,0.000848774432811571
40.8930883342181,35.3475640572734,0.000992222306215726
40.8930883342181,35.9609870753546,0.0011406048910766
40.8930883342181,36.5744100934359,0.00128907469365711
40.8930883342181,37.1878331115171,0.00143241388777607
40.8930883342181,37.8012561295984,0.00156553719531381
40.8930883342181,38.4146791476796,0.00168341805575162
40.8930883342181,39.0281021657608,0.00178133002082732
40.8930883342181,39.6415251838421,0.00185494540545946
40.8930883342181,40.2549482019233,0.00190051736580616
40.8930883342181,40.8683712200046,0.00191524402186714
40.8930883342181,41.4817942380858,0.00189773962569567
40.8930883342181,42.0952172561671,0.0018482700015599
40.8930883342181,42.7086402742483,0.00176904488646332
40.8930883342181,43.3220632923295,0.00166399216949378
40.8930883342181,43.9354863104108,0.00153839411755775
40.8930883342181,44.548909328492,0.00139831804376219
40.8930883342181,45.1623323465733,0.00124991997323384
40.8930883342181,45.7757553646545,0.00109900329379303
40.8930883342181,46.3891783827358,0.000950831501030668
40.8930883342181,47.002601400817,0.000809597569972338
40.8930883342181,47.6160244188982,0.000678879759293554
40.8930883342181,48.2294474369795,0.00056108280868005
40.8930883342181,48.8428704550607,0.000457814263649511
40.8930883342181,49.456293473142,0.000369830951504389
40.8930883342181,50.0697164912232,0.000296582452515301
40.8930883342181,50.6831395093045,0.000237153584840592
40.8930883342181,51.2965625273857,0.000189603396477939
40.8930883342181,51.9099855454669,0.000151852798359216
40.8930883342181,52.5234085635482,0.000122035405007306
40.8930883342181,53.1368315816294,9.802692880516e-05
40.8930883342181,53.7502545997107,7.86257689185124e-05
40.8930883342181,54.3636776177919,6.26403719722391e-05
40.8930883342181,54.9771006358731,4.95320243384909e-05
40.8930883342181,55.5905236539544,3.89941374176552e-05
40.8930883342181,56.2039466720356,3.0690812910736e-05
40.8930883342181,56.8173696901169,2.44868377939112e-05
41.5206846171532,26.759641804136,4.5726932310382e-05
41.5206846171532,27.3730648222172,5.90695624695327e-05
41.5206846171532,27.9864878402985,7.48793951043452e-05
41.5206846171532,28.5999108583797,9.39004071143729e-05
41.5206846171532,29.213333876461,0.000116768582972921
41.5206846171532,29.8267568945422,0.000144947778233697
41.5206846171532,30.4401799126234,0.000180074306832082
41.5206846171532,31.0536029307047,0.000224012715693998
41.5206846171532,31.6670259487859,0.000279193997454231
41.5206846171532,32.2804489668672,0.000347347090201465
41.5206846171532,32.8938719849484,0.000429936938266931
41.5206846171532,33.5072950030297,0.000527696631448153
41.5206846171532,34.1207180211109,0.000640068293180755
41.5206846171532,34.7341410391921,0.00076566760610808
41.5206846171532,35.3475640572734,0.0009017460225379
41.5206846171532,35.9609870753546,0.00104488649664127
41.5206846171532,36.5744100934359,0.00119116492072465
41.5206846171532,37.1878331115171,0.00133616491320656
41.5206846171532,37.8012561295984,0.00147536265906239
41.5206846171532,38.4146791476796,0.00160391280350441
41.5206846171532,39.0281021657608,0.00171683256547499
41.5206846171532,39.6415251838421,0.00180908353343644
41.5206846171532,40.2549482019233,0.00187580940220209
41.5206846171532,40.8683712200046,0.0019128190124933
41.5206846171532,41.4817942380858,0.00191722679975281
41.5206846171532,42.0952172561671,0.00188786304591901
41.5206846171532,42.7086402742483,0.00182574249738369
41.5206846171532,43.3220632923295,0.00173396207792614
41.5206846171532,43.9354863104108,0.00161739503946993
41.5206846171532,44.548909328492,0.00148213257077263
41.5206846171532,45.1623323465733,0.00133473052797855
41.5206846171532,45.7757553646545,0.00118166188441027
41.5206846171532,46.3891783827358,0.00102899878385242
41.5206846171532,47.002601400817,0.00088179013006055
41.5206846171532,47.6160244188982,0.00074436383955868
41.5206846171532,48.2294474369795,0.000619749330688673
41.5206846171532,48.8428704550607,0.000509974476547343
41.5206846171532,49.456293473142,0.000416022646539152
41.5206846171532,50.0697164912232,0.000337438958571567
41.5206846171532,50.6831395093045,0.000273257628457813
41.5206846171532,51.2965625273857,0.000221447238519047
41.5206846171532,51.9099855454669,0.000179812561160272
41.5206846171532,52.5234085635482,0.000146380368689224
41.5206846171532,53.1368315816294,0.000118970089693465
41.5206846171532,53.7502545997107,9.63914900357401e-05
41.5206846171532,54.3636776177919,7.74713613798224e-05
41.5206846171532,54.9771006358731,6.1724612440762e-05
41.5206846171532,55.5905236539544,4.89216926208369e-05
41.5206846171532,56.2039466720356,3.87527241691121e-05
41.5206846171532,56.8173696901169,3.11012887637982e-05
42.1482809000882,26.759641804136,3.79170236264085e-05
42.1482809000882,27.3730648222172,4.91319639892973e-05
42.1482809000882,27.9864878402985,6.24859835983038e-05
42.1482809000882,28.5999108583797,7.86554241915112e-05
42.1482809000882,29.213333876461,9.82149815752599e-05
42.1482809000882,29.8267568945422,0.00012249815912928
42.1482809000882,30.4401799126234,0.000152980578135105
42.1482809000882,31.0536029307047,0.000191359300271507
42.1482809000882,31.6670259487859,0.000239912132342243
42.1482809000882,32.2804489668672,0.000300242459927285
42.1482809000882,32.8938719849484,0.000373826442071043
42.1482809000882,33.5072950030297,0.000461576340274307
42.1482809000882,34.1207180211109,0.000563299882672214
42.1482809000882,34.7341410391921,0.000678232499474339
42.1482809000882,35.3475640572734,0.00080441843845506
42.1482809000882,35.9609870753546,0.000939389632224169
42.1482809000882,36.5744100934359,0.00108021158806477
42.1482809000882,37.1878331115171,0.00122336890020225
42.1482809000882,37.8012561295984,0.00136503281860709
42.1482809000882,38.4146791476796,0.00150070721933233
42.1482809000882,39.0281021657608,0.00162535330766601
42.1482809000882,39.6415251838421,0.00173343905277456
42.1482809000882,40.2549482019233,0.00181920854991132
42.1482809000882,40.8683712200046,0.0018772555365405
42.1482809000882,41.4817942380858,0.0019033058599392
42.1482809000882,42.0952172561671,0.00189478283764177
42.1482809000882,42.7086402742483,0.0018514482868848
42.1482809000882,43.3220632923295,0.00177543311071364
42.1482809000882,43.9354863104108,0.00167101583805491
42.1482809000882,44.548909328492,0.00154410184910998
42.1482809000882,45.1623323465733,0.00140144088145276
42.1482809000882,45.7757553646545,0.00124999479672555
42.1482809000882,46.3891783827358,0.00109648886922793
42.1482809000882,47.002601400817,0.000946706381600184
42.1482809000882,47.6160244188982,0.000805626441491543
42.1482809000882,48.2294474369795,0.000676829634220088
42.1482809000882,48.8428704550607,0.000562713802673677
42.1482809000882,49.456293473142,0.00046446556552033
42.1482809000882,50.0697164912232,0.000381734363718564
42.1482809000882,50.6831395093045,0.000313533465581622
42.1482809000882,51.2965625273857,0.00025780358522682
42.1482809000882,51.9099855454669,0.000212308200135056
42.1482809000882,52.5234085635482,0.000175040908213955
42.1482809000882,53.1368315816294,0.000143847617612844
42.1482809000882,53.7502545997107,0.000117610474600386
42.1482809000882,54.3636776177919,9.52342734271838e-05
42.1482809000882,54.9771006358731,7.63285598606245e-05
42.1482809000882,55.5905236539544,6.0769064655446e-05
42.1482809000882,56.2039466720356,4.82928178098276e-05
42.1482809000882,56.8173696901169,3.88125249584445e-05
42.7758771830232,26.759641804136,3.05501677987589e-05
42.7758771830232,27.3730648222172,3.97948872880102e-05
42.7758771830232,27.9864878402985,5.08956551082432e-05
42.7758771830232,28.5999108583797,6.44603572383597e-05
42.7758771830232,29.213333876461,8.10001951402417e-05
42.7758771830232,29.8267568945422,0.000101698152929531
42.7758771830232,30.4401799126234,0.000127835981776799
42.7758771830232,31.0536029307047,0.000160899528971744
42.7758771830232,31.6670259487859,0.000202946601093153
42.7758771830232,32.2804489668672,0.000255398330518708
42.7758771830232,32.8938719849484,0.000319674008996587
42.7758771830232,33.5072950030297,0.000396801715251407
42.7758771830232,34.1207180211109,0.000486904676177936
42.7758771830232,34.7341410391921,0.00058979179886536
42.7758771830232,35.3475640572734,0.000704269136223115
42.7758771830232,35.9609870753546,0.00082879808312472
42.7758771830232,36.5744100934359,0.000961432195929575
42.7758771830232,37.1878331115171,0.00109958829863097
42.7758771830232,37.8012561295984,0.00124020564987505
42.7758771830232,38.4146791476796,0.00137926155439039
42.7758771830232,39.0281021657608,0.00151184184720618
42.7758771830232,39.6415251838421,0.00163215028772476
42.7758771830232,40.2549482019233,0.00173378656677074
42.7758771830232,40.8683712200046,0.00181038080842588
42.7758771830232,41.4817942380858,0.00185648155372196
42.7758771830232,42.0952172561671,0.00186824453449501
42.7758771830232,42.7086402742483,0.00184422639005089
42.7758771830232,43.3220632923295,0.0017855435846345
42.7758771830232,43.9354863104108,0.00169575054608903
42.7758771830232,44.548909328492,0.0015803767887118
42.7758771830232,45.1623323465733,0.00144614253059725
42.7758771830232,45.7757553646545,0.0013002685261796
42.7758771830232,46.3891783827358,0.00114990861834294
42.7758771830232,47.002601400817,0.00100137974228261
42.7758771830232,47.6160244188982,0.000860140877153292
42.7758771830232,48.2294474369795,0.00073019176582644
42.7758771830232,48.8428704550607,0.000614214533144754
42.7758771830232,49.456293473142,0.000513564501385503
42.7758771830232,50.0697164912232,0.00042801300880437
42.7758771830232,50.6831395093045,0.000356607991850868
42.7758771830232,51.2965625273857,0.000297353974651929
42.7758771830232,51.9099855454669,0.00024807582720085
42.7758771830232,52.5234085635482,0.000206829186043933
42.7758771830232,53.1368315816294,0.00017157711589088
42.7758771830232,53.7502545997107,0.000141331167336397
42.7758771830232,54.3636776177919,0.000115123450400118
42.7758771830232,54.9771006358731,9.26840215446596e-05
42.7758771830232,55.5905236539544,7.40058710321487e-05
42.7758771830232,56.2039466720356,5.88836730537954e-05
42.7758771830232,56.8173696901169,4.72634888482558e-05
43.4034734659582,26.759641804136,2.3866688345693e-05
43.4034734659582,27.3730648222172,3.13317741382131e-05
43.4034734659582,27.9864878402985,4.04046825125456e-05
43.4034734659582,28.5999108583797,5.16260668899367e-05
43.4034734659582,29.213333876461,6.54450418207296e-05
43.4034734659582,29.8267568945422,8.28870125996685e-05
43.4034734659582,30.4401799126234,0.000105026611162688
43.4034734659582,31.0536029307047,0.000133117910116179
43.4034734659582,31.6670259487859,0.00016895744854945
43.4034734659582,32.2804489668672,0.000213751583096126
43.4034734659582,32.8938719849484,0.000268809915075984
43.4034734659582,33.5072950030297,0.000335216373038274
43.4034734659582,34.1207180211109,0.00041334909764106
43.4034734659582,34.7341410391921,0.000503515940040511
43.4034734659582,35.3475640572734,0.000605212732901315
43.4034734659582,35.9609870753546,0.000717755031025453
43.4034734659582,36.5744100934359,0.000840118885050933
43.4034734659582,37.1878331115171,0.000970616213257485
43.4034734659582,37.8012561295984,0.00110696264519112
43.4034734659582,38.4146791476796,0.0012456815085751
43.4034734659582,39.0281021657608,0.0013821325885048
43.4034734659582,39.6415251838421,0.00151048276359212
43.4034734659582,40.2549482019233,0.00162397217009841
43.4034734659582,40.8683712200046,0.00171558103570737
43.4034734659582,41.4817942380858,0.00177897869404997
43.4034734659582,42.0952172561671,0.00180929362161891
43.4034734659582,42.7086402742483,0.00180402477572955
43.4034734659582,43.3220632923295,0.00176330993973508
43.4034734659582,43.9354863104108,0.0016899071887809
43.4034734659582,44.548909328492,0.00158880323193753
43.4034734659582,45.1623323465733,0.00146645369921633
43.4034734659582,45.7757553646545,0.00133006693986008
43.4034734659582,46.3891783827358,0.0011869425501275
43.4034734659582,47.002601400817,0.00104366447130222
43.4034734659582,47.6160244188982,0.00090594252788714
43.4034734659582,48.2294474369795,0.000778021045308626
43.4034734659582,48.8428704550607,0.000662760010224595
43.4034734659582,49.456293473142,0.000561648937569292
43.4034734659582,50.0697164912232,0.000474614030566715
43.4034734659582,50.6831395093045,0.0004008208730578
43.4034734659582,51.2965625273857,0.000338454525070002
43.4034734659582,51.9099855454669,0.00028552402619299
43.4034734659582,52.5234085635482,0.000240253903720522
43.4034734659582,53.1368315816294,0.000200812417926495
43.4034734659582,53.7502545997107,0.000166385020761932
43.4034734659582,54.3636776177919,0.000136162804398683
43.4034734659582,54.9771006358731,0.000110002554703457
43.4034734659582,55.5905236539544,8.80086714363015e-05
43.4034734659582,56.2039466720356,7.00334652915623e-05
43.4034734659582,56.8173696901169,5.60551911545239e-05
44.0310697488933,26.759641804136,1.80368798555592e-05
44.0310697488933,27.3730648222172,2.39276084464436e-05
44.0310697488933,27.9864878402985,3.12005209631001e-05
44.0310697488933,28.5999108583797,4.03317150931718e-05
44.0310697488933,29.213333876461,5.17122076099581e-05
44.0310697488933,29.8267568945422,6.6214284316063e-05
44.0310697488933,30.4401799126234,8.47102637446448e-05
44.0310697488933,31.0536029307047,0.000108223861239662
44.0310697488933,31.6670259487859,0.00013827515336401
44.0310697488933,32.2804489668672,0.0001758479869382
44.0310697488933,32.8938719849484,0.000222108550490666
44.0310697488933,33.5072950030297,0.00027814560549411
44.0310697488933,34.1207180211109,0.000344527698383486
44.0310697488933,34.7341410391921,0.000421967215336073
44.0310697488933,35.3475640572734,0.000510544951889717
44.0310697488933,35.9609870753546,0.000610308175741121
44.0310697488933,36.5744100934359,0.000721034113140311
44.0310697488933,37.1878331115171,0.000841830786297778
44.0310697488933,37.8012561295984,0.000971138172673055
44.0310697488933,38.4146791476796,0.00110604687625504
44.0310697488933,39.0281021657608,0.00124230381381014
44.0310697488933,39.6415251838421,0.00137425316720069
44.0310697488933,40.2549482019233,0.00149507301211429
44.0310697488933,40.8683712200046,0.00159744804565216
44.0310697488933,41.4817942380858,0.00167452923688688
44.0310697488933,42.0952172561671,0.00172073571930521
44.0310697488933,42.7086402742483,0.00173273632587633
44.0310697488933,43.3220632923295,0.00170979623157826
44.0310697488933,43.9354863104108,0.00165385555708291
44.0310697488933,44.548909328492,0.0015692158479845
44.0310697488933,45.1623323465733,0.00146183050809335
44.0310697488933,45.7757553646545,0.00133859838658922
44.0310697488933,46.3891783827358,0.0012066443678958
44.0310697488933,47.002601400817,0.00107251033492226
44.0310697488933,47.6160244188982,0.000941893729613449
44.0310697488933,48.2294474369795,0.000819087325705005
44.0310697488933,48.8428704550607,0.000707017404791954
44.0310697488933,49.456293473142,0.000607281643276518
44.0310697488933,50.0697164912232,0.000520010379844962
44.0310697488933,50.6831395093045,0.000444591297751861
44.0310697488933,51.2965625273857,0.000379521337188673
44.0310697488933,51.9099855454669,0.000323124307219571
44.0310697488933,52.5234085635482,0.000273900344284597
44.0310697488933,53.1368315816294,0.000230299260736608
44.0310697488933,53.7502545997107,0.000191707784755011
44.0310697488933,54.3636776177919,0.000157487825095048
44.0310697488933,54.9771006358731,0.000127610284552655
44.0310697488933,55.5905236539544,0.00010227008574963
44.0310697488933,56.2039466720356,8.13684924824962e-05
44.0310697488933,56.8173696901169,6.49111931883677e-05
44.6586660318283,26.759641804136,1.31893556335914e-05
44.6586660318283,27.3730648222172,1.77321640126371e-05
44.6586660318283,27.9864878402985,2.34489485660057e-05
44.6586660318283,28.5999108583797,3.07544521327644e-05
44.6586660318283,29.213333876461,3.99860070862267e-05
44.6586660318283,29.8267568945422,5.18741659390553e-05
44.6586660318283,30.4401799126234,6.71055647339981e-05
44.6586660318283,31.0536029307047,8.64903511140613e-05
44.6586660318283,31.6670259487859,0.000111277523796791
44.6586660318283,32.2804489668672,0.00014224007568588
44.6586660318283,32.8938719849484,0.000180384968760741
44.6586660318283,33.5072950030297,0.000226766000625205
44.6586660318283,34.1207180211109,0.000282079399549879
44.6586660318283,34.7341410391921,0.000347338213037849
44.6586660318283,35.3475640572734,0.000423083485972998
44.6586660318283,35.9609870753546,0.00050994095648819
44.6586660318283,36.5744100934359,0.000608329855371176
44.6586660318283,37.1878331115171,0.000718011231310851
44.6586660318283,37.8012561295984,0.000838052240211494
44.6586660318283,38.4146791476796,0.000966090118366589
44.6586660318283,39.0281021657608,0.00109833704646516
44.6586660318283,39.6415251838421,0.00122950544876156
44.6586660318283,40.2549482019233,0.00135300027119034
44.6586660318283,40.8683712200046,0.0014615748567153
44.6586660318283,41.4817942380858,0.00154824909865449
44.6586660318283,42.0952172561671,0.00160709156491612
44.6586660318283,42.7086402742483,0.00163421742757008
44.6586660318283,43.3220632923295,0.00162817419251933
44.6586660318283,43.9354863104108,0.00159010413018108
44.6586660318283,44.548909328492,0.00152351016533364
44.6586660318283,45.1623323465733,0.00143361945388902
44.6586660318283,45.7757553646545,0.00132672383499746
44.6586660318283,46.3891783827358,0.00120944590856326
44.6586660318283,47.002601400817,0.00108796595247929
44.6586660318283,47.6160244188982,0.000967700124739474
44.6586660318283,48.2294474369795,0.000852793630741587
44.6586660318283,48.8428704550607,0.000746134293679464
44.6586660318283,49.456293473142,0.000649411969725185
44.6586660318283,50.0697164912232,0.000563018801026663
44.6586660318283,50.6831395093045,0.000486675495957268
44.6586660318283,51.2965625273857,0.0004193195924813
44.6586660318283,51.9099855454669,0.00035971190263851
44.6586660318283,52.5234085635482,0.000306722664085447
44.6586660318283,53.1368315816294,0.000259142099147283
44.6586660318283,53.7502545997107,0.00021656957613349
44.6586660318283,54.3636776177919,0.000178534224894133
44.6586660318283,54.9771006358731,0.000145096808339509
44.6586660318283,55.5905236539544,0.000116514275716954
44.6586660318283,56.2039466720356,9.27241533058091e-05
44.6586660318283,56.8173696901169,7.37534956388761e-05
45.2862623147633,26.759641804136,9.33339046140632e-06
45.2862623147633,27.3730648222172,1.27562049947589e-05
45.2862623147633,27.9864878402985,1.71595396443873e-05
45.2862623147633,28.5999108583797,2.2900020205506e-05
45.2862623147633,29.213333876461,3.02651757846214e-05
45.2862623147633,29.8267568945422,3.98587989323766e-05
45.2862623147633,30.4401799126234,5.22057152411445e-05
45.2862623147633,31.0536029307047,6.7929630743052e-05
45.2862623147633,31.6670259487859,8.80301950650493e-05
45.2862623147633,32.2804489668672,0.000113096236617521
45.2862623147633,32.8938719849484,0.000143976502257242
45.2862623147633,33.5072950030297,0.000181662972676763
45.2862623147633,34.1207180211109,0.000226923352692652
45.2862623147633,34.7341410391921,0.000280967133135431
45.2862623147633,35.3475640572734,0.000344662752425232
45.2862623147633,35.9609870753546,0.000419046514057449
45.2862623147633,36.5744100934359,0.000505001250764727
45.2862623147633,37.1878331115171,0.000602773823049448
45.2862623147633,37.8012561295984,0.000711934376453744
45.2862623147633,38.4146791476796,0.000830616661858338
45.2862623147633,39.0281021657608,0.000955544613844423
45.2862623147633,39.6415251838421,0.00108195718061446
45.2862623147633,40.2549482019233,0.00120374409990156
45.2862623147633,40.8683712200046,0.00131406716642408
45.2862623147633,41.4817942380858,0.00140618813603949
45.2862623147633,42.0952172561671,0.00147418303299452
45.2862623147633,42.7086402742483,0.00151390353312929
45.2862623147633,43.3220632923295,0.00152335986847059
45.2862623147633,43.9354863104108,0.00150294972014536
45.2862623147633,44.548909328492,0.00145529981463236
45.2862623147633,45.1623323465733,0.00138472146153886
45.2862623147633,45.7757553646545,0.00129663218835372
45.2862623147633,46.3891783827358,0.00119685269675961
45.2862623147633,47.002601400817,0.00109090650395195
45.2862623147633,47.6160244188982,0.000983682740830621
45.2862623147633,48.2294474369795,0.000879002577705017
45.2862623147633,48.8428704550607,0.00077962488134283
45.2862623147633,49.456293473142,0.000687321567308762
45.2862623147633,50.0697164912232,0.00060279896318707
45.2862623147633,50.6831395093045,0.000526208240672686
45.2862623147633,51.2965625273857,0.000457033602949194
45.2862623147633,51.9099855454669,0.000394569848706307
45.2862623147633,52.5234085635482,0.000338128968015417
45.2862623147633,53.1368315816294,0.000286880153192964
45.2862623147633,53.7502545997107,0.000240635503101476
45.2862623147633,54.3636776177919,0.000199080428598501
45.2862623147633,54.9771006358731,0.000162339907566112
45.2862623147633,55.5905236539544,0.000130706095681575
45.2862623147633,56.2039466720356,0.000104141936350645
45.2862623147633,56.8173696901169,8.26912079838273e-05
45.9138585976984,26.759641804136,6.39892316438001e-06
45.9138585976984,27.3730648222172,8.92226215861193e-06
45.9138585976984,27.9864878402985,1.22488163380167e-05
45.9138585976984,28.5999108583797,1.66803007837965e-05
45.9138585976984,29.213333876461,2.24574855312725e-05
45.9138585976984,29.8267568945422,3.00730833523621e-05
45.9138585976984,30.4401799126234,3.99165333905815e-05
45.9138585976984,31.0536029307047,5.24564952032747e-05
45.9138585976984,31.6670259487859,6.84747848939866e-05
45.9138585976984,32.2804489668672,8.84104958895623e-05
45.9138585976984,32.8938719849484,0.000112967082436782
45.9138585976984,33.5072950030297,0.000143058980342734
45.9138585976984,34.1207180211109,0.000179478041764209
45.9138585976984,34.7341410391921,0.000223533815760655
45.9138585976984,35.3475640572734,0.000276293903530072
45.9138585976984,35.9609870753546,0.000339041270341906
45.9138585976984,36.5744100934359,0.000412946656247661
45.9138585976984,37.1878331115171,0.000498574995858975
45.9138585976984,37.8012561295984,0.000595869220070484
45.9138585976984,38.4146791476796,0.00070339426364897
45.9138585976984,39.0281021657608,0.00081840472658474
45.9138585976984,39.6415251838421,0.000936782163311662
45.9138585976984,40.2549482019233,0.00105310526391469
45.9138585976984,40.8683712200046,0.00116122531825597
45.9138585976984,41.4817942380858,0.00125496432941981
45.9138585976984,42.0952172561671,0.0013287228927279
45.9138585976984,42.7086402742483,0.00137836009111507
45.9138585976984,43.3220632923295,0.00140153441773374
45.9138585976984,43.9354863104108,0.00139798013154683
45.9138585976984,44.548909328492,0.00136941615259225
45.9138585976984,45.1623323465733,0.00131910579346683
45.9138585976984,45.7757553646545,0.00125138662000836
45.9138585976984,46.3891783827358,0.00117103953330908
45.9138585976984,47.002601400817,0.00108269178280883
45.9138585976984,47.6160244188982,0.000990506054531526
45.9138585976984,48.2294474369795,0.00089783486020574
45.9138585976984,48.8428704550607,0.00080723197152471
45.9138585976984,49.456293473142,0.000720536569984011
45.9138585976984,50.0697164912232,0.000638798551614674
45.9138585976984,50.6831395093045,0.000562662330145068
45.9138585976984,51.2965625273857,0.000492224087644264
45.9138585976984,51.9099855454669,0.00042737186290903
45.9138585976984,52.5234085635482,0.000367903512783597
45.9138585976984,53.1368315816294,0.000313388798313806
45.9138585976984,53.7502545997107,0.000263851075463495
45.9138585976984,54.3636776177919,0.000219125219653313
45.9138585976984,54.9771006358731,0.000179384785024383
45.9138585976984,55.5905236539544,0.000144940142187152
45.9138585976984,56.2039466720356,0.000115774152583175
45.9138585976984,56.8173696901169,9.19436848000501e-05
46.5414548806334,26.759641804136,4.27263389909189e-06
46.5414548806334,27.3730648222172,6.09634396497296e-06
46.5414548806334,27.9864878402985,8.56366309953327e-06
46.5414548806334,28.5999108583797,1.19252730284465e-05
46.5414548806334,29.213333876461,1.63785281650077e-05
46.5414548806334,29.8267568945422,2.23208493311109e-05
46.5414548806334,30.4401799126234,3.00331060747283e-05
46.5414548806334,31.0536029307047,3.98608969083412e-05
46.5414548806334,31.6670259487859,5.24043908078274e-05
46.5414548806334,32.2804489668672,6.79888244598772e-05
46.5414548806334,32.8938719849484,8.71916547582463e-05
46.5414548806334,33.5072950030297,0.000110841700810977
46.5414548806334,34.1207180211109,0.000139716519473659
46.5414548806334,34.7341410391921,0.00017514211354708
46.5414548806334,35.3475640572734,0.000218271001787065
46.5414548806334,35.9609870753546,0.000270487423686837
46.5414548806334,36.5744100934359,0.000333094299618743
46.5414548806334,37.1878331115171,0.000406825079802295
46.5414548806334,37.8012561295984,0.000491875589475188
46.5414548806334,38.4146791476796,0.000587172451648665
46.5414548806334,39.0281021657608,0.000690495458959621
46.5414548806334,39.6415251838421,0.000798435945874637
46.5414548806334,40.2549482019233,0.000906396067771881
46.5414548806334,40.8683712200046,0.00100911468583276
46.5414548806334,41.4817942380858,0.00110120993257964
46.5414548806334,42.0952172561671,0.00117765542088922
46.5414548806334,42.7086402742483,0.00123454666101798
46.5414548806334,43.3220632923295,0.00126936777048879
46.5414548806334,43.9354863104108,0.00128129596322526
46.5414548806334,44.548909328492,0.00127116490940946
46.5414548806334,45.1623323465733,0.00124113228706584
46.5414548806334,45.7757553646545,0.00119433423595481
46.5414548806334,46.3891783827358,0.00113435858589924
46.5414548806334,47.002601400817,0.00106477244440217
46.5414548806334,47.6160244188982,0.000988871880848375
46.5414548806334,48.2294474369795,0.000909432481016645
46.5414548806334,48.8428704550607,0.000828736955153997
46.5414548806334,49.456293473142,0.000748661614354276
46.5414548806334,50.0697164912232,0.000670592258164786
46.5414548806334,50.6831395093045,0.000595680110329907
46.5414548806334,51.2965625273857,0.000524647536239733
46.5414548806334,51.9099855454669,0.000457992172081874
46.5414548806334,52.5234085635482,0.000396014878302264
46.5414548806334,53.1368315816294,0.000338696281022318
46.5414548806334,53.7502545997107,0.000286276533908175
46.5414548806334,54.3636776177919,0.00023874562187484
46.5414548806334,54.9771006358731,0.00019632684006339
46.5414548806334,55.5905236539544,0.000159345157723209
46.5414548806334,56.2039466720356,0.000127803546886672
46.5414548806334,56.8173696901169,0.000101767473610175
47.1690511635684,26.759641804136,2.77962521824911e-06
47.1690511635684,27.3730648222172,4.07213267052598e-06
47.1690511635684,27.9864878402985,5.86788665833069e-06
47.1690511635684,28.5999108583797,8.37062037773184e-06
47.1690511635684,29.213333876461,1.17376287652649e-05
47.1690511635684,29.8267568945422,1.6285364313518e-05
47.1690511635684,30.4401799126234,2.22105786963951e-05
47.1690511635684,31.0536029307047,2.97648664021654e-05
47.1690511635684,31.6670259487859,3.94029880936339e-05
47.1690511635684,32.2804489668672,5.13691878929885e-05
47.1690511635684,32.8938719849484,6.61367845616082e-05
47.1690511635684,33.5072950030297,8.4447029118734e-05
47.1690511635684,34.1207180211109,0.000107035250675025
47.1690511635684,34.7341410391921,0.000135178590331179
47.1690511635684,35.3475640572734,0.000170023224224542
47.1690511635684,35.9609870753546,0.000212939883061171
47.1690511635684,36.5744100934359,0.000265240991621975
47.1690511635684,37.1878331115171,0.000327710232711696
47.1690511635684,37.8012561295984,0.000400697060729397
47.1690511635684,38.4146791476796,0.000483422303129249
47.1690511635684,39.0281021657608,0.000574162056507058
47.1690511635684,39.6415251838421,0.000670230948175647
47.1690511635684,40.2549482019233,0.000767910182174537
47.1690511635684,40.8683712200046,0.000862927526259408
47.1690511635684,41.4817942380858,0.000950835152673792
47.1690511635684,42.0952172561671,0.00102734409598473
47.1690511635684,42.7086402742483,0.00108896038699911
47.1690511635684,43.3220632923295,0.00113315496006505
47.1690511635684,43.9354863104108,0.00115867712423715
47.1690511635684,44.548909328492,0.00116555552020428
47.1690511635684,45.1623323465733,0.00115486756429154
47.1690511635684,45.7757553646545,0.0011285220298643
47.1690511635684,46.3891783827358,0.00108885581465222
47.1690511635684,47.002601400817,0.00103829606812598
47.1690511635684,47.6160244188982,0.000979194782627133
47.1690511635684,48.2294474369795,0.000913677386999779
47.1690511635684,48.8428704550607,0.000843694171928268
47.1690511635684,49.456293473142,0.000771105446752403
47.1690511635684,50.0697164912232,0.000697581298068778
47.1690511635684,50.6831395093045,0.000624739037080996
47.1690511635684,51.2965625273857,0.000553889555265327
47.1690511635684,51.9099855454669,0.000486116457397215
47.1690511635684,52.5234085635482,0.000422219241635993
47.1690511635684,53.1368315816294,0.000362595455876331
47.1690511635684,53.7502545997107,0.000307720808373948
47.1690511635684,54.3636776177919,0.000257762723142722
47.1690511635684,54.9771006358731,0.000213013650975357
47.1690511635684,55.5905236539544,0.00017382153816029
47.1690511635684,56.2039466720356,0.000140212092951165
47.1690511635684,56.8173696901169,0.000112250064663554
47.7966474465034,26.759641804136,1.77261122369905e-06
47.7966474465034,27.3730648222172,2.67280979692343e-06
47.7966474465034,27.9864878402985,3.95612267683267e-06
47.7966474465034,28.5999108583797,5.78386517367798e-06
47.7966474465034,29.213333876461,8.27718950679701e-06
47.7966474465034,29.8267568945422,1.16845546664146e-05
47.7966474465034,30.4401799126234,1.6139790092572e-05
47.7966474465034,31.0536029307047,2.18252126318476e-05
47.7966474465034,31.6670259487859,2.9083498691814e-05
47.7966474465034,32.2804489668672,3.81048804084411e-05
47.7966474465034,32.8938719849484,4.92794838242976e-05
47.7966474465034,33.5072950030297,6.32626132312548e-05
47.7966474465034,34.1207180211109,8.07287550351372e-05
47.7966474465034,34.7341410391921,0.000102859678959543
47.7966474465034,35.3475640572734,0.000130729164475389
47.7966474465034,35.9609870753546,0.000165613489662659
47.7966474465034,36.5744100934359,0.000208748389065592
47.7966474465034,37.1878331115171,0.00026088444957229
47.7966474465034,37.8012561295984,0.000322449232100832
47.7966474465034,38.4146791476796,0.000392895516623802
47.7966474465034,39.0281021657608,0.000470946716793828
47.7966474465034,39.6415251838421,0.000554604655655268
47.7966474465034,40.2549482019233,0.00064101142643503
47.7966474465034,40.8683712200046,0.000726892729621372
47.7966474465034,41.4817942380858,0.000808778049150001
47.7966474465034,42.0952172561671,0.000883197320736834
47.7966474465034,42.7086402742483,0.000947184301386011
47.7966474465034,43.3220632923295,0.000998337727357007
47.7966474465034,43.9354863104108,0.00103512524390602
47.7966474465034,44.548909328492,0.00105690243251512
47.7966474465034,45.1623323465733,0.00106376952200446
47.7966474465034,45.7757553646545,0.00105647323172413
47.7966474465034,46.3891783827358,0.00103613290461314
47.7966474465034,47.002601400817,0.00100403598997061
47.7966474465034,47.6160244188982,0.00096157119386084
47.7966474465034,48.2294474369795,0.000910171513193453
47.7966474465034,48.8428704550607,0.000851395264588534
47.7966474465034,49.456293473142,0.000787010373490679
47.7966474465034,50.0697164912232,0.000718878970262081
47.7966474465034,50.6831395093045,0.000648995618845297
47.7966474465034,51.2965625273857,0.000579178762198846
47.7966474465034,51.9099855454669,0.000511043223429422
47.7966474465034,52.5234085635482,0.000445868123714496
47.7966474465034,53.1368315816294,0.000384474006624443
47.7966474465034,53.7502545997107,0.000327604025036044
47.7966474465034,54.3636776177919,0.000275639072261265
47.7966474465034,54.9771006358731,0.000228972877490829
47.7966474465034,55.5905236539544,0.000187990494771164
47.7966474465034,56.2039466720356,0.00015273994435531
47.7966474465034,56.8173696901169,0.00012326754362198
48.4242437294385,26.759641804136,1.11662670620413e-06
48.4242437294385,27.3730648222172,1.73463287925465e-06
48.4242437294385,27.9864878402985,2.63645733889062e-06
48.4242437294385,28.5999108583797,3.94622849688447e-06
48.4242437294385,29.213333876461,5.75370480750413e-06
48.4242437294385,29.8267568945422,8.25112071691998e-06
48.4242437294385,30.4401799126234,1.15267767615133e-05
48.4242437294385,31.0536029307047,1.57132164668701e-05
48.4242437294385,31.6670259487859,2.10690547639251e-05
48.4242437294385,32.2804489668672,2.77498337378314e-05
48.4242437294385,32.8938719849484,3.60799176053633e-05
48.4242437294385,33.5072950030297,4.66320105993082e-05
48.4242437294385,34.1207180211109,6.00093424583022e-05
48.4242437294385,34.7341410391921,7.72700707523594e-05
48.4242437294385,35.3475640572734,9.93749816218598e-05
48.4242437294385,35.9609870753546,0.00012745810446203
48.4242437294385,36.5744100934359,0.000162627111971519
48.4242437294385,37.1878331115171,0.000205548830783757
48.4242437294385,37.8012561295984,0.000256674982124022
48.4242437294385,38.4146791476796,0.000315633255501809
48.4242437294385,39.0281021657608,0.000381528694470197
48.4242437294385,39.6415251838421,0.000452972966732737
48.4242437294385,40.2549482019233,0.000527890510175819
48.4242437294385,40.8683712200046,0.000603937150149566
48.4242437294385,41.4817942380858,0.000678583407376308
48.4242437294385,42.0952172561671,0.000749188342440629
48.4242437294385,42.7086402742483,0.00081337907521439
48.4242437294385,43.3220632923295,0.000869001703004746
48.4242437294385,43.9354863104108,0.000914397944935987
48.4242437294385,44.548909328492,0.000948421874517937
48.4242437294385,45.1623323465733,0.000970362339963272
48.4242437294385,45.7757553646545,0.000979944860601719
48.4242437294385,46.3891783827358,0.000977180129143514
48.4242437294385,47.002601400817,0.000962282509957015
48.4242437294385,47.6160244188982,0.00093570563032921
48.4242437294385,48.2294474369795,0.000898172770395095
48.4242437294385,48.8428704550607,0.000850792552305765
48.4242437294385,49.456293473142,0.000795147552095495
48.4242437294385,50.0697164912232,0.000733171640499068
48.4242437294385,50.6831395093045,0.00066711557299719
48.4242437294385,51.2965625273857,0.000599197138645189
48.4242437294385,51.9099855454669,0.000531489513172735
48.4242437294385,52.5234085635482,0.000465724690808249
48.4242437294385,53.1368315816294,0.000403153093706473
48.4242437294385,53.7502545997107,0.000344824276263905
48.4242437294385,54.3636776177919,0.000291373137547484
48.4242437294385,54.9771006358731,0.000243328582175179
48.4242437294385,55.5905236539544,0.000201123244571057
48.4242437294385,56.2039466720356,0.000164817626261944
48.4242437294385,56.8173696901169,0.000134410898776647
49.0518400123735,26.759641804136,6.92261191951974e-07
49.0518400123735,27.3730648222172,1.10741635394939e-06
49.0518400123735,27.9864878402985,1.72578053524478e-06
49.0518400123735,28.5999108583797,2.63979537088998e-06
49.0518400123735,29.213333876461,3.91310418937066e-06
49.0518400123735,29.8267568945422,5.69229062379878e-06
49.0518400123735,30.4401799126234,8.03380653675403e-06
49.0518400123735,31.0536029307047,1.10351943059032e-05
49.0518400123735,31.6670259487859,1.48934192102266e-05
49.0518400123735,32.2804489668672,1.97417793036085e-05
49.0518400123735,32.8938719849484,2.58525821304324e-05
49.0518400123735,33.5072950030297,3.37206075543406e-05
49.0518400123735,34.1207180211109,4.38744473566946e-05
49.0518400123735,34.7341410391921,5.72364527201269e-05
49.0518400123735,35.3475640572734,7.46362852521173e-05
49.0518400123735,35.9609870753546,9.70464030805178e-05
49.0518400123735,36.5744100934359,0.000125424553893302
49.0518400123735,37.1878331115171,0.000160330803552621
49.0518400123735,37.8012561295984,0.000202205755648012
49.0518400123735,38.4146791476796,0.00025080172311704
49.0518400123735,39.0281021657608,0.000305529948079769
49.0518400123735,39.6415251838421,0.000365506969702033
49.0518400123735,40.2549482019233,0.000429319929404763
49.0518400123735,40.8683712200046,0.000495431628424012
49.0518400123735,41.4817942380858,0.000562157404078099
49.0518400123735,42.0952172561671,0.000627638437245019
49.0518400123735,42.7086402742483,0.000690114045027019
49.0518400123735,43.3220632923295,0.000747770378676163
49.0518400123735,43.9354863104108,0.000798974098018276
49.0518400123735,44.548909328492,0.000842268275920098
49.0518400123735,45.1623323465733,0.000876335386076269
49.0518400123735,45.7757553646545,0.000900073323409766
49.0518400123735,46.3891783827358,0.000912549078034799
49.0518400123735,47.002601400817,0.000913022980571732
49.0518400123735,47.6160244188982,0.000901081950763066
49.0518400123735,48.2294474369795,0.000876747732347508
49.0518400123735,48.8428704550607,0.000840631361424768
49.0518400123735,49.456293473142,0.000794034545626006
49.0518400123735,50.0697164912232,0.000738832722061101
49.0518400123735,50.6831395093045,0.000677397834938456
49.0518400123735,51.2965625273857,0.000612226404255659
49.0518400123735,51.9099855454669,0.000545767391387611
49.0518400123735,52.5234085635482,0.000480171440358547
49.0518400123735,53.1368315816294,0.000417120260939223
49.0518400123735,53.7502545997107,0.00035800383857376
49.0518400123735,54.3636776177919,0.000303743665659518
49.0518400123735,54.9771006358731,0.000255028296951556
49.0518400123735,55.5905236539544,0.000212338126635741
49.0518400123735,56.2039466720356,0.000175725190184423
49.0518400123735,56.8173696901169,0.000145104673714372
49.6794362953085,26.759641804136,4.24759782757461e-07
49.6794362953085,27.3730648222172,6.98285481276853e-07
49.6794362953085,27.9864878402985,1.11268204460701e-06
49.6794362953085,28.5999108583797,1.7345826278088e-06
49.6794362953085,29.213333876461,2.6071226864823e-06
49.6794362953085,29.8267568945422,3.8407338524881e-06
49.6794362953085,30.4401799126234,5.47024332458026e-06
49.6794362953085,31.0536029307047,7.56868986911814e-06
49.6794362953085,31.6670259487859,1.02880657591007e-05
49.6794362953085,32.2804489668672,1.37457878868538e-05
49.6794362953085,32.8938719849484,1.81716497672535e-05
49.6794362953085,33.5072950030297,2.39873168816114e-05
49.6794362953085,34.1207180211109,3.16475975519699e-05
49.6794362953085,34.7341410391921,4.19380146387317e-05
49.6794362953085,35.3475640572734,5.5554776403006e-05
49.6794362953085,35.9609870753546,7.33089349393873e-05
49.6794362953085,36.5744100934359,9.60063873461073e-05
49.6794362953085,37.1878331115171,0.000124096314430588
49.6794362953085,37.8012561295984,0.000157986398311797
49.6794362953085,38.4146791476796,0.000197510921773832
49.6794362953085,39.0281021657608,0.000242310455774559
49.6794362953085,39.6415251838421,0.000291890492910413
49.6794362953085,40.2549482019233,0.000345363259259534
49.6794362953085,40.8683712200046,0.000401846280075708
49.6794362953085,41.4817942380858,0.000460367827851459
49.6794362953085,42.0952172561671,0.00051976511561799
49.6794362953085,42.7086402742483,0.000578869903904027
49.6794362953085,43.3220632923295,0.000636270792170973
49.6794362953085,43.9354863104108,0.000690491792790148
49.6794362953085,44.548909328492,0.00073995322342529
49.6794362953085,45.1623323465733,0.000782950019390091
49.6794362953085,45.7757553646545,0.000817773534752612
49.6794362953085,46.3891783827358,0.000842746190368345
49.6794362953085,47.002601400817,0.000856330075107454
49.6794362953085,47.6160244188982,0.000857346158772309
49.6794362953085,48.2294474369795,0.000845149071425892
49.6794362953085,48.8428704550607,0.000819823262757557
49.6794362953085,49.456293473142,0.000782306791919667
49.6794362953085,50.0697164912232,0.00073429505153264
49.6794362953085,50.6831395093045,0.000678149976768599
49.6794362953085,51.2965625273857,0.000616526667292276
49.6794362953085,51.9099855454669,0.000552163154205377
49.6794362953085,52.5234085635482,0.000487584358189935
49.6794362953085,53.1368315816294,0.000424890226291825
49.6794362953085,53.7502545997107,0.000365826950768688
49.6794362953085,54.3636776177919,0.000311614988002616
49.6794362953085,54.9771006358731,0.00026310825761184
49.6794362953085,55.5905236539544,0.00022082112850247
49.6794362953085,56.2039466720356,0.000184766912830795
49.6794362953085,56.8173696901169,0.000154738000365726
50.3070325782435,26.759641804136,2.5654734442702e-07
50.3070325782435,27.3730648222172,4.31870615672755e-07
50.3070325782435,27.9864878402985,7.01081745317024e-07
50.3070325782435,28.5999108583797,1.11043070733994e-06
50.3070325782435,29.213333876461,1.68764827133003e-06
50.3070325782435,29.8267568945422,2.51497528588273e-06
50.3070325782435,30.4401799126234,3.6127793905715e-06
50.3070325782435,31.0536029307047,5.03666524514796e-06
50.3070325782435,31.6670259487859,6.90557408842938e-06
50.3070325782435,32.2804489668672,9.32341780894991e-06
50.3070325782435,32.8938719849484,1.24842983625499e-05
50.3070325782435,33.5072950030297,1.67425242154519e-05
50.3070325782435,34.1207180211109,2.24837755338192e-05
50.3070325782435,34.7341410391921,3.03646444468528e-05
50.3070325782435,35.3475640572734,4.09574779645904e-05
50.3070325782435,35.9609870753546,5.49257622969328e-05
50.3070325782435,36.5744100934359,7.29352740046117e-05
50.3070325782435,37.1878331115171,9.53330913574046e-05
50.3070325782435,37.8012561295984,0.000122482396646519
50.3070325782435,38.4146791476796,0.000154265596815424
50.3070325782435,39.0281021657608,0.00019048095974296
50.3070325782435,39.6415251838421,0.000230909056314404
50.3070325782435,40.2549482019233,0.00027504894939738
50.3070325782435,40.8683712200046,0.000322511617807323
50.3070325782435,41.4817942380858,0.000372889074567605
50.3070325782435,42.0952172561671,0.00042560279818762
50.3070325782435,42.7086402742483,0.000480024177577107
50.3070325782435,43.3220632923295,0.000535171831251489
50.3070325782435,43.9354863104108,0.000589828008069195
50.3070325782435,44.548909328492,0.000642456433025035
50.3070325782435,45.1623323465733,0.000691173841448717
50.3070325782435,45.7757553646545,0.000733890765502724
50.3070325782435,46.3891783827358,0.000768399351618868
50.3070325782435,47.002601400817,0.000792543460551387
50.3070325782435,47.6160244188982,0.000804506499659816
50.3070325782435,48.2294474369795,0.000803040004260561
50.3070325782435,48.8428704550607,0.000787701867558922
50.3070325782435,49.456293473142,0.00075901077011828
50.3070325782435,50.0697164912232,0.000718384464598782
50.3070325782435,50.6831395093045,0.000668060437219968
50.3070325782435,51.2965625273857,0.000610740206463752
50.3070325782435,51.9099855454669,0.000549360475471243
50.3070325782435,52.5234085635482,0.00048675991383668
50.3070325782435,53.1368315816294,0.000425419017250808
50.3070325782435,53.7502545997107,0.000367425855714773
50.3070325782435,54.3636776177919,0.000314283190280135
50.3070325782435,54.9771006358731,0.000266992804298561
50.3070325782435,55.5905236539544,0.000226076786410603
50.3070325782435,56.2039466720356,0.000191476626670111
50.3070325782435,56.8173696901169,0.000162830671345546
50.9346288611786,26.759641804136,1.44209703202948e-07
50.9346288611786,27.3730648222172,2.5191633467907e-07
50.9346288611786,27.9864878402985,4.19923745767075e-07
50.9346288611786,28.5999108583797,6.79223820049951e-07
50.9346288611786,29.213333876461,1.04675369268757e-06
50.9346288611786,29.8267568945422,1.58330174688354e-06
50.9346288611786,30.4401799126234,2.2997721226457e-06
50.9346288611786,31.0536029307047,3.23903382467675e-06
50.9346288611786,31.6670259487859,4.49528149204377e-06
50.9346288611786,32.2804489668672,6.1589304726538e-06
50.9346288611786,32.8938719849484,8.39309993746077e-06
50.9346288611786,33.5072950030297,1.14907940397758e-05
50.9346288611786,34.1207180211109,1.57746683766803e-05
50.9346288611786,34.7341410391921,2.17846435542046e-05
50.9346288611786,35.3475640572734,2.99842249142295e-05
50.9346288611786,35.9609870753546,4.09090500233142e-05
50.9346288611786,36.5744100934359,5.51026334129242e-05
50.9346288611786,37.1878331115171,7.28252236736425e-05
50.9346288611786,37.8012561295984,9.43912269562744e-05
50.9346288611786,38.4146791476796,0.000119707477689672
50.9346288611786,39.0281021657608,0.000148670156298929
50.9346288611786,39.6415251838421,0.000181235076960035
50.9346288611786,40.2549482019233,0.000217164316984209
50.9346288611786,40.8683712200046,0.000256409819050535
50.9346288611786,41.4817942380858,0.000298977357054465
50.9346288611786,42.0952172561671,0.000344748032295036
50.9346288611786,42.7086402742483,0.000393553962940265
50.9346288611786,43.3220632923295,0.000444835165839393
50.9346288611786,43.9354863104108,0.000497692967624934
50.9346288611786,44.548909328492,0.000550763813222449
50.9346288611786,45.1623323465733,0.000602167499047016
50.9346288611786,45.7757553646545,0.000649645039938815
50.9346288611786,46.3891783827358,0.000690671495733461
50.9346288611786,47.002601400817,0.000722665363887616
50.9346288611786,47.6160244188982,0.000743323644025051
50.9346288611786,48.2294474369795,0.000750889800079191
50.9346288611786,48.8428704550607,0.000744430922092029
50.9346288611786,49.456293473142,0.000724027224931956
50.9346288611786,50.0697164912232,0.000690754996946704
50.9346288611786,50.6831395093045,0.000646637249167583
50.9346288611786,51.2965625273857,0.000594321221055269
50.9346288611786,51.9099855454669,0.000536846858810797
50.9346288611786,52.5234085635482,0.000477284855531737
50.9346288611786,53.1368315816294,0.000418426938309186
50.9346288611786,53.7502545997107,0.000362651947180408
50.9346288611786,54.3636776177919,0.000311695959822205
50.9346288611786,54.9771006358731,0.000266668617282571
50.9346288611786,55.5905236539544,0.000228065937828483
50.9346288611786,56.2039466720356,0.000195729833583276
50.9346288611786,56.8173696901169,0.000169130315777995
51.5622251441136,26.759641804136,8.4923391006352e-08
51.5622251441136,27.3730648222172,1.49774443417308e-07
51.5622251441136,27.9864878402985,2.51509109325587e-07
51.5622251441136,28.5999108583797,4.10035965513648e-07
51.5622251441136,29.213333876461,6.35087483747873e-07
51.5622251441136,29.8267568945422,9.71425948807319e-07
51.5622251441136,30.4401799126234,1.42413358815563e-06
51.5622251441136,31.0536029307047,2.02672014111711e-06
51.5622251441136,31.6670259487859,2.85487312039649e-06
51.5622251441136,32.2804489668672,3.98512796489983e-06
51.5622251441136,32.8938719849484,5.55364241540738e-06
51.5622251441136,33.5072950030297,7.79895629965824e-06
51.5622251441136,34.1207180211109,1.09877989062443e-05
51.5622251441136,34.7341410391921,1.55580699617522e-05
51.5622251441136,35.3475640572734,2.18816285773994e-05
51.5622251441136,35.9609870753546,3.038787457238e-05
51.5622251441136,36.5744100934359,4.15181222487641e-05
51.5622251441136,37.1878331115171,5.54637804769585e-05
51.5622251441136,37.8012561295984,7.24913574293895e-05
51.5622251441136,38.4146791476796,9.251783256258e-05
51.5622251441136,39.0281021657608,0.000115491242574046
51.5622251441136,39.6415251838421,0.000141461674739921
51.5622251441136,40.2549482019233,0.000170351122933633
51.5622251441136,40.8683712200046,0.00020231845802048
51.5622251441136,41.4817942380858,0.000237643059405759
51.5622251441136,42.0952172561671,0.000276538344918087
51.5622251441136,42.7086402742483,0.000319200697046713
51.5622251441136,43.3220632923295,0.000365450558431314
51.5622251441136,43.9354863104108,0.000414728184996159
51.5622251441136,44.548909328492,0.00046592875574049
51.5622251441136,45.1623323465733,0.000517317388444391
51.5622251441136,45.7757553646545,0.00056664901894189
51.5622251441136,46.3891783827358,0.000611280421477632
51.5622251441136,47.002601400817,0.000648399184305797
51.5622251441136,47.6160244188982,0.000675382360184191
51.5622251441136,48.2294474369795,0.000690087984526427
51.5622251441136,48.8428704550607,0.000691164054215185
51.5622251441136,49.456293473142,0.000678272287187929
51.5622251441136,50.0697164912232,0.000652120493116228
51.5622251441136,50.6831395093045,0.000614454118797222
51.5622251441136,51.2965625273857,0.000567777919905551
51.5622251441136,51.9099855454669,0.000515133998629391
51.5622251441136,52.5234085635482,0.000459721090161759
51.5622251441136,53.1368315816294,0.000404540227152794
51.5622251441136,53.7502545997107,0.000352173662770836
51.5622251441136,54.3636776177919,0.00030451266723089
51.5622251441136,54.9771006358731,0.00026271780974078
51.5622251441136,55.5905236539544,0.000227224913727927
51.5622251441136,56.2039466720356,0.00019776198373639
51.5622251441136,56.8173696901169,0.000173640551533454
52.1898214270486,26.759641804136,4.81121730274142e-08
52.1898214270486,27.3730648222172,8.54679203295287e-08
52.1898214270486,27.9864878402985,1.44292429051317e-07
52.1898214270486,28.5999108583797,2.36807152309922e-07
52.1898214270486,29.213333876461,3.68186643290038e-07
52.1898214270486,29.8267568945422,5.71110451857108e-07
52.1898214270486,30.4401799126234,8.46962155487775e-07
52.1898214270486,31.0536029307047,1.22174887993228e-06
52.1898214270486,31.6670259487859,1.75662344000349e-06
52.1898214270486,32.2804489668672,2.51351877503521e-06
52.1898214270486,32.8938719849484,3.60477349913792e-06
52.1898214270486,33.5072950030297,5.22142211725006e-06
52.1898214270486,34.1207180211109,7.5815513970571e-06
52.1898214270486,34.7341410391921,1.10364986138627e-05
52.1898214270486,35.3475640572734,1.58836804075143e-05
52.1898214270486,35.9609870753546,2.24675673339278e-05
52.1898214270486,36.5744100934359,3.11476484770586e-05
52.1898214270486,37.1878331115171,4.20655582409807e-05
52.1898214270486,37.8012561295984,5.54456970868263e-05
52.1898214270486,38.4146791476796,7.12107365356307e-05
52.1898214270486,39.0281021657608,8.9330662182462e-05
52.1898214270486,39.6415251838421,0.000109892042618041
52.1898214270486,40.2549482019233,0.000132899324855912
52.1898214270486,40.8683712200046,0.00015861041408604
52.1898214270486,41.4817942380858,0.000187456513640916
52.1898214270486,42.0952172561671,0.000219861982842099
52.1898214270486,42.7086402742483,0.000256281239176226
52.1898214270486,43.3220632923295,0.000296846403740634
52.1898214270486,43.9354863104108,0.000341316412234897
52.1898214270486,44.548909328492,0.000388884056570358
52.1898214270486,45.1623323465733,0.000438055016627043
52.1898214270486,45.7757553646545,0.000486742468487889
52.1898214270486,46.3891783827358,0.000532357013312442
52.1898214270486,47.002601400817,0.000572039232339517
52.1898214270486,47.6160244188982,0.000603017747388995
52.1898214270486,48.2294474369795,0.000622907633875558
52.1898214270486,48.8428704550607,0.000630040148458014
52.1898214270486,49.456293473142,0.000623714443195413
52.1898214270486,50.0697164912232,0.000604278181088506
52.1898214270486,50.6831395093045,0.000573163255451137
52.1898214270486,51.2965625273857,0.000532658024759125
52.1898214270486,51.9099855454669,0.00048570344570044
52.1898214270486,52.5234085635482,0.0004355054360463
52.1898214270486,53.1368315816294,0.00038514694213316
52.1898214270486,53.7502545997107,0.000337298399626833
52.1898214270486,54.3636776177919,0.00029390814503715
52.1898214270486,54.9771006358731,0.000256122461839446
52.1898214270486,55.5905236539544,0.000224289353494729
52.1898214270486,56.2039466720356,0.000198026897589787
52.1898214270486,56.8173696901169,0.000176524155701571
52.8174177099836,26.759641804136,2.38649529587294e-08
52.8174177099836,27.3730648222172,4.34499199601264e-08
52.8174177099836,27.9864878402985,7.47548830707615e-08
52.8174177099836,28.5999108583797,1.25025799829995e-07
52.8174177099836,29.213333876461,1.96937965084203e-07
52.8174177099836,29.8267568945422,3.14297203539234e-07
52.8174177099836,30.4401799126234,4.76532486298709e-07
52.8174177099836,31.0536029307047,7.03643428305488e-07
52.8174177099836,31.6670259487859,1.0452785341765e-06
52.8174177099836,32.2804489668672,1.54861784409046e-06
52.8174177099836,32.8938719849484,2.30475942406222e-06
52.8174177099836,33.5072950030297,3.4636535395391e-06
52.8174177099836,34.1207180211109,5.20108887030624e-06
52.8174177099836,34.7341410391921,7.79616025260246e-06
52.8174177099836,35.3475640572734,1.14868132259026e-05
52.8174177099836,35.9609870753546,1.65515939214738e-05
52.8174177099836,36.5744100934359,2.32871162300772e-05
52.8174177099836,37.1878331115171,3.18035405228029e-05
52.8174177099836,37.8012561295984,4.22922580178555e-05
52.8174177099836,38.4146791476796,5.46843118737393e-05
52.8174177099836,39.0281021657608,6.89553422138159e-05
52.8174177099836,39.6415251838421,8.51914313985986e-05
52.8174177099836,40.2549482019233,0.000103425339457497
52.8174177099836,40.8683712200046,0.000123933121966634
52.8174177099836,41.4817942380858,0.000147198461912754
52.8174177099836,42.0952172561671,0.000173748708221837
52.8174177099836,42.7086402742483,0.000204190998667529
52.8174177099836,43.3220632923295,0.00023888429088177
52.8174177099836,43.9354863104108,0.000277856520168868
52.8174177099836,44.548909328492,0.000320596961383686
52.8174177099836,45.1623323465733,0.000365902468318905
52.8174177099836,45.7757553646545,0.00041194630563295
52.8174177099836,46.3891783827358,0.000456330576290087
52.8174177099836,47.002601400817,0.000496310521023922
52.8174177099836,47.6160244188982,0.000529129685371631
52.8174177099836,48.2294474369795,0.000552308983992304
52.8174177099836,48.8428704550607,0.000563983559040449
52.8174177099836,49.456293473142,0.000563171826195577
52.8174177099836,50.0697164912232,0.000549897921916928
52.8174177099836,50.6831395093045,0.00052526851315374
52.8174177099836,51.2965625273857,0.000491297645904028
52.8174177099836,51.9099855454669,0.000450726140843873
52.8174177099836,52.5234085635482,0.000406640303450329
52.8174177099836,53.1368315816294,0.00036206557290827
52.8174177099836,53.7502545997107,0.000319631964339913
52.8174177099836,54.3636776177919,0.000281239897645431
52.8174177099836,54.9771006358731,0.000247957882454798
52.8174177099836,55.5905236539544,0.000220030148471173
52.8174177099836,56.2039466720356,0.000196987872333971
52.8174177099836,56.8173696901169,0.000177956094713332
53.4450139929187,26.759641804136,1.28078397437848e-08
53.4450139929187,27.3730648222172,2.33001043729353e-08
53.4450139929187,27.9864878402985,4.00530507730696e-08
53.4450139929187,28.5999108583797,6.71771606650615e-08
53.4450139929187,29.213333876461,1.05897445714127e-07
53.4450139929187,29.8267568945422,1.73284224509819e-07
53.4450139929187,30.4401799126234,2.67732801947288e-07
53.4450139929187,31.0536029307047,4.04290550867469e-07
53.4450139929187,31.6670259487859,6.23605664381157e-07
53.4450139929187,32.2804489668672,9.59396849806057e-07
53.4450139929187,32.8938719849484,1.48500813573168e-06
53.4450139929187,33.5072950030297,2.31681730714305e-06
53.4450139929187,34.1207180211109,3.59555826587344e-06
53.4450139929187,34.7341410391921,5.54231069934493e-06
53.4450139929187,35.3475640572734,8.34837692663219e-06
53.4450139929187,35.9609870753546,1.22417991004642e-05
53.4450139929187,36.5744100934359,1.74709971705053e-05
53.4450139929187,37.1878331115171,2.4127754142646e-05
53.4450139929187,37.8012561295984,3.23776752855231e-05
53.4450139929187,38.4146791476796,4.21639023311408e-05
53.4450139929187,39.0281021657608,5.34600486928391e-05
53.4450139929187,39.6415251838421,6.63321419703551e-05
53.4450139929187,40.2549482019233,8.08089977900854e-05
53.4450139929187,40.8683712200046,9.71332539395225e-05
53.4450139929187,41.4817942380858,0.000115770087444693
53.4450139929187,42.0952172561671,0.000137264324684916
53.4450139929187,42.7086402742483,0.000162282696803661
53.4450139929187,43.3220632923295,0.000191321931603574
53.4450139929187,43.9354863104108,0.000224610145215236
53.4450139929187,44.548909328492,0.000261898786673898
53.4450139929187,45.1623323465733,0.000302284334404051
53.4450139929187,45.7757553646545,0.000344256570153923
53.4450139929187,46.3891783827358,0.000385705122058428
53.4450139929187,47.002601400817,0.000424128137328339
53.4450139929187,47.6160244188982,0.000456926022852882
53.4450139929187,48.2294474369795,0.000481666728859211
53.4450139929187,48.8428704550607,0.000496414901335328
53.4450139929187,49.456293473142,0.000500004939838924
53.4450139929187,50.0697164912232,0.000492194802687688
53.4450139929187,50.6831395093045,0.000473776240812862
53.4450139929187,51.2965625273857,0.000446450384350226
53.4450139929187,51.9099855454669,0.000412672770215183
53.4450139929187,52.5234085635482,0.000375291829500408
53.4450139929187,53.1368315816294,0.000337141338255821
53.4450139929187,53.7502545997107,0.000300686298328462
53.4450139929187,54.3636776177919,0.000267681691047247
53.4450139929187,54.9771006358731,0.000239065520617943
53.4450139929187,55.5905236539544,0.000214976145810768
53.4450139929187,56.2039466720356,0.000194896032636463
53.4450139929187,56.8173696901169,0.000177958014478944
54.0726102758537,26.759641804136,6.45931291759617e-09
54.0726102758537,27.3730648222172,1.17281345784308e-08
54.0726102758537,27.9864878402985,2.01208904892019e-08
54.0726102758537,28.5999108583797,3.38358761494145e-08
54.0726102758537,29.213333876461,5.33321651616185e-08
54.0726102758537,29.8267568945422,9.05582004089202e-08
54.0726102758537,30.4401799126234,1.43520663930025e-07
54.0726102758537,31.0536029307047,2.23145666971928e-07
54.0726102758537,31.6670259487859,3.6278519446793e-07
54.0726102758537,32.2804489668672,5.84377744461793e-07
54.0726102758537,32.8938719849484,9.46270534841078e-07
54.0726102758537,33.5072950030297,1.53759083337415e-06
54.0726102758537,34.1207180211109,2.47006537106331e-06
54.0726102758537,34.7341410391921,3.91893760973688e-06
54.0726102758537,35.3475640572734,6.03895345117188e-06
54.0726102758537,35.9609870753546,9.02020411247639e-06
54.0726102758537,36.5744100934359,1.30751797358359e-05
54.0726102758537,37.1878331115171,1.828792620337e-05
54.0726102758537,37.8012561295984,2.48062453615579e-05
54.0726102758537,38.4146791476796,3.25912877850809e-05
54.0726102758537,39.0281021657608,4.16151642980641e-05
54.0726102758537,39.6415251838421,5.19190233592545e-05
54.0726102758537,40.2549482019233,6.35132697002789e-05
54.0726102758537,40.8683712200046,7.65807185025066e-05
54.0726102758537,41.4817942380858,9.15232608283159e-05
54.0726102758537,42.0952172561671,0.000108841363198601
54.0726102758537,42.7086402742483,0.000129185797561739
54.0726102758537,43.3220632923295,0.000153107593940747
54.0726102758537,43.9354863104108,0.000180959151249712
54.0726102758537,44.548909328492,0.000212698665418612
54.0726102758537,45.1623323465733,0.000247698405861155
54.0726102758537,45.7757553646545,0.000284780388813175
54.0726102758537,46.3891783827358,0.000322175206722088
54.0726102758537,47.002601400817,0.000357711153329548
54.0726102758537,47.6160244188982,0.000389053390473253
54.0726102758537,48.2294474369795,0.000413934382496901
54.0726102758537,48.8428704550607,0.000430461585037085
54.0726102758537,49.456293473142,0.000437381243440757
54.0726102758537,50.0697164912232,0.000434251466911611
54.0726102758537,50.6831395093045,0.00042157572303452
54.0726102758537,51.2965625273857,0.000400724573451
54.0726102758537,51.9099855454669,0.000373806155088283
54.0726102758537,52.5234085635482,0.000343336442155273
54.0726102758537,53.1368315816294,0.000311847107679374
54.0726102758537,53.7502545997107,0.000281535877394016
54.0726102758537,54.3636776177919,0.00025393687272364
54.0726102758537,54.9771006358731,0.000229824048760349
54.0726102758537,55.5905236539544,0.00020924248033946
54.0726102758537,56.2039466720356,0.000191673409390012
54.0726102758537,56.8173696901169,0.000176331265819233
54.7002065587887,26.759641804136,3.12195318868508e-09
54.7002065587887,27.3730648222172,5.66720815185093e-09
54.7002065587887,27.9864878402985,9.72000494464385e-09
54.7002065587887,28.5999108583797,1.6427782247461e-08
54.7002065587887,29.213333876461,2.59519140268788e-08
54.7002065587887,29.8267568945422,4.65092715052934e-08
54.7002065587887,30.4401799126234,7.62421363848282e-08
54.7002065587887,31.0536029307047,1.22891372567661e-07
54.7002065587887,31.6670259487859,2.13982713226465e-07
54.7002065587887,32.2804489668672,3.61986048884662e-07
54.7002065587887,32.8938719849484,6.12862530337971e-07
54.7002065587887,33.5072950030297,1.03406853583228e-06
54.7002065587887,34.1207180211109,1.71347931838963e-06
54.7002065587887,34.7341410391921,2.79049666765371e-06
54.7002065587887,35.3475640572734,4.39039269539228e-06
54.7002065587887,35.9609870753546,6.67406946544839e-06
54.7002065587887,36.5744100934359,9.82636270946145e-06
54.7002065587887,37.1878331115171,1.39296558729543e-05
54.7002065587887,37.8012561295984,1.9119781556355e-05
54.7002065587887,38.4146791476796,2.53802467636465e-05
54.7002065587887,39.0281021657608,3.26860535978473e-05
54.7002065587887,39.6415251838421,4.10583374615154e-05
54.7002065587887,40.2549482019233,5.04878919039285e-05
54.7002065587887,40.8683712200046,6.10923291720779e-05
54.7002065587887,41.4817942380858,7.3189818698392e-05
54.7002065587887,42.0952172561671,8.71994179888259e-05
54.7002065587887,42.7086402742483,0.000103702352976336
54.7002065587887,43.3220632923295,0.00012323443187515
54.7002065587887,43.9354863104108,0.000146199811753082
54.7002065587887,44.548909328492,0.000172698193394201
54.7002065587887,45.1623323465733,0.000202331966309114
54.7002065587887,45.7757553646545,0.000234237730906808
54.7002065587887,46.3891783827358,0.000267001539340273
54.7002065587887,47.002601400817,0.00029882689227429
54.7002065587887,47.6160244188982,0.000327712372284049
54.7002065587887,48.2294474369795,0.000351640174217489
54.7002065587887,48.8428704550607,0.000368851126512728
54.7002065587887,49.456293473142,0.000378087923337319
54.7002065587887,50.0697164912232,0.000378775500060581
54.7002065587887,50.6831395093045,0.000371167313141536
54.7002065587887,51.2965625273857,0.000356306736819123
54.7002065587887,51.9099855454669,0.000335921280509353
54.7002065587887,52.5234085635482,0.000312133814412786
54.7002065587887,53.1368315816294,0.000287099878472839
54.7002065587887,53.7502545997107,0.000262682528739522
54.7002065587887,54.3636776177919,0.000240150694186686
54.7002065587887,54.9771006358731,0.000220103688288564
54.7002065587887,55.5905236539544,0.000202518125280232
54.7002065587887,56.2039466720356,0.000186922809070634
54.7002065587887,56.8173696901169,0.00017267754174025
55.3278028417237,26.759641804136,1.42097034684702e-09
55.3278028417237,27.3730648222172,2.57628890417e-09
55.3278028417237,27.9864878402985,4.412095896603e-09
55.3278028417237,28.5999108583797,7.49434177798761e-09
55.3278028417237,29.213333876461,1.18554845212255e-08
55.3278028417237,29.8267568945422,2.29508961945079e-08
55.3278028417237,30.4401799126234,3.92300795072138e-08
55.3278028417237,31.0536029307047,6.59509809399207e-08
55.3278028417237,31.6670259487859,1.25752141258436e-07
55.3278028417237,32.2804489668672,2.24080934120457e-07
55.3278028417237,32.8938719849484,3.96799810585492e-07
55.3278028417237,33.5072950030297,6.94492526321431e-07
55.3278028417237,34.1207180211109,1.18573533950301e-06
55.3278028417237,34.7341410391921,1.98225152945831e-06
55.3278028417237,35.3475640572734,3.18494185877455e-06
55.3278028417237,35.9609870753546,4.93141068917183e-06
55.3278028417237,36.5744100934359,7.3838643262665e-06
55.3278028417237,37.1878331115171,1.06252072854945e-05
55.3278028417237,37.8012561295984,1.47826543551807e-05
55.3278028417237,38.4146791476796,1.98637674653478e-05
55.3278028417237,39.0281021657608,2.58521370947937e-05
55.3278028417237,39.6415251838421,3.27592198179071e-05
55.3278028417237,40.2549482019233,4.05638133268545e-05
55.3278028417237,40.8683712200046,4.93284170872319e-05
55.3278028417237,41.4817942380858,5.92870790909499e-05
55.3278028417237,42.0952172561671,7.0763134082722e-05
55.3278028417237,42.7086402742483,8.42375214246754e-05
55.3278028417237,43.3220632923295,0.000100180431228945
55.3278028417237,43.9354863104108,0.000118986822202675
55.3278028417237,44.548909328492,0.000140833321588053
55.3278028417237,45.1623323465733,0.000165495971482914
55.3278028417237,45.7757553646545,0.000192384524478514
55.3278028417237,46.3891783827358,0.000220422787799191
55.3278028417237,47.002601400817,0.000248195136507539
55.3278028417237,47.6160244188982,0.000274061737926509
55.3278028417237,48.2294474369795,0.000296302435454048
55.3278028417237,48.8428704550607,0.000313351552350565
55.3278028417237,49.456293473142,0.000324012712630151
55.3278028417237,50.0697164912232,0.000327636451066731
55.3278028417237,50.6831395093045,0.00032427010729701
55.3278028417237,51.2965625273857,0.000314651565498791
55.3278028417237,51.9099855454669,0.00030012475573209
55.3278028417237,52.5234085635482,0.000282397353352013
55.3278028417237,53.1368315816294,0.000263217626657907
55.3278028417237,53.7502545997107,0.000244087787843147
55.3278028417237,54.3636776177919,0.000226002282944387
55.3278028417237,54.9771006358731,0.000209398553311179
55.3278028417237,55.5905236539544,0.000194218217041317
55.3278028417237,56.2039466720356,0.000180080860065412
55.3278028417237,56.8173696901169,0.000166536369703544
55.9553991246588,26.759641804136,6.16921787522204e-10
55.9553991246588,27.3730648222172,1.1185094463518e-09
55.9553991246588,27.9864878402985,1.91553475643693e-09
55.9553991246588,28.5999108583797,3.27513253218784e-09
55.9553991246588,29.213333876461,5.19743384046678e-09
55.9553991246588,29.8267568945422,1.11757366311632e-08
55.9553991246588,30.4401799126234,2.00463494573271e-08
55.9553991246588,31.0536029307047,3.52313167862548e-08
55.9553991246588,31.6670259487859,7.52027740240302e-08
55.9553991246588,32.2804489668672,1.40709554466763e-07
55.9553991246588,32.8938719849484,2.59432087748619e-07
55.9553991246588,33.5072950030297,4.68984587454708e-07
55.9553991246588,34.1207180211109,8.22382386181102e-07
55.9553991246588,34.7341410391921,1.40995641901574e-06
55.9553991246588,35.3475640572734,2.31192828792255e-06
55.9553991246588,35.9609870753546,3.64645611164119e-06
55.9553991246588,36.5744100934359,5.55607882513709e-06
55.9553991246588,37.1878331115171,8.12409468022078e-06
55.9553991246588,37.8012561295984,1.1470827602839e-05
55.9553991246588,38.4146791476796,1.56270850133457e-05
55.9553991246588,39.0281021657608,2.05899768722569e-05
55.9553991246588,39.6415251838421,2.63722564824264e-05
55.9553991246588,40.2549482019233,3.29508028875999e-05
55.9553991246588,40.8683712200046,4.0349538624707e-05
55.9553991246588,41.4817942380858,4.87290197898021e-05
55.9553991246588,42.0952172561671,5.83178617090463e-05
55.9553991246588,42.7086402742483,6.94844562325732e-05
55.9553991246588,43.3220632923295,8.26028108966238e-05
55.9553991246588,43.9354863104108,9.80145517096089e-05
55.9553991246588,44.548909328492,0.000115918914027409
55.9553991246588,45.1623323465733,0.000136210483239348
55.9553991246588,45.7757553646545,0.000158520035124239
55.9553991246588,46.3891783827358,0.000182071155544683
55.9553991246588,47.002601400817,0.000205804978515852
55.9553991246588,47.6160244188982,0.000228437359581785
55.9553991246588,48.2294474369795,0.000248559222761875
55.9553991246588,48.8428704550607,0.000264827747442191
55.9553991246588,49.456293473142,0.000276149001362238
55.9553991246588,50.0697164912232,0.000281845522888203
55.9553991246588,50.6831395093045,0.000281802978274357
55.9553991246588,51.2965625273857,0.000276488881438665
55.9553991246588,51.9099855454669,0.000266886956219792
55.9553991246588,52.5234085635482,0.000254303000680002
55.9553991246588,53.1368315816294,0.000240086997794511
55.9553991246588,53.7502545997107,0.000225392662600658
55.9553991246588,54.3636776177919,0.000210961880193104
55.9553991246588,54.9771006358731,0.00019710169305949
55.9553991246588,55.5905236539544,0.000183755533493628
55.9553991246588,56.2039466720356,0.000170665932104207
55.9553991246588,56.8173696901169,0.000157593705522662
56.5829954075938,26.759641804136,2.53681385400508e-10
56.5829954075938,27.3730648222172,4.59936788865421e-10
56.5829954075938,27.9864878402985,7.87677661292282e-10
56.5829954075938,28.5999108583797,1.3588930040295e-09
56.5829954075938,29.213333876461,2.16572478871796e-09
56.5829954075938,29.8267568945422,5.35483086893026e-09
56.5829954075938,30.4401799126234,1.01241887123354e-08
56.5829954075938,31.0536029307047,1.86054560129296e-08
56.5829954075938,31.6670259487859,4.5655828085655e-08
56.5829954075938,32.2804489668672,8.93201153202931e-08
56.5829954075938,32.8938719849484,1.70734455118022e-07
56.5829954075938,33.5072950030297,3.17665884856915e-07
56.5829954075938,34.1207180211109,5.70667959540343e-07
56.5829954075938,34.7341410391921,1.00330914202344e-06
56.5829954075938,35.3475640572734,1.6778568907588e-06
56.5829954075938,35.9609870753546,2.69514694338894e-06
56.5829954075938,36.5744100934359,4.17918280252853e-06
56.5829954075938,37.1878331115171,6.21152460723614e-06
56.5829954075938,37.8012561295984,8.90538298186015e-06
56.5829954075938,38.4146791476796,1.23113454492509e-05
56.5829954075938,39.0281021657608,1.64429326929925e-05
56.5829954075938,39.6415251838421,2.13234765029588e-05
56.5829954075938,40.2549482019233,2.69381045203691e-05
56.5829954075938,40.8683712200046,3.32911569450519e-05
56.5829954075938,41.4817942380858,4.0487287064652e-05
56.5829954075938,42.0952172561671,4.86729670843869e-05
56.5829954075938,42.7086402742483,5.8107348181295e-05
56.5829954075938,43.3220632923295,6.90565556652531e-05
56.5829954075938,43.9354863104108,8.17825812250141e-05
56.5829954075938,44.548909328492,9.64667058124589e-05
56.5829954075938,45.1623323465733,0.000113073712805374
56.5829954075938,45.7757553646545,0.00013140013256507
56.5829954075938,46.3891783827358,0.000150919416927057
56.5829954075938,47.002601400817,0.000170884600279348
56.5829954075938,47.6160244188982,0.000190335718945815
56.5829954075938,48.2294474369795,0.000208160589802501
56.5829954075938,48.8428704550607,0.000223242551865658
56.5829954075938,49.456293473142,0.000234610568822489
56.5829954075938,50.0697164912232,0.0002415922936639
56.5829954075938,50.6831395093045,0.000243953125085094
56.5829954075938,51.2965625273857,0.000241933011849852
56.5829954075938,51.9099855454669,0.000236197966879794
56.5829954075938,52.5234085635482,0.000227692371902203
56.5829954075938,53.1368315816294,0.000217408229821367
56.5829954075938,53.7502545997107,0.000206192807651303
56.5829954075938,54.3636776177919,0.000194579969364389
56.5829954075938,54.9771006358731,0.000182789143275495
56.5829954075938,55.5905236539544,0.000170800368155815
56.5829954075938,56.2039466720356,0.000158497454785368
56.5829954075938,56.8173696901169,0.000145849334222703
57.2105916905288,26.759641804136,4.21219327660642e-14
57.2105916905288,27.3730648222172,4.21219327660642e-14
57.2105916905288,27.9864878402985,4.21219327660642e-14
57.2105916905288,28.5999108583797,3.5377718546065e-11
57.2105916905288,29.213333876461,8.30800880728296e-11
57.2105916905288,29.8267568945422,1.38289931529631e-09
57.2105916905288,30.4401799126234,3.4215313413447e-09
57.2105916905288,31.0536029307047,7.46640666281253e-09
57.2105916905288,31.6670259487859,2.51816878792312e-08
57.2105916905288,32.2804489668672,5.34204659139629e-08
57.2105916905288,32.8938719849484,1.08039508177616e-07
57.2105916905288,33.5072950030297,2.09251906366351e-07
57.2105916905288,34.1207180211109,3.87493104924785e-07
57.2105916905288,34.7341410391921,7.02605287659214e-07
57.2105916905288,35.3475640572734,1.20107647280533e-06
57.2105916905288,35.9609870753546,1.96745514777609e-06
57.2105916905288,36.5744100934359,3.10751939417217e-06
57.2105916905288,37.1878331115171,4.69835395410093e-06
57.2105916905288,37.8012561295984,6.84501829260921e-06
57.2105916905288,38.4146791476796,9.61302422731648e-06
57.2105916905288,39.0281021657608,1.30330856895313e-05
57.2105916905288,39.6415251838421,1.71451292599298e-05
57.2105916905288,40.2549482019233,2.19502026084144e-05
57.2105916905288,40.8683712200046,2.74498139142074e-05
57.2105916905288,41.4817942380858,3.37115664043716e-05
57.2105916905288,42.0952172561671,4.08179828969439e-05
57.2105916905288,42.7086402742483,4.89325570468267e-05
57.2105916905288,43.3220632923295,5.8217169341359e-05
57.2105916905288,43.9354863104108,6.88445879436267e-05
57.2105916905288,44.548909328492,8.09531641679451e-05
57.2105916905288,45.1623323465733,9.45405026607459e-05
57.2105916905288,45.7757553646545,0.000109517516662028
57.2105916905288,46.3891783827358,0.000125553902085313
57.2105916905288,47.002601400817,0.000142158710686379
57.2105916905288,47.6160244188982,0.000158648945252526
57.2105916905288,48.2294474369795,0.000174176805924161
57.2105916905288,48.8428704550607,0.00018783713524505
57.2105916905288,49.456293473142,0.000198787073848328
57.2105916905288,50.0697164912232,0.000206382176310386
57.2105916905288,50.6831395093045,0.000210305200248489
57.2105916905288,51.2965625273857,0.000210614439884904
57.2105916905288,51.9099855454669,0.00020771123743358
57.2105916905288,52.5234085635482,0.000202234339289365
57.2105916905288,53.1368315816294,0.000194875357277746
57.2105916905288,53.7502545997107,0.000186232331206617
57.2105916905288,54.3636776177919,0.000176684845083981
57.2105916905288,54.9771006358731,0.000166408512025227
57.2105916905288,55.5905236539544,0.000155447006424111
57.2105916905288,56.2039466720356,0.000143829251887753
57.2105916905288,56.8173696901169,0.000131710219961843


==> data/USD_miou.csv <==
cast_x,cast_y,cryst_x,cryst_y,epith_x,epith_y,epithn_x,epithn_y,eryth_x,eryth_y,leuko_x,leuko_y,mycete_x,mycete_y
78.8732658964632,62.9335906651907,39.9928337545956,37.1442476160386,53.4427196647547,54.1841713434533,35.0385430230035,34.5932902018229,29.4756601776701,29.4304477923651,41.5207010203394,41.4818040869702,39.6935535163457,39.8336348304889


==> data/USD_mu.csv <==
cast_x,cast_y,cryst_x,cryst_y,epith_x,epith_y,epithn_x,epithn_y,eryth_x,eryth_y,leuko_x,leuko_y,mycete_x,mycete_y
92.1119133574007,73.3646209386282,47.6029411764706,46.0367647058824,55.4683544303797,54.8278481012658,34.6222222222222,35.8666666666667,29.7298105682951,29.6739780658026,41.8344827586207,41.7885057471264,48.3321033210332,45.8892988929889


==> data/USD_mycete_joint_pdf.csv <==
x1,x2,mycete
17,17,0.000347128175584303
17,18.5222425111817,0.00043538639874789
17,20.0444850223635,0.000525855207031296
17,21.5667275335452,0.000612211481648376
17,23.088970044727,0.00068779622958502
17,24.6112125559087,0.000746564889186722
17,26.1334550670904,0.000784040490387262
17,27.6556975782722,0.000797962243516099
17,29.1779400894539,0.000788514934810059
17,30.7001826006357,0.000758097522387066
17,32.2224251118174,0.000710703060315089
17,33.7446676229991,0.000651132877852642
17,35.2669101341809,0.000584195347231863
17,36.7891526453626,0.000514233183371583
17,38.3113951565444,0.000444814739716207
17,39.8336376677261,0.000378717417266013
17,41.3558801789078,0.000317994250586564
17,42.8781226900896,0.000264059615199222
17,44.4003652012713,0.000217777000404688
17,45.9226077124531,0.000179444629754584
17,47.4448502236348,0.000148908409975322
17,48.9670927348165,0.000125586476960343
17,50.4893352459983,0.00010860076193658
17,52.01157775718,9.67551263707936e-05
17,53.5338202683617,8.8777813589334e-05
17,55.0560627795435,8.32189657383024e-05
17,56.5783052907252,7.87439715073634e-05
17,58.100547801907,7.4123489246511e-05
17,59.6227903130887,6.85108765649327e-05
17,61.1450328242705,6.1503717044939e-05
17,62.6672753354522,5.31930815240502e-05
17,64.1895178466339,4.40890064133647e-05
17,65.7117603578157,3.48762739674335e-05
17,67.2340028689974,2.62840574048283e-05
17,68.7562453801791,1.88412692065912e-05
17,70.2784878913609,1.28663844707106e-05
17,71.8007304025426,8.41616807008234e-06
17,73.3229729137244,5.35331860287912e-06
17,74.8452154249061,3.42657421423213e-06
17,76.3674579360878,2.35813400040825e-06
17,77.8897004472696,1.87177827713822e-06
17,79.4119429584513,1.743057058969e-06
17,80.9341854696331,1.80129669085319e-06
17,82.4564279808148,1.9185413212932e-06
17,83.9786704919965,2.00835357497046e-06
17,85.5009130031783,2.01244948514611e-06
17,87.02315551436,1.9326741522818e-06
17,88.5453980255417,1.75969141658819e-06
17,90.0676405367235,1.51645727126653e-06
17,91.5898830479052,1.23714567721223e-06
18.7456574678948,17,0.000463337092710617
18.7456574678948,18.5222425111817,0.000579834451189791
18.7456574678948,20.0444850223635,0.000699334069377821
18.7456574678948,21.5667275335452,0.000813758333785684
18.7456574678948,23.088970044727,0.000914585061955034
18.7456574678948,24.6112125559087,0.000994011961732177
18.7456574678948,26.1334550670904,0.00104614289908228
18.7456574678948,27.6556975782722,0.00106780899718455
18.7456574678948,29.1779400894539,0.00105889245384603
18.7456574678948,30.7001826006357,0.00102210846425341
18.7456574678948,32.2224251118174,0.000962304753378299
18.7456574678948,33.7446676229991,0.000885536852782296
18.7456574678948,35.2669101341809,0.000798083186966239
18.7456574678948,36.7891526453626,0.000705818045712128
18.7456574678948,38.3113951565444,0.0006137314916103
18.7456574678948,39.8336376677261,0.000525803088456188
18.7456574678948,41.3558801789078,0.000444980135469498
18.7456574678948,42.8781226900896,0.000373224149631277
18.7456574678948,44.4003652012713,0.000311625663197924
18.7456574678948,45.9226077124531,0.000260423456704278
18.7456574678948,47.4448502236348,0.000219237773946114
18.7456574678948,48.9670927348165,0.000187174616889219
18.7456574678948,50.4893352459983,0.000163037727378034
18.7456574678948,52.01157775718,0.000145318501300649
18.7456574678948,53.5338202683617,0.000132475301537023
18.7456574678948,55.0560627795435,0.000122765679922239
18.7456574678948,56.5783052907252,0.000114578386559935
18.7456574678948,58.100547801907,0.000106412557785359
18.7456574678948,59.6227903130887,9.72103653350631e-05
18.7456574678948,61.1450328242705,8.64539345529341e-05
18.7456574678948,62.6672753354522,7.42493379642281e-05
18.7456574678948,64.1895178466339,6.1241785994414e-05
18.7456574678948,65.7117603578157,4.82900217957291e-05
18.7456574678948,67.2340028689974,3.63333829059848e-05
18.7456574678948,68.7562453801791,2.60445623713986e-05
18.7456574678948,70.2784878913609,1.78281412269753e-05
18.7456574678948,71.8007304025426,1.17428096921079e-05
18.7456574678948,73.3229729137244,7.59414256704089e-06
18.7456574678948,74.8452154249061,5.03518003209719e-06
18.7456574678948,76.3674579360878,3.68524789127308e-06
18.7456574678948,77.8897004472696,3.15820158844588e-06
18.7456574678948,79.4119429584513,3.13376081054226e-06
18.7456574678948,80.9341854696331,3.36176832622344e-06
18.7456574678948,82.4564279808148,3.64642255153122e-06
18.7456574678948,83.9786704919965,3.85038836712116e-06
18.7456574678948,85.5009130031783,3.88216099776684e-06
18.7456574678948,87.02315551436,3.73746445359081e-06
18.7456574678948,88.5453980255417,3.41162005907153e-06
18.7456574678948,90.0676405367235,2.94869672481924e-06
18.7456574678948,91.5898830479052,2.41385914269664e-06
20.4913149357897,17,0.000587883438787003
20.4913149357897,18.5222425111817,0.00073443138433449
20.4913149357897,20.0444850223635,0.000885006031452977
20.4913149357897,21.5667275335452,0.00102981401116995
20.4913149357897,23.088970044727,0.00115849930452713
20.4913149357897,24.6112125559087,0.00126149918049987
20.4913149357897,26.1334550670904,0.00133144189694287
20.4913149357897,27.6556975782722,0.00136412785359285
20.4913149357897,29.1779400894539,0.00135894438237012
20.4913149357897,30.7001826006357,0.00131868411720192
20.4913149357897,32.2224251118174,0.00124880142344578
20.4913149357897,33.7446676229991,0.00115639639833211
20.4913149357897,35.2669101341809,0.00104909514466205
20.4913149357897,36.7891526453626,0.00093429283193929
20.4913149357897,38.3113951565444,0.00081849860040308
20.4913149357897,39.8336376677261,0.000707072249390175
20.4913149357897,41.3558801789078,0.000604063009942146
20.4913149357897,42.8781226900896,0.000512166398867846
20.4913149357897,44.4003652012713,0.000432834195338728
20.4913149357897,45.9226077124531,0.000366313049408541
20.4913149357897,47.4448502236348,0.000312014793891338
20.4913149357897,48.9670927348165,0.000268730469598718
20.4913149357897,50.4893352459983,0.000234946494836822
20.4913149357897,52.01157775718,0.000208870627065708
20.4913149357897,53.5338202683617,0.000188745361450593
20.4913149357897,55.0560627795435,0.000172606127546699
20.4913149357897,56.5783052907252,0.000158634336520704
20.4913149357897,58.100547801907,0.000145113497628269
20.4913149357897,59.6227903130887,0.000130800859409139
20.4913149357897,61.1450328242705,0.000115060848393725
20.4913149357897,62.6672753354522,9.7992791189124e-05
20.4913149357897,64.1895178466339,8.03430193007154e-05
20.4913149357897,65.7117603578157,6.30996049966381e-05
20.4913149357897,67.2340028689974,4.7377087727633e-05
20.4913149357897,68.7562453801791,3.39596088961591e-05
20.4913149357897,70.2784878913609,2.33181704407154e-05
20.4913149357897,71.8007304025426,1.54968963252676e-05
20.4913149357897,73.3229729137244,1.02343821026511e-05
20.4913149357897,74.8452154249061,7.07841653758351e-06
20.4913149357897,76.3674579360878,5.53744956056749e-06
20.4913149357897,77.8897004472696,5.10154156452186e-06
20.4913149357897,79.4119429584513,5.33617641552406e-06
20.4913149357897,80.9341854696331,5.89101507637994e-06
20.4913149357897,82.4564279808148,6.47854858524844e-06
20.4913149357897,83.9786704919965,6.88872733945866e-06
20.4913149357897,85.5009130031783,6.98238894092631e-06
20.4913149357897,87.02315551436,6.74174897959242e-06
20.4913149357897,88.5453980255417,6.17302811058817e-06
20.4913149357897,90.0676405367235,5.35426007161122e-06
20.4913149357897,91.5898830479052,4.40079479884606e-06
22.2369724036845,17,0.000711082650324653
22.2369724036845,18.5222425111817,0.000887395830325599
22.2369724036845,20.0444850223635,0.00106901522119907
22.2369724036845,21.5667275335452,0.00124461081730439
22.2369724036845,23.088970044727,0.00140217125516485
22.2369724036845,24.6112125559087,0.00153051882116656
22.2369724036845,26.1334550670904,0.00162087756851043
22.2369724036845,27.6556975782722,0.00166798552454339
22.2369724036845,29.1779400894539,0.00167057626621808
22.2369724036845,30.7001826006357,0.00163124302476572
22.2369724036845,32.2224251118174,0.00155568470961337
22.2369724036845,33.7446676229991,0.00145165698942899
22.2369724036845,35.2669101341809,0.00132779414210735
22.2369724036845,36.7891526453626,0.00119277791059317
22.2369724036845,38.3113951565444,0.00105454105418264
22.2369724036845,39.8336376677261,0.000919865869853892
22.2369724036845,41.3558801789078,0.000794045199251346
22.2369724036845,42.8781226900896,0.000680695944969522
22.2369724036845,44.4003652012713,0.000581813943096127
22.2369724036845,45.9226077124531,0.000497798129408975
22.2369724036845,47.4448502236348,0.000427947793312583
22.2369724036845,48.9670927348165,0.000370805489730108
22.2369724036845,50.4893352459983,0.000324593890769593
22.2369724036845,52.01157775718,0.00028730901617425
22.2369724036845,53.5338202683617,0.000257068573529084
22.2369724036845,55.0560627795435,0.000231798689723523
22.2369724036845,56.5783052907252,0.000209588805616582
22.2369724036845,58.100547801907,0.000188607702885171
22.2369724036845,59.6227903130887,0.000167489325105221
22.2369724036845,61.1450328242705,0.000145494503637773
22.2369724036845,62.6672753354522,0.000122687454179963
22.2369724036845,64.1895178466339,9.98536588417143e-05
22.2369724036845,65.7117603578157,7.80271179884283e-05
22.2369724036845,67.2340028689974,5.84201682977564e-05
22.2369724036845,68.7562453801791,4.186127150979e-05
22.2369724036845,70.2784878913609,2.88465893734822e-05
22.2369724036845,71.8007304025426,1.93799624327941e-05
22.2369724036845,73.3229729137244,1.31255794644158e-05
22.2369724036845,74.8452154249061,9.52480797783536e-06
22.2369724036845,76.3674579360878,7.97735709556747e-06
22.2369724036845,77.8897004472696,7.84527792738547e-06
22.2369724036845,79.4119429584513,8.56627294109099e-06
22.2369724036845,80.9341854696331,9.6704085890222e-06
22.2369724036845,82.4564279808148,1.07524481743369e-05
22.2369724036845,83.9786704919965,1.15034674699594e-05
22.2369724036845,85.5009130031783,1.17184278352146e-05
22.2369724036845,87.02315551436,1.13547843776177e-05
22.2369724036845,88.5453980255417,1.04365946423727e-05
22.2369724036845,90.0676405367235,9.09146815421066e-06
22.2369724036845,91.5898830479052,7.50921710626523e-06
23.9826298715794,17,0.000822322610450118
23.9826298715794,18.5222425111817,0.0010259053315464
23.9826298715794,20.0444850223635,0.0012363060520619
23.9826298715794,21.5667275335452,0.00144094228225504
23.9826298715794,23.088970044727,0.00162644233353951
23.9826298715794,24.6112125559087,0.00178028877760087
23.9826298715794,26.1334550670904,0.00189250512454804
23.9826298715794,27.6556975782722,0.00195685866206186
23.9826298715794,29.1779400894539,0.00197136266864383
23.9826298715794,30.7001826006357,0.00193817214394018
23.9826298715794,32.2224251118174,0.00186283247337496
23.9826298715794,33.7446676229991,0.00175325074371942
23.9826298715794,35.2669101341809,0.00161854780981406
23.9826298715794,36.7891526453626,0.00146823425930007
23.9826298715794,38.3113951565444,0.00131134693752345
23.9826298715794,39.8336376677261,0.00115594486475535
23.9826298715794,41.3558801789078,0.00100858323459682
23.9826298715794,42.8781226900896,0.000873941020566348
23.9826298715794,44.4003652012713,0.000754759558041341
23.9826298715794,45.9226077124531,0.000651800893450307
23.9826298715794,47.4448502236348,0.000564427751260781
23.9826298715794,48.9670927348165,0.000491074535345286
23.9826298715794,50.4893352459983,0.000429807758290401
23.9826298715794,52.01157775718,0.0003785192548082
23.9826298715794,53.5338202683617,0.000335316743393013
23.9826298715794,55.0560627795435,0.000298156373685986
23.9826298715794,56.5783052907252,0.000265184228083445
23.9826298715794,58.100547801907,0.000234592961112226
23.9826298715794,59.6227903130887,0.000204991358158603
23.9826298715794,61.1450328242705,0.000175574634518076
23.9826298715794,62.6672753354522,0.000146347470756952
23.9826298715794,64.1895178466339,0.000118055478772458
23.9826298715794,65.7117603578157,9.16664516633362e-05
23.9826298715794,67.2340028689974,6.83770734459645e-05
23.9826298715794,68.7562453801791,4.89616015836572e-05
23.9826298715794,70.2784878913609,3.38793161969898e-05
23.9826298715794,71.8007304025426,2.30589602134977e-05
23.9826298715794,73.3229729137244,1.60851339478912e-05
23.9826298715794,74.8452154249061,1.23007702229966e-05
23.9826298715794,76.3674579360878,1.10101426687698e-05
23.9826298715794,77.8897004472696,1.14558640233312e-05
23.9826298715794,79.4119429584513,1.29426398593784e-05
23.9826298715794,80.9341854696331,1.48664132801368e-05
23.9826298715794,82.4564279808148,1.6679619470012e-05
23.9826298715794,83.9786704919965,1.79462749662613e-05
23.9826298715794,85.5009130031783,1.83739265810915e-05
23.9826298715794,87.02315551436,1.7879562105664e-05
23.9826298715794,88.5453980255417,1.65096468228083e-05
23.9826298715794,90.0676405367235,1.44566475854871e-05
23.9826298715794,91.5898830479052,1.20109569019255e-05
25.7282873394742,17,0.000911562123753189
25.7282873394742,18.5222425111817,0.0011378311736098
25.7282873394742,20.0444850223635,0.00137257838643773
25.7282873394742,21.5667275335452,0.00160231422287279
25.7282873394742,23.088970044727,0.00181267568063895
25.7282873394742,24.6112125559087,0.00199017733206878
25.7282873394742,26.1334550670904,0.00212396295019949
25.7282873394742,27.6556975782722,0.00220705386708215
25.7282873394742,29.1779400894539,0.00223680902387419
25.7282873394742,30.7001826006357,0.00221481281495811
25.7282873394742,32.2224251118174,0.00214611113776785
25.7282873394742,33.7446676229991,0.00203823729841047
25.7282873394742,35.2669101341809,0.00190017540359884
25.7282873394742,36.7891526453626,0.00174163657007894
25.7282873394742,38.3113951565444,0.00157223491495676
25.7282873394742,39.8336376677261,0.00140095355261913
25.7282873394742,41.3558801789078,0.00123546193853355
25.7282873394742,42.8781226900896,0.00108154075347141
25.7282873394742,44.4003652012713,0.000942845799233918
25.7282873394742,45.9226077124531,0.000820740913670384
25.7282873394742,47.4448502236348,0.000714885115870842
25.7282873394742,48.9670927348165,0.000623805656769207
25.7282873394742,50.4893352459983,0.000545566938716482
25.7282873394742,52.01157775718,0.000478089326337155
25.7282873394742,53.5338202683617,0.000419594781619376
25.7282873394742,55.0560627795435,0.00036821618148988
25.7282873394742,56.5783052907252,0.000322317811852417
25.7282873394742,58.100547801907,0.000280275629307076
25.7282873394742,59.6227903130887,0.000240799077178614
25.7282873394742,61.1450328242705,0.00020308068555279
25.7282873394742,62.6672753354522,0.000167054687381889
25.7282873394742,64.1895178466339,0.000133346345011451
25.7282873394742,65.7117603578157,0.000102735188991861
25.7282873394742,67.2340028689974,7.62692913700055e-05
25.7282873394742,68.7562453801791,5.45514147982594e-05
25.7282873394742,70.2784878913609,3.79278900762516e-05
25.7282873394742,71.8007304025426,2.62115571185187e-05
25.7282873394742,73.3229729137244,1.89041657575677e-05
25.7282873394742,74.8452154249061,1.52665629206638e-05
25.7282873394742,76.3674579360878,1.45311069965303e-05
25.7282873394742,77.8897004472696,1.58436837459423e-05
25.7282873394742,79.4119429584513,1.83824886766418e-05
25.7282873394742,80.9341854696331,2.1404200846743e-05
25.7282873394742,82.4564279808148,2.42011838434883e-05
25.7282873394742,83.9786704919965,2.61845919759029e-05
25.7282873394742,85.5009130031783,2.69515692335219e-05
25.7282873394742,87.02315551436,2.63586885409131e-05
25.7282873394742,88.5453980255417,2.44729659141109e-05
25.7282873394742,90.0676405367235,2.1561753701565e-05
25.7282873394742,91.5898830479052,1.8038285424468e-05
27.4739448073691,17,0.00097058086578861
27.4739448073691,18.5222425111817,0.00121315397705488
27.4739448073691,20.0444850223635,0.00146587954325693
27.4739448073691,21.5667275335452,0.00171473693047885
27.4739448073691,23.088970044727,0.00194478171012067
27.4739448073691,24.6112125559087,0.0021419923753154
27.4739448073691,26.1334550670904,0.00229503819100842
27.4739448073691,27.6556975782722,0.00239652906886098
27.4739448073691,29.1779400894539,0.00244336630340004
27.4739448073691,30.7001826006357,0.00243656614076216
27.4739448073691,32.2224251118174,0.00238044304452317
27.4739448073691,33.7446676229991,0.00228170030440478
27.4739448073691,35.2669101341809,0.00214856102372235
27.4739448073691,36.7891526453626,0.00199023135641215
27.4739448073691,38.3113951565444,0.00181623538069678
27.4739448073691,39.8336376677261,0.00163594965523622
27.4739448073691,41.3558801789078,0.00145783375679864
27.4739448073691,42.8781226900896,0.00128867040789797
27.4739448073691,44.4003652012713,0.00113311405930429
27.4739448073691,45.9226077124531,0.000993343308701331
27.4739448073691,47.4448502236348,0.000869560443828297
27.4739448073691,48.9670927348165,0.000760615410745326
27.4739448073691,50.4893352459983,0.000664749822085456
27.4739448073691,52.01157775718,0.000580052263582269
27.4739448073691,53.5338202683617,0.000504974853111784
27.4739448073691,55.0560627795435,0.000437960176984571
27.4739448073691,56.5783052907252,0.000377742674692164
27.4739448073691,58.100547801907,0.00032304288949377
27.4739448073691,59.6227903130887,0.000272813087619584
27.4739448073691,61.1450328242705,0.000226331297712876
27.4739448073691,62.6672753354522,0.000183474932075342
27.4739448073691,64.1895178466339,0.000144686394713355
27.4739448073691,65.7117603578157,0.000110448453037448
27.4739448073691,67.2340028689974,8.15292972940111e-05
27.4739448073691,68.7562453801791,5.82405806852563e-05
27.4739448073691,70.2784878913609,4.07338494036422e-05
27.4739448073691,71.8007304025426,2.8662436514755e-05
27.4739448073691,73.3229729137244,2.14420576000003e-05
27.4739448073691,74.8452154249061,1.827349160973e-05
27.4739448073691,76.3674579360878,1.83484817299453e-05
27.4739448073691,77.8897004472696,2.07529598326911e-05
27.4739448073691,79.4119429584513,2.45602223726039e-05
27.4739448073691,80.9341854696331,2.88972618969916e-05
27.4739448073691,82.4564279808148,3.28922589325762e-05
27.4739448073691,83.9786704919965,3.57861941783256e-05
27.4739448073691,85.5009130031783,3.70447415319787e-05
27.4739448073691,87.02315551436,3.6441037332586e-05
27.4739448073691,88.5453980255417,3.40503865518652e-05
27.4739448073691,90.0676405367235,3.02139031241701e-05
27.4739448073691,91.5898830479052,2.54787256296226e-05
29.2196022752639,17,0.000993836527199332
29.2196022752639,18.5222425111817,0.00124493689897013
29.2196022752639,20.0444850223635,0.00150772576115214
29.2196022752639,21.5667275335452,0.00176804839737107
29.2196022752639,23.088970044727,0.00201081315387405
29.2196022752639,24.6112125559087,0.00222192150133622
29.2196022752639,26.1334550670904,0.00239001041779438
29.2196022752639,27.6556975782722,0.00250766569972812
29.2196022752639,29.1779400894539,0.00257160867629124
29.2196022752639,30.7001826006357,0.00258240074982831
29.2196022752639,32.2224251118174,0.00254352467976538
29.2196022752639,33.7446676229991,0.00246053081505789
29.2196022752639,35.2669101341809,0.00234035698011059
29.2196022752639,36.7891526453626,0.00219104024598602
29.2196022752639,38.3113951565444,0.0020213157020824
29.2196022752639,39.8336376677261,0.00184032110496027
29.2196022752639,41.3558801789078,0.0016568366831613
29.2196022752639,42.8781226900896,0.00147839321421863
29.2196022752639,44.4003652012713,0.00131059586931953
29.2196022752639,45.9226077124531,0.00115656123683336
29.2196022752639,47.4448502236348,0.00101723709594956
29.2196022752639,48.9670927348165,0.000892009865035306
29.2196022752639,50.4893352459983,0.0007794767206706
29.2196022752639,52.01157775718,0.000678028040344824
29.2196022752639,53.5338202683617,0.000586447000664373
29.2196022752639,55.0560627795435,0.000503595922985403
29.2196022752639,56.5783052907252,0.000428707042788587
29.2196022752639,58.100547801907,0.000360991516873691
29.2196022752639,59.6227903130887,0.000299786896565159
29.2196022752639,61.1450328242705,0.000244562304981176
29.2196022752639,62.6672753354522,0.000195179188301695
29.2196022752639,64.1895178466339,0.000151866019886882
29.2196022752639,65.7117603578157,0.000114734124966496
29.2196022752639,67.2340028689974,8.41635573917691e-05
29.2196022752639,68.7562453801791,6.00718164535871e-05
29.2196022752639,70.2784878913609,4.23393342406821e-05
29.2196022752639,71.8007304025426,3.04192217749101e-05
29.2196022752639,73.3229729137244,2.36372348824291e-05
29.2196022752639,74.8452154249061,2.11584814023881e-05
29.2196022752639,76.3674579360878,2.2169478446791e-05
29.2196022752639,77.8897004472696,2.57436449582594e-05
29.2196022752639,79.4119429584513,3.08867322057062e-05
29.2196022752639,80.9341854696331,3.66232433618792e-05
29.2196022752639,82.4564279808148,4.19317154779986e-05
29.2196022752639,83.9786704919965,4.58799666386604e-05
29.2196022752639,85.5009130031783,4.77874334759785e-05
29.2196022752639,87.02315551436,4.73205157813639e-05
29.2196022752639,88.5453980255417,4.45386496825225e-05
29.2196022752639,90.0676405367235,3.98402633253048e-05
29.2196022752639,91.5898830479052,3.39000078284146e-05
30.9652597431588,17,0.000979060883828554
30.9652597431588,18.5222425111817,0.0012300686553089
30.9652597431588,20.0444850223635,0.00149403577346781
30.9652597431588,21.5667275335452,0.00175709441436721
30.9652597431588,23.088970044727,0.00200445709534834
30.9652597431588,24.6112125559087,0.00222240401683842
30.9652597431588,26.1334550670904,0.00239996450853819
30.9652597431588,27.6556975782722,0.00253006437181607
30.9652597431588,29.1779400894539,0.00260952235474546
30.9652597431588,30.7001826006357,0.00263860405859706
30.9652597431588,32.2224251118174,0.00261996510011983
30.9652597431588,33.7446676229991,0.00255783688165212
30.9652597431588,35.2669101341809,0.00245752158836148
30.9652597431588,36.7891526453626,0.00232537486571483
30.9652597431588,38.3113951565444,0.00216873294105378
30.9652597431588,39.8336376677261,0.00199586602630478
30.9652597431588,41.3558801789078,0.00181532801155282
30.9652597431588,42.8781226900896,0.0016350110348029
30.9652597431588,44.4003652012713,0.00146127312476874
30.9652597431588,45.9226077124531,0.00129815700162355
30.9652597431588,47.4448502236348,0.00114746332949033
30.9652597431588,48.9670927348165,0.00100927101624571
30.9652597431588,50.4893352459983,0.000882684023225758
30.9652597431588,52.01157775718,0.000766510306018978
30.9652597431588,53.5338202683617,0.000659945754975377
30.9652597431588,55.0560627795435,0.000562353719801269
30.9652597431588,56.5783052907252,0.000473556469828845
30.9652597431588,58.100547801907,0.000393371222828087
30.9652597431588,59.6227903130887,0.000321647027223756
30.9652597431588,61.1450328242705,0.000258156350139688
30.9652597431588,62.6672753354522,0.000202811149771032
30.9652597431588,64.1895178466339,0.000155634865543316
30.9652597431588,65.7117603578157,0.000116340693275982
30.9652597431588,67.2340028689974,8.4851606803973e-05
30.9652597431588,68.7562453801791,6.06191772968055e-05
30.9652597431588,70.2784878913609,4.31902033593443e-05
30.9652597431588,71.8007304025426,3.17832235688632e-05
30.9652597431588,73.3229729137244,2.56272432411144e-05
30.9652597431588,74.8452154249061,2.38740051149408e-05
30.9652597431588,76.3674579360878,2.57400888055139e-05
30.9652597431588,77.8897004472696,3.03396189542132e-05
30.9652597431588,79.4119429584513,3.66627408452783e-05
30.9652597431588,80.9341854696331,4.36772912193087e-05
30.9652597431588,82.4564279808148,5.02482711321067e-05
30.9652597431588,83.9786704919965,5.52865448540771e-05
30.9652597431588,85.5009130031783,5.79619376754218e-05
30.9652597431588,87.02315551436,5.78149855037284e-05
30.9652597431588,88.5453980255417,5.48556191215543e-05
30.9652597431588,90.0676405367235,4.95072886007033e-05
30.9652597431588,91.5898830479052,4.25453160322512e-05
32.7109172110536,17,0.00092767444066757
32.7109172110536,18.5222425111817,0.00116986433626069
32.7109172110536,20.0444850223635,0.00142594678336095
32.7109172110536,21.5667275335452,0.0016827796560476
32.7109172110536,23.088970044727,0.00192633315838324
32.7109172110536,24.6112125559087,0.00214368583926762
32.7109172110536,26.1334550670904,0.00232461404019423
32.7109172110536,27.6556975782722,0.00246265453433725
32.7109172110536,29.1779400894539,0.0025549220660093
32.7109172110536,30.7001826006357,0.00260151983722188
32.7109172110536,32.2224251118174,0.00260434011412741
32.7109172110536,33.7446676229991,0.00256627910870572
32.7109172110536,35.2669101341809,0.00249086608592974
32.7109172110536,36.7891526453626,0.00238249482917283
32.7109172110536,38.3113951565444,0.00224668572633876
32.7109172110536,39.8336376677261,0.00209032272736617
32.7109172110536,41.3558801789078,0.00192119481056802
32.7109172110536,42.8781226900896,0.00174708620155386
32.7109172110536,44.4003652012713,0.00157477260748156
32.7109172110536,45.9226077124531,0.00140905625630037
32.7109172110536,47.4448502236348,0.00125256911634261
32.7109172110536,48.9670927348165,0.00110614756394636
32.7109172110536,50.4893352459983,0.000969502961251464
32.7109172110536,52.01157775718,0.000841949762038274
32.7109172110536,53.5338202683617,0.000723159167272236
32.7109172110536,55.0560627795435,0.00061304993696499
32.7109172110536,56.5783052907252,0.000512089797505928
32.7109172110536,58.100547801907,0.000420779339089467
32.7109172110536,59.6227903130887,0.000339576459392101
32.7109172110536,61.1450328242705,0.000268662637135082
32.7109172110536,62.6672753354522,0.000208083230988796
32.7109172110536,64.1895178466339,0.000157702773530847
32.7109172110536,65.7117603578157,0.000116858576712056
32.7109172110536,67.2340028689974,8.49928891480101e-05
32.7109172110536,68.7562453801791,6.10579878116228e-05
32.7109172110536,70.2784878913609,4.422431918056e-05
32.7109172110536,71.8007304025426,3.34520085113451e-05
32.7109172110536,73.3229729137244,2.78648292661139e-05
32.7109172110536,74.8452154249061,2.66199653893758e-05
32.7109172110536,76.3674579360878,2.89974393167983e-05
32.7109172110536,77.8897004472696,3.42059060622973e-05
32.7109172110536,79.4119429584513,4.12822436297046e-05
32.7109172110536,80.9341854696331,4.91985535178811e-05
32.7109172110536,82.4564279808148,5.67615286354988e-05
32.7109172110536,83.9786704919965,6.27610662314981e-05
32.7109172110536,85.5009130031783,6.62288101794899e-05
32.7109172110536,87.02315551436,6.65694378260678e-05
32.7109172110536,88.5453980255417,6.37067260091699e-05
32.7109172110536,90.0676405367235,5.80455283979298e-05
32.7109172110536,91.5898830479052,5.04168207971429e-05
34.4565746789484,17,0.00084491704838727
34.4565746789484,18.5222425111817,0.00107035632722963
34.4565746789484,20.0444850223635,0.00131027003620002
34.4565746789484,21.5667275335452,0.00155266788999395
34.4565746789484,23.088970044727,0.00178469958821752
34.4565746789484,24.6112125559087,0.00199458987331186
34.4565746789484,26.1334550670904,0.00217310845648012
34.4565746789484,27.6556975782722,0.00231454065236077
34.4565746789484,29.1779400894539,0.00241637258401882
34.4565746789484,30.7001826006357,0.00247860677155017
34.4565746789484,32.2224251118174,0.00250245449942845
34.4565746789484,33.7446676229991,0.00248958251334072
34.4565746789484,35.2669101341809,0.00244182102482779
34.4565746789484,36.7891526453626,0.0023615830555166
34.4565746789484,38.3113951565444,0.00225240865483292
34.4565746789484,39.8336376677261,0.00211946809130267
34.4565746789484,41.3558801789078,0.00196934102649978
34.4565746789484,42.8781226900896,0.00180922476919748
34.4565746789484,44.4003652012713,0.00164588876764786
34.4565746789484,45.9226077124531,0.00148459258395054
34.4565746789484,47.4448502236348,0.00132864428832529
34.4565746789484,48.9670927348165,0.00117959511494238
34.4565746789484,50.4893352459983,0.0010377936233086
34.4565746789484,52.01157775718,0.00090310869675372
34.4565746789484,53.5338202683617,0.000775722992565625
34.4565746789484,55.0560627795435,0.000656135300849601
34.4565746789484,56.5783052907252,0.000545476771700506
34.4565746789484,58.100547801907,0.000444967446025385
34.4565746789484,59.6227903130887,0.000355736439701041
34.4565746789484,61.1450328242705,0.000278464443395099
34.4565746789484,62.6672753354522,0.00021342145285366
34.4565746789484,64.1895178466339,0.000160390932516302
34.4565746789484,65.7117603578157,0.000118399964020586
34.4565746789484,67.2340028689974,8.64310715829816e-05
34.4565746789484,68.7562453801791,6.29426444982964e-05
34.4565746789484,70.2784878913609,4.670750172396e-05
34.4565746789484,71.8007304025426,3.64151190528658e-05
34.4565746789484,73.3229729137244,3.10743372779488e-05
34.4565746789484,74.8452154249061,2.98612278380434e-05
34.4565746789484,76.3674579360878,3.21483870185777e-05
34.4565746789484,77.8897004472696,3.72873826055722e-05
34.4565746789484,79.4119429584513,4.44274322558524e-05
34.4565746789484,80.9341854696331,5.26136800836717e-05
34.4565746789484,82.4564279808148,6.06619724067595e-05
34.4565746789484,83.9786704919965,6.72938920964733e-05
34.4565746789484,85.5009130031783,7.14304537456505e-05
34.4565746789484,87.02315551436,7.23444113188046e-05
34.4565746789484,88.5453980255417,6.98429922506651e-05
34.4565746789484,90.0676405367235,6.42664146181963e-05
34.4565746789484,91.5898830479052,5.64455030352909e-05
36.2022321468433,17,0.000739402814404279
36.2022321468433,18.5222425111817,0.000941857889747344
36.2022321468433,20.0444850223635,0.00115904562489603
36.2022321468433,21.5667275335452,0.00138048861240299
36.2022321468433,23.088970044727,0.00159485795498353
36.2022321468433,24.6112125559087,0.00179176891152653
36.2022321468433,26.1334550670904,0.00196310733078615
36.2022321468433,27.6556975782722,0.00210391183912132
36.2022321468433,29.1779400894539,0.00221199517880253
36.2022321468433,30.7001826006357,0.00228724280578585
36.2022321468433,32.2224251118174,0.00233026313375843
36.2022321468433,33.7446676229991,0.00234168225943732
36.2022321468433,35.2669101341809,0.00232187585966923
36.2022321468433,36.7891526453626,0.0022714924110707
36.2022321468433,38.3113951565444,0.00219218212724589
36.2022321468433,39.8336376677261,0.00208730370935491
36.2022321468433,41.3558801789078,0.00196194458853889
36.2022321468433,42.8781226900896,0.001822307267878
36.2022321468433,44.4003652012713,0.00167471764767879
36.2022321468433,45.9226077124531,0.00152451027482121
36.2022321468433,47.4448502236348,0.00137540726830526
36.2022321468433,48.9670927348165,0.00122952817898715
36.2022321468433,50.4893352459983,0.00108780472940694
36.2022321468433,52.01157775718,0.000950650189086301
36.2022321468433,53.5338202683617,0.000818754474201048
36.2022321468433,55.0560627795435,0.000693184008825377
36.2022321468433,56.5783052907252,0.000575713459542939
36.2022321468433,58.100547801907,0.000468278210852147
36.2022321468433,59.6227903130887,0.000372705671141964
36.2022321468433,61.1450328242705,0.000290244836589143
36.2022321468433,62.6672753354522,0.00022148108260514
36.2022321468433,64.1895178466339,0.000166215435066934
36.2022321468433,65.7117603578157,0.000123260009457095
36.2022321468433,67.2340028689974,9.11944533252583e-05
36.2022321468433,68.7562453801791,6.80205415023883e-05
36.2022321468433,70.2784878913609,5.21120978872779e-05
36.2022321468433,71.8007304025426,4.18876728178149e-05
36.2022321468433,73.3229729137244,3.62331718739872e-05
36.2022321468433,74.8452154249061,3.43531250900394e-05
36.2022321468433,76.3674579360878,3.5738025707512e-05
36.2022321468433,77.8897004472696,3.99220467858796e-05
36.2022321468433,79.4119429584513,4.62283299460246e-05
36.2022321468433,80.9341854696331,5.38426520158915e-05
36.2022321468433,82.4564279808148,6.16596694859242e-05
36.2022321468433,83.9786704919965,6.8394448551557e-05
36.2022321468433,85.5009130031783,7.28981639566081e-05
36.2022321468433,87.02315551436,7.43310229742644e-05
36.2022321468433,88.5453980255417,7.23673842799362e-05
36.2022321468433,90.0676405367235,6.724412406066e-05
36.2022321468433,91.5898830479052,5.97353330291784e-05
37.9478896147381,17,0.000621900122579016
37.9478896147381,18.5222425111817,0.000797516839611474
37.9478896147381,20.0444850223635,0.000987846453551955
37.9478896147381,21.5667275335452,0.00118416598176277
37.9478896147381,23.088970044727,0.00137688543990373
37.9478896147381,24.6112125559087,0.00155713411022702
37.9478896147381,26.1334550670904,0.0017179231437459
37.9478896147381,27.6556975782722,0.001854951001382
37.9478896147381,29.1779400894539,0.00196623175661867
37.9478896147381,30.7001826006357,0.00205146287808325
37.9478896147381,32.2224251118174,0.00211071485666192
37.9478896147381,33.7446676229991,0.00214379893772845
37.9478896147381,35.2669101341809,0.00214998124487112
37.9478896147381,36.7891526453626,0.00212852437595975
37.9478896147381,38.3113951565444,0.00207948524929853
37.9478896147381,39.8336376677261,0.00200453564735727
37.9478896147381,41.3558801789078,0.00190718820052817
37.9478896147381,42.8781226900896,0.00179238738307349
37.9478896147381,44.4003652012713,0.00166565117004387
37.9478896147381,45.9226077124531,0.0015320048641219
37.9478896147381,47.4448502236348,0.00139526682837623
37.9478896147381,48.9670927348165,0.00125789652669526
37.9478896147381,50.4893352459983,0.0011212680649921
37.9478896147381,52.01157775718,0.000986255665908746
37.9478896147381,53.5338202683617,0.000853995709072333
37.9478896147381,55.0560627795435,0.000726063532143021
37.9478896147381,56.5783052907252,0.000604819073778293
37.9478896147381,58.100547801907,0.000492872724574412
37.9478896147381,59.6227903130887,0.000392745766926506
37.9478896147381,61.1450328242705,0.000306300865589868
37.9478896147381,62.6672753354522,0.000234520578893056
37.9478896147381,64.1895178466339,0.000177329500563594
37.9478896147381,65.7117603578157,0.000133432159601045
37.9478896147381,67.2340028689974,0.000101084679782775
37.9478896147381,68.7562453801791,7.78905737631558e-05
37.9478896147381,70.2784878913609,6.18394391625291e-05
37.9478896147381,71.8007304025426,5.10897048084184e-05
37.9478896147381,73.3229729137244,4.44015010581295e-05
37.9478896147381,74.8452154249061,4.10164544707454e-05
37.9478896147381,76.3674579360878,4.05661398166821e-05
37.9478896147381,77.8897004472696,4.27978091925448e-05
37.9478896147381,79.4119429584513,4.72606844234794e-05
37.9478896147381,80.9341854696331,5.33395775397031e-05
37.9478896147381,82.4564279808148,6.0069983907404e-05
37.9478896147381,83.9786704919965,6.62221343549379e-05
37.9478896147381,85.5009130031783,7.06250503985239e-05
37.9478896147381,87.02315551436,7.23583638721398e-05
37.9478896147381,88.5453980255417,7.0964419084534e-05
37.9478896147381,90.0676405367235,6.65520487565167e-05
37.9478896147381,91.5898830479052,5.97901328106291e-05
39.693547082633,17,0.000503487240127402
39.693547082633,18.5222425111817,0.000651038725690662
39.693547082633,20.0444850223635,0.000813053427409223
39.693547082633,21.5667275335452,0.000982652648397937
39.693547082633,23.088970044727,0.00115205722815033
39.693547082633,24.6112125559087,0.00131391759124979
39.693547082633,26.1334550670904,0.00146229527236083
39.693547082633,27.6556975782722,0.00159340701582927
39.693547082633,29.1779400894539,0.00170531474256919
39.693547082633,30.7001826006357,0.00179743510403755
39.693547082633,32.2224251118174,0.0018693468087179
39.693547082633,33.7446676229991,0.00192025877119262
39.693547082633,35.2669101341809,0.00194868802614709
39.693547082633,36.7891526453626,0.0019529534059472
39.693547082633,38.3113951565444,0.00193193738780826
39.693547082633,39.8336376677261,0.00188592658189359
39.693547082633,41.3558801789078,0.00181698109914791
39.693547082633,42.8781226900896,0.00172871884813117
39.693547082633,44.4003652012713,0.00162563514823008
39.693547082633,45.9226077124531,0.00151214293240584
39.693547082633,47.4448502236348,0.00139184910419649
39.693547082633,48.9670927348165,0.0012672832382477
39.693547082633,50.4893352459983,0.00114004969995345
39.693547082633,52.01157775718,0.00101132522428772
39.693547082633,53.5338202683617,0.000882568133217558
39.693547082633,55.0560627795435,0.000755753682274916
39.693547082633,56.5783052907252,0.000633731723203178
39.693547082633,58.100547801907,0.000519715097459128
39.693547082633,59.6227903130887,0.000416884954590189
39.693547082633,61.1450328242705,0.000327733301614424
39.693547082633,62.6672753354522,0.000253699240399069
39.693547082633,64.1895178466339,0.000194924677960925
39.693547082633,65.7117603578157,0.000150104474752322
39.693547082633,67.2340028689974,0.000117255499754406
39.693547082633,68.7562453801791,9.36501129097097e-05
39.693547082633,70.2784878913609,7.69210742571772e-05
39.693547082633,71.8007304025426,6.49890036262518e-05
39.693547082633,73.3229729137244,5.64961417612916e-05
39.693547082633,74.8452154249061,5.0734432914879e-05
39.693547082633,76.3674579360878,4.75013796814116e-05
39.693547082633,77.8897004472696,4.67813520666074e-05
39.693547082633,79.4119429584513,4.83903582293776e-05
39.693547082633,80.9341854696331,5.1956574200759e-05
39.693547082633,82.4564279808148,5.67037816979633e-05
39.693547082633,83.9786704919965,6.15104528884203e-05
39.693547082633,85.5009130031783,6.52301007208725e-05
39.693547082633,87.02315551436,6.68999829626706e-05
39.693547082633,88.5453980255417,6.59462362646554e-05
39.693547082633,90.0676405367235,6.2340717845238e-05
39.693547082633,91.5898830479052,5.66120195173599e-05
41.4392045505278,17,0.000393617906419898
41.4392045505278,18.5222425111817,0.000514261913329391
41.4392045505278,20.0444850223635,0.000648940269310577
41.4392045505278,21.5667275335452,0.000792561294029868
41.4392045505278,23.088970044727,0.000939094660035772
41.4392045505278,24.6112125559087,0.00108262786307288
41.4392045505278,26.1334550670904,0.00121815176505966
41.4392045505278,27.6556975782722,0.00134225708204168
41.4392045505278,29.1779400894539,0.00145291357145352
41.4392045505278,30.7001826006357,0.00154916548447993
41.4392045505278,32.2224251118174,0.00163011749826756
41.4392045505278,33.7446676229991,0.00169452840631064
41.4392045505278,35.2669101341809,0.00174046129404098
41.4392045505278,36.7891526453626,0.00176569661512902
41.4392045505278,38.3113951565444,0.00176838671017667
41.4392045505278,39.8336376677261,0.00174783907521801
41.4392045505278,41.3558801789078,0.00170495555878797
41.4392045505278,42.8781226900896,0.00164216462914763
41.4392045505278,44.4003652012713,0.00156291964734631
41.4392045505278,45.9226077124531,0.00147086635793964
41.4392045505278,47.4448502236348,0.00136917089018633
41.4392045505278,48.9670927348165,0.00126017832982237
41.4392045505278,50.4893352459983,0.00114547936276306
41.4392045505278,52.01157775718,0.00102634179252795
41.4392045505278,53.5338202683617,0.00090436797720167
41.4392045505278,55.0560627795435,0.000781778931247538
41.4392045505278,56.5783052907252,0.000661783747241475
41.4392045505278,58.100547801907,0.00054809291870085
41.4392045505278,59.6227903130887,0.000444479968793532
41.4392045505278,61.1450328242705,0.000354042394970728
41.4392045505278,62.6672753354522,0.000278697521125276
41.4392045505278,64.1895178466339,0.000218866940123744
41.4392045505278,65.7117603578157,0.000173306571425887
41.4392045505278,67.2340028689974,0.00013986853591279
41.4392045505278,68.7562453801791,0.000115560637253058
41.4392045505278,70.2784878913609,9.76968971172481e-05
41.4392045505278,71.8007304025426,8.39947820153374e-05
41.4392045505278,73.3229729137244,7.30019186856294e-05
41.4392045505278,74.8452154249061,6.40833881414082e-05
41.4392045505278,76.3674579360878,5.72323401509501e-05
41.4392045505278,77.8897004472696,5.26917527090956e-05
41.4392045505278,79.4119429584513,5.05741704752185e-05
41.4392045505278,80.9341854696331,5.07790569443671e-05
41.4392045505278,82.4564279808148,5.27466443530388e-05
41.4392045505278,83.9786704919965,5.54994122279042e-05
41.4392045505278,85.5009130031783,5.7950110407086e-05
41.4392045505278,87.02315551436,5.91264412319059e-05
41.4392045505278,88.5453980255417,5.83598329070995e-05
41.4392045505278,90.0676405367235,5.54877538240542e-05
41.4392045505278,91.5898830479052,5.08785049830764e-05
43.1848620184227,17,0.000298719320115595
43.1848620184227,18.5222425111817,0.000395368767830533
43.1848620184227,20.0444850223635,0.000505501081895868
43.1848620184227,21.5667275335452,0.00062564331871979
43.1848620184227,23.088970044727,0.000751355456697277
43.1848620184227,24.6112125559087,0.000878022657620124
43.1848620184227,26.1334550670904,0.00100143241559658
43.1848620184227,27.6556975782722,0.00111843129059851
43.1848620184227,29.1779400894539,0.00122679251070873
43.1848620184227,30.7001826006357,0.0013251085823041
43.1848620184227,32.2224251118174,0.00141199220681879
43.1848620184227,33.7446676229991,0.00148581553783719
43.1848620184227,35.2669101341809,0.00154436486042848
43.1848620184227,36.7891526453626,0.00158517707431411
43.1848620184227,38.3113951565444,0.00160605961768769
43.1848620184227,39.8336376677261,0.00160576885514692
43.1848620184227,41.3558801789078,0.00158444983321329
43.1848620184227,42.8781226900896,0.00154364908108695
43.1848620184227,44.4003652012713,0.00148595187282619
43.1848620184227,45.9226077124531,0.00141425951691992
43.1848620184227,47.4448502236348,0.00133119614240978
43.1848620184227,48.9670927348165,0.0012387402906
43.1848620184227,50.4893352459983,0.0011382483772179
43.1848620184227,52.01157775718,0.00103085892678677
43.1848620184227,53.5338202683617,0.000918117450874474
43.1848620184227,55.0560627795435,0.000802309561811032
43.1848620184227,56.5783052907252,0.00068684389500869
43.1848620184227,58.100547801907,0.000575789659834783
43.1848620184227,59.6227903130887,0.000473402971028793
43.1848620184227,61.1450328242705,0.000383310057015445
43.1848620184227,62.6672753354522,0.000307874197927338
43.1848620184227,64.1895178466339,0.000247810616372802
43.1848620184227,65.7117603578157,0.000201968570125396
43.1848620184227,67.2340028689974,0.000168091891256306
43.1848620184227,68.7562453801791,0.000142987631578211
43.1848620184227,70.2784878913609,0.000123702908496349
43.1848620184227,71.8007304025426,0.000107802879429934
43.1848620184227,73.3229729137244,9.37836417543517e-05
43.1848620184227,74.8452154249061,8.11190151763788e-05
43.1848620184227,76.3674579360878,7.0032869040775e-05
43.1848620184227,77.8897004472696,6.10469433118116e-05
43.1848620184227,79.4119429584513,5.45889451096008e-05
43.1848620184227,80.9341854696331,5.08397452311392e-05
43.1848620184227,82.4564279808148,4.94629272687434e-05
43.1848620184227,83.9786704919965,4.96379172549108e-05
43.1848620184227,85.5009130031783,5.03514952690765e-05
43.1848620184227,87.02315551436,5.06392306391919e-05
43.1848620184227,88.5453980255417,4.97552356541661e-05
43.1848620184227,90.0676405367235,4.74102587709463e-05
43.1848620184227,91.5898830479052,4.38059875655369e-05
44.9305194863175,17,0.000221715919195452
44.9305194863175,18.5222425111817,0.000298235921311666
44.9305194863175,20.0444850223635,0.00038762443874081
44.9305194863175,21.5667275335452,0.00048779858025498
44.9305194863175,23.088970044727,0.000595700753416053
44.9305194863175,24.6112125559087,0.000707854193968045
44.9305194863175,26.1334550670904,0.000820723819325533
44.9305194863175,27.6556975782722,0.000931332913994672
44.9305194863175,29.1779400894539,0.00103719674924014
44.9305194863175,30.7001826006357,0.00113639516128074
44.9305194863175,32.2224251118174,0.00122699917069776
44.9305194863175,33.7446676229991,0.0013069688567663
44.9305194863175,35.2669101341809,0.0013738589713801
44.9305194863175,36.7891526453626,0.00142511215433881
44.9305194863175,38.3113951565444,0.00145845847175039
44.9305194863175,39.8336376677261,0.00147247474116461
44.9305194863175,41.3558801789078,0.00146697257861538
44.9305194863175,42.8781226900896,0.00144301962275772
44.9305194863175,44.4003652012713,0.00140265040402578
44.9305194863175,45.9226077124531,0.00134820757139428
44.9305194863175,47.4448502236348,0.00128182003403151
44.9305194863175,48.9670927348165,0.00120503453093364
44.9305194863175,50.4893352459983,0.00111883222094976
44.9305194863175,52.01157775718,0.00102404676487308
44.9305194863175,53.5338202683617,0.000921984524290963
44.9305194863175,55.0560627795435,0.000814814004950201
44.9305194863175,56.5783052907252,0.000705965842453714
44.9305194863175,58.100547801907,0.000599695550986116
44.9305194863175,59.6227903130887,0.000500583767956039
44.9305194863175,61.1450328242705,0.000412648128953184
44.9305194863175,62.6672753354522,0.000338603563029116
44.9305194863175,64.1895178466339,0.000279417020260231
44.9305194863175,65.7117603578157,0.000234024077696181
44.9305194863175,67.2340028689974,0.000200098562095605
44.9305194863175,68.7562453801791,0.000174311116973308
44.9305194863175,70.2784878913609,0.000153512780045564
44.9305194863175,71.8007304025426,0.000135187566411975
44.9305194863175,73.3229729137244,0.000117844796224014
44.9305194863175,74.8452154249061,0.000101115365139725
44.9305194863175,76.3674579360878,8.5490979314043e-05
44.9305194863175,77.8897004472696,7.17882087184853e-05
44.9305194863175,79.4119429584513,6.07543859713214e-05
44.9305194863175,80.9341854696331,5.28409287752329e-05
44.9305194863175,82.4564279808148,4.79177679007208e-05
44.9305194863175,83.9786704919965,4.53063880833254e-05
44.9305194863175,85.5009130031783,4.40559809978734e-05
44.9305194863175,87.02315551436,4.32040063362184e-05
44.9305194863175,88.5453980255417,4.19324961287128e-05
44.9305194863175,90.0676405367235,3.98329574852319e-05
44.9305194863175,91.5898830479052,3.69470692159949e-05
46.6761769542124,17,0.000162470445445718
46.6761769542124,18.5222425111817,0.000222921553232655
46.6761769542124,20.0444850223635,0.000295611519900405
46.6761769542124,21.5667275335452,0.000379602510138822
46.6761769542124,23.088970044727,0.000473001181423874
46.6761769542124,24.6112125559087,0.000573313608602759
46.6761769542124,26.1334550670904,0.000677590101492939
46.6761769542124,27.6556975782722,0.000782993702882786
46.6761769542124,29.1779400894539,0.000886766221271902
46.6761769542124,30.7001826006357,0.000986444213975073
46.6761769542124,32.2224251118174,0.00107949862670451
46.6761769542124,33.7446676229991,0.00116339549351987
46.6761769542124,35.2669101341809,0.00123539960783841
46.6761769542124,36.7891526453626,0.00129287293368056
46.6761769542124,38.3113951565444,0.00133359697111336
46.6761769542124,39.8336376677261,0.00135622803912528
46.6761769542124,41.3558801789078,0.00136060588608212
46.6761769542124,42.8781226900896,0.00134772395728393
46.6761769542124,44.4003652012713,0.00131944286575829
46.6761769542124,45.9226077124531,0.0012778386890048
46.6761769542124,47.4448502236348,0.00122471889059073
46.6761769542124,48.9670927348165,0.00116126039682148
46.6761769542124,50.4893352459983,0.00108803958817759
46.6761769542124,52.01157775718,0.00100549338616921
46.6761769542124,53.5338202683617,0.000914559527806156
46.6761769542124,55.0560627795435,0.000817131488944239
46.6761769542124,56.5783052907252,0.000716480576426805
46.6761769542124,58.100547801907,0.000616850625243948
46.6761769542124,59.6227903130887,0.000522946421438097
46.6761769542124,61.1450328242705,0.000438988303770578
46.6761769542124,62.6672753354522,0.000367897918202097
46.6761769542124,64.1895178466339,0.000310808571140633
46.6761769542124,65.7117603578157,0.000266711669933819
46.6761769542124,67.2340028689974,0.000233242938467915
46.6761769542124,68.7562453801791,0.000207010060878387
46.6761769542124,70.2784878913609,0.000184761838126699
46.6761769542124,71.8007304025426,0.00016399171583179
46.6761769542124,73.3229729137244,0.000143302293137461
46.6761769542124,74.8452154249061,0.000122533778575665
46.6761769542124,76.3674579360878,0.000102473961614114
46.6761769542124,77.8897004472696,8.4237072150712e-05
46.6761769542124,79.4119429584513,6.88735661913671e-05
46.6761769542124,80.9341854696331,5.70695865541181e-05
46.6761769542124,82.4564279808148,4.88593066816418e-05
46.6761769542124,83.9786704919965,4.36626859319694e-05
46.6761769542124,85.5009130031783,4.05526034995409e-05
46.6761769542124,87.02315551436,3.85378547402845e-05
46.6761769542124,88.5453980255417,3.67190515133469e-05
46.6761769542124,90.0676405367235,3.45740045134036e-05
46.6761769542124,91.5898830479052,3.20037396632926e-05
48.4218344221072,17,0.00011879555699357
48.4218344221072,18.5222425111817,0.000166875662448469
48.4218344221072,20.0444850223635,0.000226569931103718
48.4218344221072,21.5667275335452,0.000297851801951167
48.4218344221072,23.088970044727,0.000379786646769728
48.4218344221072,24.6112125559087,0.00047072390597436
48.4218344221072,26.1334550670904,0.000568237656849363
48.4218344221072,27.6556975782722,0.000669633499275759
48.4218344221072,29.1779400894539,0.000771912274982082
48.4218344221072,30.7001826006357,0.000872083479225683
48.4218344221072,32.2224251118174,0.000966986419668139
48.4218344221072,33.7446676229991,0.00105350712577934
48.4218344221072,35.2669101341809,0.00112851471661184
48.4218344221072,36.7891526453626,0.00118921309859096
48.4218344221072,38.3113951565444,0.00123344114438319
48.4218344221072,39.8336376677261,0.00126005839815822
48.4218344221072,41.3558801789078,0.00126917154797857
48.4218344221072,42.8781226900896,0.00126201997787321
48.4218344221072,44.4003652012713,0.00124063352547598
48.4218344221072,45.9226077124531,0.00120713866118281
48.4218344221072,47.4448502236348,0.00116326653719804
48.4218344221072,48.9670927348165,0.00110998638573892
48.4218344221072,50.4893352459983,0.00104754905575837
48.4218344221072,52.01157775718,0.000975998798589679
48.4218344221072,53.5338202683617,0.000895845486069228
48.4218344221072,55.0560627795435,0.000808589965905522
48.4218344221072,56.5783052907252,0.000717173811213499
48.4218344221072,58.100547801907,0.000625619740289675
48.4218344221072,59.6227903130887,0.000538530345282734
48.4218344221072,61.1450328242705,0.000460110755286476
48.4218344221072,62.6672753354522,0.000393319156395264
48.4218344221072,64.1895178466339,0.000339352706249965
48.4218344221072,65.7117603578157,0.000297231449663147
48.4218344221072,67.2340028689974,0.000264599109348935
48.4218344221072,68.7562453801791,0.000238096406444972
48.4218344221072,70.2784878913609,0.000214491816780037
48.4218344221072,71.8007304025426,0.000191396605169619
48.4218344221072,73.3229729137244,0.000167593123182834
48.4218344221072,74.8452154249061,0.000143175187617083
48.4218344221072,76.3674579360878,0.000119232324228564
48.4218344221072,77.8897004472696,9.71535798924347e-05
48.4218344221072,79.4119429584513,7.82455169564846e-05
48.4218344221072,80.9341854696331,6.3362739394878e-05
48.4218344221072,82.4564279808148,5.26343371267765e-05
48.4218344221072,83.9786704919965,4.55070811960907e-05
48.4218344221072,85.5009130031783,4.10143520206139e-05
48.4218344221072,87.02315551436,3.80846621137277e-05
48.4218344221072,88.5453980255417,3.57156807930383e-05
48.4218344221072,90.0676405367235,3.32768883393348e-05
48.4218344221072,91.5898830479052,3.0561884811188e-05
50.167491890002,17,8.74813180892701e-05
50.167491890002,18.5222425111817,0.00012618726482439
50.167491890002,20.0444850223635,0.000175867114214277
50.167491890002,21.5667275335452,0.00023719339179851
50.167491890002,23.088970044727,0.000310005755321992
50.167491890002,24.6112125559087,0.000393376679172796
50.167491890002,26.1334550670904,0.000485372323407561
50.167491890002,27.6556975782722,0.000583482367814274
50.167491890002,29.1779400894539,0.000684551680038338
50.167491890002,30.7001826006357,0.00078514293613563
50.167491890002,32.2224251118174,0.000881494131354437
50.167491890002,33.7446676229991,0.000969873085115057
50.167491890002,35.2669101341809,0.00104666040156294
50.167491890002,36.7891526453626,0.00110879100051886
50.167491890002,38.3113951565444,0.00115408381270981
50.167491890002,39.8336376677261,0.00118160072461854
50.167491890002,41.3558801789078,0.00119180808422566
50.167491890002,42.8781226900896,0.00118637350573247
50.167491890002,44.4003652012713,0.00116773285478032
50.167491890002,45.9226077124531,0.00113832533458966
50.167491890002,47.4448502236348,0.00110004976925217
50.167491890002,48.9670927348165,0.00105387185559697
50.167491890002,50.4893352459983,0.000999864331917698
50.167491890002,52.01157775718,0.000937754893237306
50.167491890002,53.5338202683617,0.000867626298003884
50.167491890002,55.0560627795435,0.000790510018653618
50.167491890002,56.5783052907252,0.00070886896791979
50.167491890002,58.100547801907,0.000626304105100487
50.167491890002,59.6227903130887,0.000547092313388664
50.167491890002,61.1450328242705,0.000475213620270462
50.167491890002,62.6672753354522,0.000413507440420028
50.167491890002,64.1895178466339,0.00036315385740282
50.167491890002,65.7117603578157,0.000323210453822482
50.167491890002,67.2340028689974,0.000291411720054945
50.167491890002,68.7562453801791,0.000264560247673711
50.167491890002,70.2784878913609,0.000239592606373442
50.167491890002,71.8007304025426,0.000214355298546152
50.167491890002,73.3229729137244,0.000187888512134358
50.167491890002,74.8452154249061,0.00016056052299538
50.167491890002,76.3674579360878,0.000133731616925573
50.167491890002,77.8897004472696,0.000109005868082965
50.167491890002,79.4119429584513,8.7861810704337e-05
50.167491890002,80.9341854696331,7.12245713043691e-05
50.167491890002,82.4564279808148,5.92237828007256e-05
50.167491890002,83.9786704919965,5.12392101852737e-05
50.167491890002,85.5009130031783,4.61851047511251e-05
50.167491890002,87.02315551436,4.28458209127683e-05
50.167491890002,88.5453980255417,4.00887096130283e-05
50.167491890002,90.0676405367235,3.71835404867111e-05
50.167491890002,91.5898830479052,3.38633226720031e-05
51.9131493578969,17,6.52462254255466e-05
51.9131493578969,18.5222425111817,9.67874072515152e-05
51.9131493578969,20.0444850223635,0.000138600399664759
51.9131493578969,21.5667275335452,0.000191865072264659
51.9131493578969,23.088970044727,0.000257028425897368
51.9131493578969,24.6112125559087,0.000333778177634877
51.9131493578969,26.1334550670904,0.000420659685897598
51.9131493578969,27.6556975782722,0.000515415920104945
51.9131493578969,29.1779400894539,0.000614866298015098
51.9131493578969,30.7001826006357,0.000715274203596446
51.9131493578969,32.2224251118174,0.000812389338141549
51.9131493578969,33.7446676229991,0.000901909672411133
51.9131493578969,35.2669101341809,0.000979701383668586
51.9131493578969,36.7891526453626,0.00104234798235834
51.9131493578969,38.3113951565444,0.00108754543075766
51.9131493578969,39.8336376677261,0.00111447363297838
51.9131493578969,41.3558801789078,0.00112392021298378
51.9131493578969,42.8781226900896,0.00111801057122755
51.9131493578969,44.4003652012713,0.00109967575419313
51.9131493578969,45.9226077124531,0.00107181394918317
51.9131493578969,47.4448502236348,0.00103666536885681
51.9131493578969,48.9670927348165,0.000995371925115807
51.9131493578969,50.4893352459983,0.000947987971166336
51.9131493578969,52.01157775718,0.00089403250742326
51.9131493578969,53.5338202683617,0.000833198320800426
51.9131493578969,55.0560627795435,0.000766003034817332
51.9131493578969,56.5783052907252,0.000694308990205291
51.9131493578969,58.100547801907,0.000621120436074996
51.9131493578969,59.6227903130887,0.000550193902471112
51.9131493578969,61.1450328242705,0.000485115480766412
51.9131493578969,62.6672753354522,0.000428500461246178
51.9131493578969,64.1895178466339,0.000381485989956989
51.9131493578969,65.7117603578157,0.000343237519541566
51.9131493578969,67.2340028689974,0.000311715359479639
51.9131493578969,68.7562453801791,0.000284049690650453
51.9131493578969,70.2784878913609,0.000257513081757366
51.9131493578969,71.8007304025426,0.00023030170890295
51.9131493578969,73.3229729137244,0.00020176863201523
51.9131493578969,74.8452154249061,0.000172541261488886
51.9131493578969,76.3674579360878,0.000144175049318535
51.9131493578969,77.8897004472696,0.00011838796527601
51.9131493578969,79.4119429584513,9.67104247583467e-05
51.9131493578969,80.9341854696331,8.00149801009276e-05
51.9131493578969,82.4564279808148,6.83211464383209e-05
51.9131493578969,83.9786704919965,6.08379844913259e-05
51.9131493578969,85.5009130031783,5.62774594834808e-05
51.9131493578969,87.02315551436,5.32160970176672e-05
51.9131493578969,88.5453980255417,5.03656381918209e-05
51.9131493578969,90.0676405367235,4.69105636185451e-05
51.9131493578969,91.5898830479052,4.25797932418829e-05
53.6588068257917,17,4.9330002212435e-05
53.6588068257917,18.5222425111817,7.52067003949691e-05
53.6588068257917,20.0444850223635,0.000110537404564424
53.6588068257917,21.5667275335452,0.000156835154597372
53.6588068257917,23.088970044727,0.00021500018242101
53.6588068257917,24.6112125559087,0.000285233814920684
53.6588068257917,26.1334550670904,0.000366553655802214
53.6588068257917,27.6556975782722,0.000457037248921457
53.6588068257917,29.1779400894539,0.0005536374982661
53.6588068257917,30.7001826006357,0.000652518717049436
53.6588068257917,32.2224251118174,0.000749134313337162
53.6588068257917,33.7446676229991,0.000838757126987567
53.6588068257917,35.2669101341809,0.000916806717919942
53.6588068257917,36.7891526453626,0.000979503388831011
53.6588068257917,38.3113951565444,0.00102434238039153
53.6588068257917,39.8336376677261,0.00105050500881081
53.6588068257917,41.3558801789078,0.00105897182886013
53.6588068257917,42.8781226900896,0.00105222510244988
53.6588068257917,44.4003652012713,0.00103363291835116
53.6588068257917,45.9226077124531,0.00100655935343968
53.6588068257917,47.4448502236348,0.000973649614430324
53.6588068257917,48.9670927348165,0.000936328749414795
53.6588068257917,50.4893352459983,0.000894756414162347
53.6588068257917,52.01157775718,0.000848342502323654
53.6588068257917,53.5338202683617,0.000796436092070433
53.6588068257917,55.0560627795435,0.000739015552860793
53.6588068257917,56.5783052907252,0.000677247749880672
53.6588068257917,58.100547801907,0.000613401400098836
53.6588068257917,59.6227903130887,0.000550564275033489
53.6588068257917,61.1450328242705,0.000491820790291353
53.6588068257917,62.6672753354522,0.000439525622776301
53.6588068257917,64.1895178466339,0.000394817523904754
53.6588068257917,65.7117603578157,0.0003571070324343
53.6588068257917,67.2340028689974,0.000324765632300377
53.6588068257917,68.7562453801791,0.000295444265360339
53.6588068257917,70.2784878913609,0.00026692361771131
53.6588068257917,71.8007304025426,0.000237846412529832
53.6588068257917,73.3229729137244,0.000207899300087875
53.6588068257917,74.8452154249061,0.000177911974743513
53.6588068257917,76.3674579360878,0.000149517577757003
53.6588068257917,77.8897004472696,0.000124412447553991
53.6588068257917,79.4119429584513,0.00010403544307718
53.6588068257917,80.9341854696331,8.90752968133098e-05
53.6588068257917,82.4564279808148,7.93324882758929e-05
53.6588068257917,83.9786704919965,7.3752089996112e-05
53.6588068257917,85.5009130031783,7.07761041114597e-05
53.6588068257917,87.02315551436,6.87257661556699e-05
53.6588068257917,88.5453980255417,6.61430565055995e-05
53.6588068257917,90.0676405367235,6.21477135466182e-05
53.6588068257917,91.5898830479052,5.6521446440515e-05
55.4044642936866,17,3.75670470195698e-05
55.4044642936866,18.5222425111817,5.87429565823702e-05
55.4044642936866,20.0444850223635,8.8418431412341e-05
55.4044642936866,21.5667275335452,0.000128284001926073
55.4044642936866,23.088970044727,0.000179547998254828
55.4044642936866,24.6112125559087,0.00024282088369856
55.4044642936866,26.1334550670904,0.000317572294368517
55.4044642936866,27.6556975782722,0.000402281797142554
55.4044642936866,29.1779400894539,0.000494191710594856
55.4044642936866,30.7001826006357,0.000589587081972454
55.4044642936866,32.2224251118174,0.000683869100227569
55.4044642936866,33.7446676229991,0.00077211054147585
55.4044642936866,35.2669101341809,0.000849446942732493
55.4044642936866,36.7891526453626,0.000911813607212773
55.4044642936866,38.3113951565444,0.000956488012955254
55.4044642936866,39.8336376677261,0.000982550063331302
55.4044642936866,41.3558801789078,0.000991003613865795
55.4044642936866,42.8781226900896,0.000984497875114482
55.4044642936866,44.4003652012713,0.00096666178139978
55.4044642936866,45.9226077124531,0.000941204219617166
55.4044642936866,47.4448502236348,0.000911124623616651
55.4044642936866,48.9670927348165,0.000878149752444877
55.4044642936866,50.4893352459983,0.000842610907774173
55.4044642936866,52.01157775718,0.000803880135848128
55.4044642936866,53.5338202683617,0.000761003369933537
55.4044642936866,55.0560627795435,0.000713405471281433
55.4044642936866,56.5783052907252,0.000661488411704797
55.4044642936866,58.100547801907,0.000606684968762306
55.4044642936866,59.6227903130887,0.000551315845513078
55.4044642936866,61.1450328242705,0.000497917548773664
55.4044642936866,62.6672753354522,0.000448612715243309
55.4044642936866,64.1895178466339,0.000404647854466802
55.4044642936866,65.7117603578157,0.000365865089762572
55.4044642936866,67.2340028689974,0.000331261766047072
55.4044642936866,68.7562453801791,0.000299208294459699
55.4044642936866,70.2784878913609,0.000268149191511071
55.4044642936866,71.8007304025426,0.00023723952255112
55.4044642936866,73.3229729137244,0.000206481367729709
55.4044642936866,74.8452154249061,0.000176812723442187
55.4044642936866,76.3674579360878,0.000149798975778335
55.4044642936866,77.8897004472696,0.00012696251003273
55.4044642936866,79.4119429584513,0.000109505511387507
55.4044642936866,80.9341854696331,9.78171420608295e-05
55.4044642936866,82.4564279808148,9.13948560087764e-05
55.4044642936866,83.9786704919965,8.88602852379052e-05
55.4044642936866,85.5009130031783,8.83536473608987e-05
55.4044642936866,87.02315551436,8.79256708825695e-05
55.4044642936866,88.5453980255417,8.59535693125296e-05
55.4044642936866,90.0676405367235,8.15171489300234e-05
55.4044642936866,91.5898830479052,7.4495808691116e-05
57.1501217615814,17,2.85529497678932e-05
57.1501217615814,18.5222425111817,4.5668028373156e-05
57.1501217615814,20.0444850223635,7.02054590416989e-05
57.1501217615814,21.5667275335452,0.000103898015483302
57.1501217615814,23.088970044727,0.000148125632495259
57.1501217615814,24.6112125559087,0.000203797208170237
57.1501217615814,26.1334550670904,0.000270789469493768
57.1501217615814,27.6556975782722,0.00034801901429989
57.1501217615814,29.1779400894539,0.000433144235345017
57.1501217615814,30.7001826006357,0.000522777662960721
57.1501217615814,32.2224251118174,0.000612529493795123
57.1501217615814,33.7446676229991,0.000697545446388963
57.1501217615814,35.2669101341809,0.000772910989282747
57.1501217615814,36.7891526453626,0.000834434018274005
57.1501217615814,38.3113951565444,0.000879223343279462
57.1501217615814,39.8336376677261,0.000906190547235134
57.1501217615814,41.3558801789078,0.000916188853045187
57.1501217615814,42.8781226900896,0.000911800597033427
57.1501217615814,44.4003652012713,0.000896669106558246
57.1501217615814,45.9226077124531,0.000874641203893391
57.1501217615814,47.4448502236348,0.000848937662178285
57.1501217615814,48.9670927348165,0.000821537347055959
57.1501217615814,50.4893352459983,0.000792960815428528
57.1501217615814,52.01157775718,0.000762586646694604
57.1501217615814,53.5338202683617,0.00072919059921236
57.1501217615814,55.0560627795435,0.000691639099723531
57.1501217615814,56.5783052907252,0.000649524332426845
57.1501217615814,58.100547801907,0.000603378949044768
57.1501217615814,59.6227903130887,0.000554702861475221
57.1501217615814,61.1450328242705,0.000505485380880387
57.1501217615814,62.6672753354522,0.000457687263441716
57.1501217615814,64.1895178466339,0.000412799406143075
57.1501217615814,65.7117603578157,0.000371292131412298
57.1501217615814,67.2340028689974,0.00033299399970453
57.1501217615814,68.7562453801791,0.000297166598982823
57.1501217615814,70.2784878913609,0.000263034268019961
57.1501217615814,71.8007304025426,0.000230289373587317
57.1501217615814,73.3229729137244,0.000199196064923602
57.1501217615814,74.8452154249061,0.000170683634823058
57.1501217615814,76.3674579360878,0.000146098780128841
57.1501217615814,77.8897004472696,0.000126645525851097
57.1501217615814,79.4119429584513,0.000113168201952153
57.1501217615814,80.9341854696331,0.000105680709763527
57.1501217615814,82.4564279808148,0.000103341555017208
57.1501217615814,83.9786704919965,0.000104445105461276
57.1501217615814,85.5009130031783,0.000106852112665997
57.1501217615814,87.02315551436,0.000108373651461795
57.1501217615814,88.5453980255417,0.000107252976997594
57.1501217615814,90.0676405367235,0.000102556503470007
57.1501217615814,91.5898830479052,9.4282185713863e-05
58.8957792294763,17,2.14382045182814e-05
58.8957792294763,18.5222425111817,3.49873720625198e-05
58.8957792294763,20.0444850223635,5.48102072113201e-05
58.8957792294763,21.5667275335452,8.25723247408077e-05
58.8957792294763,23.088970044727,0.000119702845045528
58.8957792294763,24.6112125559087,0.000167296072958096
58.8957792294763,26.1334550670904,0.000225565072193177
58.8957792294763,27.6556975782722,0.00029385742626537
58.8957792294763,29.1779400894539,0.000370326588700231
58.8957792294763,30.7001826006357,0.000452077147781883
58.8957792294763,32.2224251118174,0.000535167116376895
58.8957792294763,33.7446676229991,0.000615091547223172
58.8957792294763,35.2669101341809,0.000687148140996083
58.8957792294763,36.7891526453626,0.000747219184109133
58.8957792294763,38.3113951565444,0.000792339717924999
58.8957792294763,39.8336376677261,0.000821220996639521
58.8957792294763,41.3558801789078,0.00083440751660119
58.8957792294763,42.8781226900896,0.000834173672831012
58.8957792294763,44.4003652012713,0.000823908128488693
58.8957792294763,45.9226077124531,0.000807353755995023
58.8957792294763,47.4448502236348,0.000787784228703689
58.8957792294763,48.9670927348165,0.000767350784367739
58.8957792294763,50.4893352459983,0.000746760149078443
58.8957792294763,52.01157775718,0.000725435366790855
58.8957792294763,53.5338202683617,0.000701923452500478
58.8957792294763,55.0560627795435,0.000674550783732576
58.8957792294763,56.5783052907252,0.000642090958461094
58.8957792294763,58.100547801907,0.000604154677666795
58.8957792294763,59.6227903130887,0.000561408975942256
58.8957792294763,61.1450328242705,0.000515325376939396
58.8957792294763,62.6672753354522,0.000467782133598617
58.8957792294763,64.1895178466339,0.000420637651252892
58.8957792294763,65.7117603578157,0.000375145958593529
58.8957792294763,67.2340028689974,0.000332114494243628
58.8957792294763,68.7562453801791,0.000291803359490757
58.8957792294763,70.2784878913609,0.000254270517399641
58.8957792294763,71.8007304025426,0.000219724756451557
58.8957792294763,73.3229729137244,0.000188613965456593
58.8957792294763,74.8452154249061,0.000161739139539009
58.8957792294763,76.3674579360878,0.000140097467967406
58.8957792294763,77.8897004472696,0.000124463290712353
58.8957792294763,79.4119429584513,0.000115247520832163
58.8957792294763,80.9341854696331,0.000112069503395148
58.8957792294763,82.4564279808148,0.000113773889882045
58.8957792294763,83.9786704919965,0.000118389181869811
58.8957792294763,85.5009130031783,0.000123579754282506
58.8957792294763,87.02315551436,0.000126998296925433
58.8957792294763,88.5453980255417,0.000126812472176582
58.8957792294763,90.0676405367235,0.000122101370221699
58.8957792294763,91.5898830479052,0.000112972131297662
60.6414366973711,17,1.58206292666986e-05
60.6414366973711,18.5222425111817,2.62892849610549e-05
60.6414366973711,20.0444850223635,4.18852269256598e-05
60.6414366973711,21.5667275335452,6.41252846135661e-05
60.6414366973711,23.088970044727,9.43833010917303e-05
60.6414366973711,24.6112125559087,0.000133828995891313
60.6414366973711,26.1334550670904,0.000182921097301455
60.6414366973711,27.6556975782722,0.000241393577050896
60.6414366973711,29.1779400894539,0.000307922011039661
60.6414366973711,30.7001826006357,0.000380211070742562
60.6414366973711,32.2224251118174,0.000454954459192534
60.6414366973711,33.7446676229991,0.000528237463323436
60.6414366973711,35.2669101341809,0.000595816002902307
60.6414366973711,36.7891526453626,0.000653849792855495
60.6414366973711,38.3113951565444,0.000699409161274462
60.6414366973711,39.8336376677261,0.000730994600875821
60.6414366973711,41.3558801789078,0.000748709115440369
60.6414366973711,42.8781226900896,0.000754299716340298
60.6414366973711,44.4003652012713,0.000750650289182376
60.6414366973711,45.9226077124531,0.00074116937420328
60.6414366973711,47.4448502236348,0.000729021875769295
60.6414366973711,48.9670927348165,0.000716455196566238
60.6414366973711,50.4893352459983,0.000704362973391309
60.6414366973711,52.01157775718,0.000692262890824688
60.6414366973711,53.5338202683617,0.000678540485063852
60.6414366973711,55.0560627795435,0.000661042260040005
60.6414366973711,56.5783052907252,0.000637769279892095
60.6414366973711,58.100547801907,0.000607444871272463
60.6414366973711,59.6227903130887,0.000569936919995956
60.6414366973711,61.1450328242705,0.00052624479903915
60.6414366973711,62.6672753354522,0.000478224082701045
60.6414366973711,64.1895178466339,0.000428168666998561
60.6414366973711,65.7117603578157,0.000378182930092019
60.6414366973711,67.2340028689974,0.000330099645811963
60.6414366973711,68.7562453801791,0.000285189258075942
60.6414366973711,70.2784878913609,0.000244320104213864
60.6414366973711,71.8007304025426,0.000208152853669655
60.6414366973711,73.3229729137244,0.000177230976974616
60.6414366973711,74.8452154249061,0.000152127215302431
60.6414366973711,76.3674579360878,0.000133400811269342
60.6414366973711,77.8897004472696,0.000121336655502016
60.6414366973711,79.4119429584513,0.000115892942457667
60.6414366973711,80.9341854696331,0.000116332835480535
60.6414366973711,82.4564279808148,0.000121269286673822
60.6414366973711,83.9786704919965,0.000128582862693864
60.6414366973711,85.5009130031783,0.00013587527255925
60.6414366973711,87.02315551436,0.000140763887659353
60.6414366973711,88.5453980255417,0.000141422191676102
60.6414366973711,90.0676405367235,0.000136967309865375
60.6414366973711,91.5898830479052,0.000127579922174425
62.387094165266,17,1.14166279439893e-05
62.387094165266,18.5222425111817,1.92849737129164e-05
62.387094165266,20.0444850223635,3.12032663032209e-05
62.387094165266,21.5667275335452,4.84901050344472e-05
62.387094165266,23.088970044727,7.23875014667045e-05
62.387094165266,24.6112125559087,0.000104048107189953
62.387094165266,26.1334550670904,0.000144084127630945
62.387094165266,27.6556975782722,0.000192549147592611
62.387094165266,29.1779400894539,0.000248625540627805
62.387094165266,30.7001826006357,0.000310667867973346
62.387094165266,32.2224251118174,0.000376124547196561
62.387094165266,33.7446676229991,0.000441844859241204
62.387094165266,35.2669101341809,0.000504231647061282
62.387094165266,36.7891526453626,0.000559883662470584
62.387094165266,38.3113951565444,0.000605995181945843
62.387094165266,39.8336376677261,0.000640847608161464
62.387094165266,41.3558801789078,0.000663995117905916
62.387094165266,42.8781226900896,0.000676476322845489
62.387094165266,44.4003652012713,0.000680465681257596
62.387094165266,45.9226077124531,0.000678848820463445
62.387094165266,47.4448502236348,0.000674552537498933
62.387094165266,48.9670927348165,0.000669865762798344
62.387094165266,50.4893352459983,0.000665885165323793
62.387094165266,52.01157775718,0.000662294038527162
62.387094165266,53.5338202683617,0.000657420389189342
62.387094165266,55.0560627795435,0.00064874785917832
62.387094165266,56.5783052907252,0.000633624214831832
62.387094165266,58.100547801907,0.000609993893953025
62.387094165266,59.6227903130887,0.000577016004722363
62.387094165266,61.1450328242705,0.000535279542182267
62.387094165266,62.6672753354522,0.000486645212921827
62.387094165266,64.1895178466339,0.00043383263899585
62.387094165266,65.7117603578157,0.000379748109583311
62.387094165266,67.2340028689974,0.000327170744705188
62.387094165266,68.7562453801791,0.00027828155287553
62.387094165266,70.2784878913609,0.000234653583392409
62.387094165266,71.8007304025426,0.000197296295781148
62.387094165266,73.3229729137244,0.000166763224937654
62.387094165266,74.8452154249061,0.000143334379635283
62.387094165266,76.3674579360878,0.000127098083374496
62.387094165266,77.8897004472696,0.000117850202576491
62.387094165266,79.4119429584513,0.000115133066215054
62.387094165266,80.9341854696331,0.000117938732627205
62.387094165266,82.4564279808148,0.000124769383405102
62.387094165266,83.9786704919965,0.000133507177764621
62.387094165266,85.5009130031783,0.000141848880225969
62.387094165266,87.02315551436,0.000147518038684269
62.387094165266,88.5453980255417,0.000148784575901834
62.387094165266,90.0676405367235,0.000144826536008132
62.387094165266,91.5898830479052,0.000135847538880387
64.1327516331608,17,8.04453859180304e-06
64.1327516331608,18.5222425111817,1.37973206309598e-05
64.1327516331608,20.0444850223635,2.26440595691403e-05
64.1327516331608,21.5667275335452,3.56845852565328e-05
64.1327516331608,23.088970044727,5.39825561869371e-05
64.1327516331608,24.6112125559087,7.86065161961356e-05
64.1327516331608,26.1334550670904,0.000110242953381671
64.1327516331608,27.6556975782722,0.000149192427307057
64.1327516331608,29.1779400894539,0.000195099385730071
64.1327516331608,30.7001826006357,0.000246964778800936
64.1327516331608,32.2224251118174,0.000303034291279637
64.1327516331608,33.7446676229991,0.000361008263327125
64.1327516331608,35.2669101341809,0.000418041364692311
64.1327516331608,36.7891526453626,0.000471265353713126
64.1327516331608,38.3113951565444,0.000518049824049986
64.1327516331608,39.8336376677261,0.000556447998623966
64.1327516331608,41.3558801789078,0.000585395805226227
64.1327516331608,42.8781226900896,0.000605103338370866
64.1327516331608,44.4003652012713,0.000616899670666688
64.1327516331608,45.9226077124531,0.000623018508212854
64.1327516331608,47.4448502236348,0.000626057484407292
64.1327516331608,48.9670927348165,0.000628308290022643
64.1327516331608,50.4893352459983,0.000631089623853377
64.1327516331608,52.01157775718,0.000634328103763679
64.1327516331608,53.5338202683617,0.000636425902394377
64.1327516331608,55.0560627795435,0.000634675763888842
64.1327516331608,56.5783052907252,0.000625969254172401
64.1327516331608,58.100547801907,0.000607662995472164
64.1327516331608,59.6227903130887,0.000578362821991421
64.1327516331608,61.1450328242705,0.000538332233971722
64.1327516331608,62.6672753354522,0.000489437122680907
64.1327516331608,64.1895178466339,0.000434737281935777
64.1327516331608,65.7117603578157,0.000377780753900614
64.1327516331608,67.2340028689974,0.000322093758731695
64.1327516331608,68.7562453801791,0.000270564178624245
64.1327516331608,70.2784878913609,0.000225292019785051
64.1327516331608,71.8007304025426,0.000187505271658665
64.1327516331608,73.3229729137244,0.000157694596907898
64.1327516331608,74.8452154249061,0.000135825501959541
64.1327516331608,76.3674579360878,0.000121538558006278
64.1327516331608,77.8897004472696,0.000114195609097236
64.1327516331608,79.4119429584513,0.000113001671623623
64.1327516331608,80.9341854696331,0.000116784489371218
64.1327516331608,82.4564279808148,0.000124062544952188
64.1327516331608,83.9786704919965,0.000132862440486999
64.1327516331608,85.5009130031783,0.000141119771119656
64.1327516331608,87.02315551436,0.000146792662809693
64.1327516331608,88.5453980255417,0.000148330288410729
64.1327516331608,90.0676405367235,0.000144993110176163
64.1327516331608,91.5898830479052,0.000136961985515721
65.8784091010556,17,5.52482632703084e-06
65.8784091010556,18.5222425111817,9.61581078294914e-06
65.8784091010556,20.0444850223635,1.59940415032167e-05
65.8784091010556,21.5667275335452,2.55440260724974e-05
65.8784091010556,23.088970044727,3.91333020629409e-05
65.8784091010556,24.6112125559087,5.77074331854782e-05
65.8784091010556,26.1334550670904,8.19688619335845e-05
65.8784091010556,27.6556975782722,0.00011239753650522
65.8784091010556,29.1779400894539,0.00014903687869013
65.8784091010556,30.7001826006357,0.000191486268691599
65.8784091010556,32.2224251118174,0.000238759867794646
65.8784091010556,33.7446676229991,0.000289409254797948
65.8784091010556,35.2669101341809,0.000341359983809537
65.8784091010556,36.7891526453626,0.000392302114929661
65.8784091010556,38.3113951565444,0.000439798845714698
65.8784091010556,39.8336376677261,0.000481675636448691
65.8784091010556,41.3558801789078,0.000516233716115411
65.8784091010556,42.8781226900896,0.000542811273307979
65.8784091010556,44.4003652012713,0.000561834962234469
65.8784091010556,45.9226077124531,0.00057481875879498
65.8784091010556,47.4448502236348,0.000583968629599359
65.8784091010556,48.9670927348165,0.000591537028769697
65.8784091010556,50.4893352459983,0.000599062060646618
65.8784091010556,52.01157775718,0.000606771813029335
65.8784091010556,53.5338202683617,0.000613277777086144
65.8784091010556,55.0560627795435,0.000615887735065176
65.8784091010556,56.5783052907252,0.000611295620222593
65.8784091010556,58.100547801907,0.00059653349827538
65.8784091010556,59.6227903130887,0.000569870895930833
65.8784091010556,61.1450328242705,0.000531360407104571
65.8784091010556,62.6672753354522,0.000482861463308479
65.8784091010556,64.1895178466339,0.000427637052243239
65.8784091010556,65.7117603578157,0.000369636558370505
65.8784091010556,67.2340028689974,0.00031284606924863
65.8784091010556,68.7562453801791,0.000260581085470537
65.8784091010556,70.2784878913609,0.000215240289174901
65.8784091010556,71.8007304025426,0.000178125335802387
65.8784091010556,73.3229729137244,0.000149607264983838
65.8784091010556,74.8452154249061,0.000129354799500299
65.8784091010556,76.3674579360878,0.000116630582179623
65.8784091010556,77.8897004472696,0.000110458216889977
65.8784091010556,79.4119429584513,0.000109807358371566
65.8784091010556,80.9341854696331,0.000113445605167402
65.8784091010556,82.4564279808148,0.00012001082478466
65.8784091010556,83.9786704919965,0.000127776044998529
65.8784091010556,85.5009130031783,0.000135011286541467
65.8784091010556,87.02315551436,0.000139995214678335
65.8784091010556,88.5453980255417,0.000141414296755948
65.8784091010556,90.0676405367235,0.000138630981281785
65.8784091010556,91.5898830479052,0.000131779558886492
67.6240665689505,17,3.6953192540685e-06
67.6240665689505,18.5222425111817,6.52320059460493e-06
67.6240665689505,20.0444850223635,1.09862820646101e-05
67.6240665689505,21.5667275335452,1.77740343004044e-05
67.6240665689505,23.088970044727,2.75638783089625e-05
67.6240665689505,24.6112125559087,4.11652475766063e-05
67.6240665689505,26.1334550670904,5.92604845947445e-05
67.6240665689505,27.6556975782722,8.24514920798582e-05
67.6240665689505,29.1779400894539,0.000111106597460425
67.6240665689505,30.7001826006357,0.000145339858280011
67.6240665689505,32.2224251118174,0.000184844348334222
67.6240665689505,33.7446676229991,0.000228945438281472
67.6240665689505,35.2669101341809,0.000276283257824865
67.6240665689505,36.7891526453626,0.000325074682223559
67.6240665689505,38.3113951565444,0.000373076241447835
67.6240665689505,39.8336376677261,0.000417911886314482
67.6240665689505,41.3558801789078,0.000457300390014477
67.6240665689505,42.8781226900896,0.000489754822636075
67.6240665689505,44.4003652012713,0.000514828962354826
67.6240665689505,45.9226077124531,0.000533310894694138
67.6240665689505,47.4448502236348,0.000546973565527891
67.6240665689505,48.9670927348165,0.000557970492517284
67.6240665689505,50.4893352459983,0.00056801465386703
67.6240665689505,52.01157775718,0.000577647809911548
67.6240665689505,53.5338202683617,0.000585797200199359
67.6240665689505,55.0560627795435,0.000589988463966021
67.6240665689505,56.5783052907252,0.000586998662779274
67.6240665689505,58.100547801907,0.000573835621879997
67.6240665689505,59.6227903130887,0.000548686451499746
67.6240665689505,61.1450328242705,0.000511531741731663
67.6240665689505,62.6672753354522,0.000464217063935071
67.6240665689505,64.1895178466339,0.00041005541117438
67.6240665689505,65.7117603578157,0.000353126700746868
67.6240665689505,67.2340028689974,0.000297554605257866
67.6240665689505,68.7562453801791,0.000246773474093684
67.6240665689505,70.2784878913609,0.000203234590969238
67.6240665689505,71.8007304025426,0.000168169058761417
67.6240665689505,73.3229729137244,0.00014178669006927
67.6240665689505,74.8452154249061,0.000123503868577856
67.6240665689505,76.3674579360878,0.000112302422361911
67.6240665689505,77.8897004472696,0.00010698247707939
67.6240665689505,79.4119429584513,0.000106382828483658
67.6240665689505,80.9341854696331,0.000109292842747351
67.6240665689505,82.4564279808148,0.000114528881615993
67.6240665689505,83.9786704919965,0.000120652254486951
67.6240665689505,85.5009130031783,0.000126296642610326
67.6240665689505,87.02315551436,0.000130089359726298
67.6240665689505,88.5453980255417,0.000130978516618825
67.6240665689505,90.0676405367235,0.000128446250273215
67.6240665689505,91.5898830479052,0.000122588273249681
69.3697240368453,17,2.40225901484602e-06
69.3697240368453,18.5222425111817,4.30075122431334e-06
69.3697240368453,20.0444850223635,7.32970878324926e-06
69.3697240368453,21.5667275335452,1.20133782357354e-05
69.3697240368453,23.088970044727,1.88606291301079e-05
69.3697240368453,24.6112125559087,2.85485230198124e-05
69.3697240368453,26.1334550670904,4.1717550624914e-05
69.3697240368453,27.6556975782722,5.90395994186242e-05
69.3697240368453,29.1779400894539,8.11226797478767e-05
69.3697240368453,30.7001826006357,0.000108481931018421
69.3697240368453,32.2224251118174,0.000141353540659869
69.3697240368453,33.7446676229991,0.00017970133106185
69.3697240368453,35.2669101341809,0.000222772945429521
69.3697240368453,36.7891526453626,0.000269249926345705
69.3697240368453,38.3113951565444,0.000317087478421979
69.3697240368453,39.8336376677261,0.000363779489573568
69.3697240368453,41.3558801789078,0.000406594382684604
69.3697240368453,42.8781226900896,0.000443362039235819
69.3697240368453,44.4003652012713,0.000472879156972068
69.3697240368453,45.9226077124531,0.000495259861605012
69.3697240368453,47.4448502236348,0.000511818977653791
69.3697240368453,48.9670927348165,0.000524527411548768
69.3697240368453,50.4893352459983,0.000535176526329225
69.3697240368453,52.01157775718,0.000544569947013995
69.3697240368453,53.5338202683617,0.000551998341263287
69.3697240368453,55.0560627795435,0.000555362658244626
69.3697240368453,56.5783052907252,0.000551775495513188
69.3697240368453,58.100547801907,0.000538507874318061
69.3697240368453,59.6227903130887,0.00051391655649196
69.3697240368453,61.1450328242705,0.000478056712489505
69.3697240368453,62.6672753354522,0.000432766474092811
69.3697240368453,64.1895178466339,0.000381273403517914
69.3697240368453,65.7117603578157,0.000327538230552336
69.3697240368453,67.2340028689974,0.00027552107114926
69.3697240368453,68.7562453801791,0.000228485756194594
69.3697240368453,70.2784878913609,0.000188706001825896
69.3697240368453,71.8007304025426,0.000157212825833049
69.3697240368453,73.3229729137244,0.000134024078399554
69.3697240368453,74.8452154249061,0.000118358000210684
69.3697240368453,76.3674579360878,0.000109017798048828
69.3697240368453,77.8897004472696,0.000104692093048535
69.3697240368453,79.4119429584513,0.000104179918343961
69.3697240368453,80.9341854696331,0.000106344325316343
69.3697240368453,82.4564279808148,0.000110193166889239
69.3697240368453,83.9786704919965,0.000114561111585967
69.3697240368453,85.5009130031783,0.000118413832244109
69.3697240368453,87.02315551436,0.000120702630166811
69.3697240368453,88.5453980255417,0.000120630871369586
69.3697240368453,90.0676405367235,0.000117816925804215
69.3697240368453,91.5898830479052,0.000112356291786944
71.1153815047402,17,1.50724624564964e-06
71.1153815047402,18.5222425111817,2.73864193226001e-06
71.1153815047402,20.0444850223635,4.72366805097569e-06
71.1153815047402,21.5667275335452,7.8536721674877e-06
71.1153815047402,23.088970044727,1.24982837039528e-05
71.1153815047402,24.6112125559087,1.92154281071526e-05
71.1153815047402,26.1334550670904,2.85912487944655e-05
71.1153815047402,27.6556975782722,4.13211647564372e-05
71.1153815047402,29.1779400894539,5.81634761444337e-05
71.1153815047402,30.7001826006357,7.99055801529065e-05
71.1153815047402,32.2224251118174,0.000107167275204946
71.1153815047402,33.7446676229991,0.000140383193285203
71.1153815047402,35.2669101341809,0.000179274789571458
71.1153815047402,36.7891526453626,0.000222913039065976
71.1153815047402,38.3113951565444,0.000269468817077158
71.1153815047402,39.8336376677261,0.000316416329521292
71.1153815047402,41.3558801789078,0.000360767577855906
71.1153815047402,42.8781226900896,0.000399885164619871
71.1153815047402,44.4003652012713,0.000431993662534606
71.1153815047402,45.9226077124531,0.000456636310958271
71.1153815047402,47.4448502236348,0.000474667235006975
71.1153815047402,48.9670927348165,0.000487783669357188
71.1153815047402,50.4893352459983,0.000497725896285071
71.1153815047402,52.01157775718,0.000505455070319039
71.1153815047402,53.5338202683617,0.000510608652596386
71.1153815047402,55.0560627795435,0.000511549899580599
71.1153815047402,56.5783052907252,0.000505908824400888
71.1153815047402,58.100547801907,0.000491444568658375
71.1153815047402,59.6227903130887,0.000466888863276981
71.1153815047402,61.1450328242705,0.000432497239112707
71.1153815047402,62.6672753354522,0.000390115124119305
71.1153815047402,64.1895178466339,0.000342785114958198
71.1153815047402,65.7117603578157,0.000294156216903415
71.1153815047402,67.2340028689974,0.000247788705819286
71.1153815047402,68.7562453801791,0.000206546616949531
71.1153815047402,70.2784878913609,0.000172341617853773
71.1153815047402,71.8007304025426,0.000145902866449772
71.1153815047402,73.3229729137244,0.000127033556256535
71.1153815047402,74.8452154249061,0.000114803023869388
71.1153815047402,76.3674579360878,0.000107923965148734
71.1153815047402,77.8897004472696,0.000105065135076912
71.1153815047402,79.4119429584513,0.000105053793379257
71.1153815047402,80.9341854696331,0.000106850716483818
71.1153815047402,82.4564279808148,0.000109633980568934
71.1153815047402,83.9786704919965,0.000112460295479079
71.1153815047402,85.5009130031783,0.000114558042807483
71.1153815047402,87.02315551436,0.000115145694163633
71.1153815047402,88.5453980255417,0.000113656544658767
71.1153815047402,90.0676405367235,0.000109861176568445
71.1153815047402,91.5898830479052,0.000103912542899614
72.861038972635,17,9.15757420925633e-07
72.861038972635,18.5222425111817,1.6889787485672e-06
72.861038972635,20.0444850223635,2.94740090088995e-06
72.861038972635,21.5667275335452,4.9793747536683e-06
72.861038972635,23.088970044727,8.04479314913162e-06
72.861038972635,24.6112125559087,1.25966411947935e-05
72.861038972635,26.1334550670904,1.91558540953236e-05
72.861038972635,27.6556975782722,2.83968363418837e-05
72.861038972635,29.1779400894539,4.11382715135041e-05
72.861038972635,30.7001826006357,5.83082212368032e-05
72.861038972635,32.2224251118174,8.07480558944419e-05
72.861038972635,33.7446676229991,0.000109189840639567
72.861038972635,35.2669101341809,0.000143693221578104
72.861038972635,36.7891526453626,0.000183647334923149
72.861038972635,38.3113951565444,0.00022746950605295
72.861038972635,39.8336376677261,0.000272749639494227
72.861038972635,41.3558801789078,0.00031646997019475
72.861038972635,42.8781226900896,0.000355781847077373
72.861038972635,44.4003652012713,0.000388563098397507
72.861038972635,45.9226077124531,0.000413925544090466
72.861038972635,47.4448502236348,0.000432286765987383
72.861038972635,48.9670927348165,0.000444992941674519
72.861038972635,50.4893352459983,0.000453600288368965
72.861038972635,52.01157775718,0.000459097732793396
72.861038972635,53.5338202683617,0.000461402072869873
72.861038972635,55.0560627795435,0.000459350988160796
72.861038972635,56.5783052907252,0.000451181000238096
72.861038972635,58.100547801907,0.000435268118471702
72.861038972635,59.6227903130887,0.0004108422694493
72.861038972635,61.1450328242705,0.000378436131896773
72.861038972635,62.6672753354522,0.000339911010612064
72.861038972635,64.1895178466339,0.000298062432861611
72.861038972635,65.7117603578157,0.000256107091359883
72.861038972635,67.2340028689974,0.000217056508388264
72.861038972635,68.7562453801791,0.000183229484239736
72.861038972635,70.2784878913609,0.000156056284820479
72.861038972635,71.8007304025426,0.000135900317151601
72.861038972635,73.3229729137244,0.000122336231315099
72.861038972635,74.8452154249061,0.000114321591736215
72.861038972635,76.3674579360878,0.000110542293052665
72.861038972635,77.8897004472696,0.000109710079595718
72.861038972635,79.4119429584513,0.000110723336623434
72.861038972635,80.9341854696331,0.000112645539678591
72.861038972635,82.4564279808148,0.000114788421105016
72.861038972635,83.9786704919965,0.000116370124587196
72.861038972635,85.5009130031783,0.000116804986809384
72.861038972635,87.02315551436,0.000115516105925313
72.861038972635,88.5453980255417,0.000112137446391984
72.861038972635,90.0676405367235,0.000106606959446885
72.861038972635,91.5898830479052,9.91957453796561e-05
74.6066964405299,17,5.31659116087805e-07
74.6066964405299,18.5222425111817,9.98480241175924e-07
74.6066964405299,20.0444850223635,1.76664658304578e-06
74.6066964405299,21.5667275335452,3.04697451777505e-06
74.6066964405299,23.088970044727,5.01652943634147e-06
74.6066964405299,24.6112125559087,8.03718543002036e-06
74.6066964405299,26.1334550670904,1.25567409091334e-05
74.6066964405299,27.6556975782722,1.91914226887803e-05
74.6066964405299,29.1779400894539,2.87415825698554e-05
74.6066964405299,30.7001826006357,4.21591748185934e-05
74.6066964405299,32.2224251118174,6.0363682299499e-05
74.6066964405299,33.7446676229991,8.42273721282743e-05
74.6066964405299,35.2669101341809,0.000114024510831553
74.6066964405299,36.7891526453626,0.00014939673195752
74.6066964405299,38.3113951565444,0.000189035875075867
74.6066964405299,39.8336376677261,0.000230773950417053
74.6066964405299,41.3558801789078,0.000271775495688803
74.6066964405299,42.8781226900896,0.00030922775761572
74.6066964405299,44.4003652012713,0.000340888605483058
74.6066964405299,45.9226077124531,0.000365594891505402
74.6066964405299,47.4448502236348,0.000383383450565281
74.6066964405299,48.9670927348165,0.000395212263908442
74.6066964405299,50.4893352459983,0.000402356328202779
74.6066964405299,52.01157775718,0.000405718922762003
74.6066964405299,53.5338202683617,0.000405410906982093
74.6066964405299,55.0560627795435,0.000400701620980302
74.6066964405299,56.5783052907252,0.000390435270598362
74.6066964405299,58.100547801907,0.000373630094355448
74.6066964405299,59.6227903130887,0.000350040937025636
74.6066964405299,61.1450328242705,0.000320487557155365
74.6066964405299,62.6672753354522,0.000286832376170532
74.6066964405299,64.1895178466339,0.000251585359176309
74.6066964405299,65.7117603578157,0.000217472341741935
74.6066964405299,67.2340028689974,0.000186889581914062
74.6066964405299,68.7562453801791,0.000161548348957149
74.6066964405299,70.2784878913609,0.000142346458138495
74.6066964405299,71.8007304025426,0.000129259658707894
74.6066964405299,73.3229729137244,0.000121633961170602
74.6066964405299,74.8452154249061,0.000118343914197493
74.6066964405299,76.3674579360878,0.000118091053001152
74.6066964405299,77.8897004472696,0.000119668390385564
74.6066964405299,79.4119429584513,0.000122069789736075
74.6066964405299,80.9341854696331,0.000124458982770264
74.6066964405299,82.4564279808148,0.00012624692572466
74.6066964405299,83.9786704919965,0.000126764803478296
74.6066964405299,85.5009130031783,0.000125551753822971
74.6066964405299,87.02315551436,0.000122186791459408
74.6066964405299,88.5453980255417,0.000116481282113408
74.6066964405299,90.0676405367235,0.000108552174283322
74.6066964405299,91.5898830479052,9.88361002709903e-05
76.3523539084247,17,2.93254073980914e-07
76.3523539084247,18.5222425111817,5.63708969456516e-07
76.3523539084247,20.0444850223635,1.01493420719133e-06
76.3523539084247,21.5667275335452,1.80022583437012e-06
76.3523539084247,23.088970044727,3.03577216812102e-06
76.3523539084247,24.6112125559087,5.00443721631273e-06
76.3523539084247,26.1334550670904,8.07630049116859e-06
76.3523539084247,27.6556975782722,1.27830446063618e-05
76.3523539084247,29.1779400894539,1.98476649310746e-05
76.3523539084247,30.7001826006357,3.01573919697237e-05
76.3523539084247,32.2224251118174,4.46010146825058e-05
76.3523539084247,33.7446676229991,6.4067762191875e-05
76.3523539084247,35.2669101341809,8.89468325348758e-05
76.3523539084247,36.7891526453626,0.000119074511916127
76.3523539084247,38.3113951565444,0.000153429526854498
76.3523539084247,39.8336376677261,0.000190175036445499
76.3523539084247,41.3558801789078,0.000226814588087647
76.3523539084247,42.8781226900896,0.000260764343340777
76.3523539084247,44.4003652012713,0.000289850391499517
76.3523539084247,45.9226077124531,0.000312781914558653
76.3523539084247,47.4448502236348,0.000329295323635736
76.3523539084247,48.9670927348165,0.00033997527597064
76.3523539084247,50.4893352459983,0.000345779935781254
76.3523539084247,52.01157775718,0.000347463425097475
76.3523539084247,53.5338202683617,0.000345261263069229
76.3523539084247,55.0560627795435,0.000338806951102673
76.3523539084247,56.5783052907252,0.000327488736597457
76.3523539084247,58.100547801907,0.000310904023390834
76.3523539084247,59.6227903130887,0.000289269688982846
76.3523539084247,61.1450328242705,0.000263633690246902
76.3523539084247,62.6672753354522,0.000235811757027138
76.3523539084247,64.1895178466339,0.000207998083928966
76.3523539084247,65.7117603578157,0.000182412722250128
76.3523539084247,67.2340028689974,0.000160835579248756
76.3523539084247,68.7562453801791,0.000144378683163447
76.3523539084247,70.2784878913609,0.000133419223830043
76.3523539084247,71.8007304025426,0.000127566325968148
76.3523539084247,73.3229729137244,0.000125958588164826
76.3523539084247,74.8452154249061,0.000127418205754659
76.3523539084247,76.3674579360878,0.000130694508537348
76.3523539084247,77.8897004472696,0.000134686320714187
76.3523539084247,79.4119429584513,0.000138497850011624
76.3523539084247,80.9341854696331,0.000141391394048387
76.3523539084247,82.4564279808148,0.000142853720219539
76.3523539084247,83.9786704919965,0.000142300718969768
76.3523539084247,85.5009130031783,0.00013935879518648
76.3523539084247,87.02315551436,0.000133733485021514
76.3523539084247,88.5453980255417,0.000125397422535014
76.3523539084247,90.0676405367235,0.000114649360534961
76.3523539084247,91.5898830479052,0.000102113816163074
78.0980113763196,17,1.5204111679486e-07
78.0980113763196,18.5222425111817,3.01789149131789e-07
78.0980113763196,20.0444850223635,5.56323502802586e-07
78.0980113763196,21.5667275335452,1.02674508281063e-06
78.0980113763196,23.088970044727,1.78556582053941e-06
78.0980113763196,24.6112125559087,3.0483224894288e-06
78.0980113763196,26.1334550670904,5.10846432907728e-06
78.0980113763196,27.6556975782722,8.4011008384899e-06
78.0980113763196,29.1779400894539,1.35382153012289e-05
78.0980113763196,30.7001826006357,2.12890694956982e-05
78.0980113763196,32.2224251118174,3.2444589343479e-05
78.0980113763196,33.7446676229991,4.78292819181683e-05
78.0980113763196,35.2669101341809,6.78749502235728e-05
78.0980113763196,36.7891526453626,9.25608822667534e-05
78.0980113763196,38.3113951565444,0.000121139961548763
78.0980113763196,39.8336376677261,0.000152140668853798
78.0980113763196,41.3558801789078,0.000183483462579559
78.0980113763196,42.8781226900896,0.000212925290544015
78.0980113763196,44.4003652012713,0.000238484296227526
78.0980113763196,45.9226077124531,0.000258859582772578
78.0980113763196,47.4448502236348,0.000273579637204647
78.0980113763196,48.9670927348165,0.000282919310056224
78.0980113763196,50.4893352459983,0.000287550983950654
78.0980113763196,52.01157775718,0.000288079414038359
78.0980113763196,53.5338202683617,0.000284831210376698
78.0980113763196,55.0560627795435,0.000277737914098338
78.0980113763196,56.5783052907252,0.000266632993176337
78.0980113763196,58.100547801907,0.000251571251388296
78.0980113763196,59.6227903130887,0.000233104558534611
78.0980113763196,61.1450328242705,0.000212397278625289
78.0980113763196,62.6672753354522,0.000191140842924227
78.0980113763196,64.1895178466339,0.00017118217077807
78.0980113763196,65.7117603578157,0.000154244627766807
78.0980113763196,67.2340028689974,0.000141532978410085
78.0980113763196,68.7562453801791,0.000133617615182289
78.0980113763196,70.2784878913609,0.000130416028247318
78.0980113763196,71.8007304025426,0.000131230331815509
78.0980113763196,73.3229729137244,0.000135040324460419
78.0980113763196,74.8452154249061,0.000140660597552818
78.0980113763196,76.3674579360878,0.000146925041826003
78.0980113763196,77.8897004472696,0.000152863396399202
78.0980113763196,79.4119429584513,0.000157705731657435
78.0980113763196,80.9341854696331,0.00016081666555173
78.0980113763196,82.4564279808148,0.000161747056638744
78.0980113763196,83.9786704919965,0.000159984632597031
78.0980113763196,85.5009130031783,0.00015522281575051
78.0980113763196,87.02315551436,0.000147275734259359
78.0980113763196,88.5453980255417,0.000136260928651037
78.0980113763196,90.0676405367235,0.000122646093572336
78.0980113763196,91.5898830479052,0.000107235190419479
79.8436688442144,17,7.20111108878381e-08
79.8436688442144,18.5222425111817,1.50301072008682e-07
79.8436688442144,20.0444850223635,2.87080510466264e-07
79.8436688442144,21.5667275335452,5.62891256737176e-07
79.8436688442144,23.088970044727,1.0197045574399e-06
79.8436688442144,24.6112125559087,1.81756454440373e-06
79.8436688442144,26.1334550670904,3.18019952375692e-06
79.8436688442144,27.6556975782722,5.44769053524506e-06
79.8436688442144,29.1779400894539,9.11145401895779e-06
79.8436688442144,30.7001826006357,1.48027780917902e-05
79.8436688442144,32.2224251118174,2.31860185678099e-05
79.8436688442144,33.7446676229991,3.49789183114899e-05
79.8436688442144,35.2669101341809,5.06096952944121e-05
79.8436688442144,36.7891526453626,7.01556954631865e-05
79.8436688442144,38.3113951565444,9.31081677423523e-05
79.8436688442144,39.8336376677261,0.000118343142055167
79.8436688442144,41.3558801789078,0.000144200859738755
79.8436688442144,42.8781226900896,0.000168811061055776
79.8436688442144,44.4003652012713,0.000190441254423851
79.8436688442144,45.9226077124531,0.000207861132310146
79.8436688442144,47.4448502236348,0.000220483911741086
79.8436688442144,48.9670927348165,0.000228370768398016
79.8436688442144,50.4893352459983,0.000231989218341807
79.8436688442144,52.01157775718,0.000231844893920145
79.8436688442144,53.5338202683617,0.000228353206088269
79.8436688442144,55.0560627795435,0.000221685761724629
79.8436688442144,56.5783052907252,0.000212005498394549
79.8436688442144,58.100547801907,0.000199670561421669
79.8436688442144,59.6227903130887,0.00018540542089684
79.8436688442144,61.1450328242705,0.000170350768445306
79.8436688442144,62.6672753354522,0.000155981143591488
79.8436688442144,64.1895178466339,0.000143765993037141
79.8436688442144,65.7117603578157,0.000134956844247275
79.8436688442144,67.2340028689974,0.000130252323536808
79.8436688442144,68.7562453801791,0.000129771946785477
79.8436688442144,70.2784878913609,0.000133070749887496
79.8436688442144,71.8007304025426,0.000139235602581252
79.8436688442144,73.3229729137244,0.000147164829006737
79.8436688442144,74.8452154249061,0.000155730582193918
79.8436688442144,76.3674579360878,0.000163901954819475
79.8436688442144,77.8897004472696,0.000170874238037488
79.8436688442144,79.4119429584513,0.000176025046309702
79.8436688442144,80.9341854696331,0.000178830498329506
79.8436688442144,82.4564279808148,0.000178900857716753
79.8436688442144,83.9786704919965,0.000175787601095122
79.8436688442144,85.5009130031783,0.000169235310687175
79.8436688442144,87.02315551436,0.000159146759916819
79.8436688442144,88.5453980255417,0.000145757825456482
79.8436688442144,90.0676405367235,0.000129671234432733
79.8436688442144,91.5898830479052,0.000111831613554186
81.5893263121093,17,3.35639282998224e-08
81.5893263121093,18.5222425111817,7.40307250249254e-08
81.5893263121093,20.0444850223635,1.46729103589859e-07
81.5893263121093,21.5667275335452,3.10537432771891e-07
81.5893263121093,23.088970044727,5.86665693425195e-07
81.5893263121093,24.6112125559087,1.09122245804567e-06
81.5893263121093,26.1334550670904,1.98898157315335e-06
81.5893263121093,27.6556975782722,3.5361506462741e-06
81.5893263121093,29.1779400894539,6.11204282432591e-06
81.5893263121093,30.7001826006357,1.02152244435764e-05
81.5893263121093,32.2224251118174,1.63840015991164e-05
81.5893263121093,33.7446676229991,2.52189062187402e-05
81.5893263121093,35.2669101341809,3.71200796878061e-05
81.5893263121093,36.7891526453626,5.22257171387631e-05
81.5893263121093,38.3113951565444,7.02148135531779e-05
81.5893263121093,39.8336376677261,9.025648352897e-05
81.5893263121093,41.3558801789078,0.000111059630058093
81.5893263121093,42.8781226900896,0.000131099392498024
81.5893263121093,44.4003652012713,0.000148898579587683
81.5893263121093,45.9226077124531,0.000163345544967601
81.5893263121093,47.4448502236348,0.000173822612430434
81.5893263121093,48.9670927348165,0.000180285177809055
81.5893263121093,50.4893352459983,0.000183098815078003
81.5893263121093,52.01157775718,0.000182743117008498
81.5893263121093,53.5338202683617,0.000179731994515788
81.5893263121093,55.0560627795435,0.000174420614215714
81.5893263121093,56.5783052907252,0.000167176703546391
81.5893263121093,58.100547801907,0.000158494848628782
81.5893263121093,59.6227903130887,0.000149099706244838
81.5893263121093,61.1450328242705,0.000139965052134188
81.5893263121093,62.6672753354522,0.000132260393332267
81.5893263121093,64.1895178466339,0.000127059538803471
81.5893263121093,65.7117603578157,0.000125185202255812
81.5893263121093,67.2340028689974,0.000126922893354305
81.5893263121093,68.7562453801791,0.000132057450762141
81.5893263121093,70.2784878913609,0.00013990587598923
81.5893263121093,71.8007304025426,0.000149455593192743
81.5893263121093,73.3229729137244,0.000159623201386452
81.5893263121093,74.8452154249061,0.000169419276783757
81.5893263121093,76.3674579360878,0.000178009846070273
81.5893263121093,77.8897004472696,0.000184797759703757
81.5893263121093,79.4119429584513,0.000189333715914039
81.5893263121093,80.9341854696331,0.000191216006013261
81.5893263121093,82.4564279808148,0.000190111009145826
81.5893263121093,83.9786704919965,0.000185621970209209
81.5893263121093,85.5009130031783,0.000177523299026186
81.5893263121093,87.02315551436,0.000165774807025813
81.5893263121093,88.5453980255417,0.000150688301372737
81.5893263121093,90.0676405367235,0.000132946057723427
81.5893263121093,91.5898830479052,0.000113570215561662
83.3349837800041,17,1.44991093534507e-08
83.3349837800041,18.5222425111817,3.44962236174754e-08
83.3349837800041,20.0444850223635,7.16728575645038e-08
83.3349837800041,21.5667275335452,1.6976210676892e-07
83.3349837800041,23.088970044727,3.36571452379377e-07
83.3349837800041,24.6112125559087,6.55400233863945e-07
83.3349837800041,26.1334550670904,1.24524577029608e-06
83.3349837800041,27.6556975782722,2.2953464687676e-06
83.3349837800041,29.1779400894539,4.09223657340561e-06
83.3349837800041,30.7001826006357,7.021854556759e-06
83.3349837800041,32.2224251118174,1.15134771286706e-05
83.3349837800041,33.7446676229991,1.80589884789429e-05
83.3349837800041,35.2669101341809,2.70199560820817e-05
83.3349837800041,36.7891526453626,3.85662050421052e-05
83.3349837800041,38.3113951565444,5.25104999722349e-05
83.3349837800041,39.8336376677261,6.82471287917514e-05
83.3349837800041,41.3558801789078,8.47808788973822e-05
83.3349837800041,42.8781226900896,0.000100879381939986
83.3349837800041,44.4003652012713,0.000115303138198021
83.3349837800041,45.9226077124531,0.000127088888461851
83.3349837800041,47.4448502236348,0.000135661629034201
83.3349837800041,48.9670927348165,0.000140971208484708
83.3349837800041,50.4893352459983,0.000143376030704585
83.3349837800041,52.01157775718,0.000143391833601893
83.3349837800041,53.5338202683617,0.000141624809724122
83.3349837800041,55.0560627795435,0.000138540528168173
83.3349837800041,56.5783052907252,0.000134573046737323
83.3349837800041,58.100547801907,0.000130180379703469
83.3349837800041,59.6227903130887,0.000125919313713299
83.3349837800041,61.1450328242705,0.000122469172381026
83.3349837800041,62.6672753354522,0.0001206300589112
83.3349837800041,64.1895178466339,0.000121091115890312
83.3349837800041,65.7117603578157,0.000124321026764095
83.3349837800041,67.2340028689974,0.000130317739152577
83.3349837800041,68.7562453801791,0.000138676145336394
83.3349837800041,70.2784878913609,0.000148623135403447
83.3349837800041,71.8007304025426,0.000159177345301236
83.3349837800041,73.3229729137244,0.000169381443150161
83.3349837800041,74.8452154249061,0.00017846378205317
83.3349837800041,76.3674579360878,0.000185842952667421
83.3349837800041,77.8897004472696,0.000191163376958403
83.3349837800041,79.4119429584513,0.000194166542406181
83.3349837800041,80.9341854696331,0.000194577137598135
83.3349837800041,82.4564279808148,0.000192111007563863
83.3349837800041,83.9786704919965,0.000186404726207237
83.3349837800041,85.5009130031783,0.000177234331865574
83.3349837800041,87.02315551436,0.000164573740522948
83.3349837800041,88.5453980255417,0.00014875592633101
83.3349837800041,90.0676405367235,0.00013047257153546
83.3349837800041,91.5898830479052,0.000110746876466584
85.0806412478989,17,5.75688014450449e-09
85.0806412478989,18.5222425111817,1.51936848087178e-08
85.0806412478989,20.0444850223635,3.34546701052655e-08
85.0806412478989,21.5667275335452,9.37644431247671e-08
85.0806412478989,23.088970044727,1.959217857414e-07
85.0806412478989,24.6112125559087,3.99787286819274e-07
85.0806412478989,26.1334550670904,7.90877533121579e-07
85.0806412478989,27.6556975782722,1.50835473401092e-06
85.0806412478989,29.1779400894539,2.76730091351391e-06
85.0806412478989,30.7001826006357,4.8647432792499e-06
85.0806412478989,32.2224251118174,8.1422191945118e-06
85.0806412478989,33.7446676229991,1.29987775633839e-05
85.0806412478989,35.2669101341809,1.97543204678056e-05
85.0806412478989,36.7891526453626,2.85895328499618e-05
85.0806412478989,38.3113951565444,3.94038198568124e-05
85.0806412478989,39.8336376677261,5.17557397778528e-05
85.0806412478989,41.3558801789078,6.48794794732418e-05
85.0806412478989,42.8781226900896,7.77864004775853e-05
85.0806412478989,44.4003652012713,8.94587184226371e-05
85.0806412478989,45.9226077124531,9.91075135832808e-05
85.0806412478989,47.4448502236348,0.00010626485220667
85.0806412478989,48.9670927348165,0.000110956385254579
85.0806412478989,50.4893352459983,0.000113600936188503
85.0806412478989,52.01157775718,0.000114779636880629
85.0806412478989,53.5338202683617,0.000115151181507948
85.0806412478989,55.0560627795435,0.000115189868342069
85.0806412478989,56.5783052907252,0.000115240400830017
85.0806412478989,58.100547801907,0.000115548306664305
85.0806412478989,59.6227903130887,0.000116346168112126
85.0806412478989,61.1450328242705,0.00011791689359367
85.0806412478989,62.6672753354522,0.000120661486018306
85.0806412478989,64.1895178466339,0.000124934925617081
85.0806412478989,65.7117603578157,0.000130967537874697
85.0806412478989,67.2340028689974,0.00013863335179103
85.0806412478989,68.7562453801791,0.000147511816998844
85.0806412478989,70.2784878913609,0.000156905752787105
85.0806412478989,71.8007304025426,0.000165999031834634
85.0806412478989,73.3229729137244,0.000174058295328528
85.0806412478989,74.8452154249061,0.000180586482704652
85.0806412478989,76.3674579360878,0.000185283015128117
85.0806412478989,77.8897004472696,0.000188041133521437
85.0806412478989,79.4119429584513,0.000188789536906422
85.0806412478989,80.9341854696331,0.000187369833781506
85.0806412478989,82.4564279808148,0.000183535534401042
85.0806412478989,83.9786704919965,0.000176935084942735
85.0806412478989,85.5009130031783,0.000167317327023964
85.0806412478989,87.02315551436,0.000154624897547659
85.0806412478989,88.5453980255417,0.000139155698408358
85.0806412478989,90.0676405367235,0.000121538388913068
85.0806412478989,91.5898830479052,0.0001027211431819
86.8262987157938,17,2.13245569826873e-09
86.8262987157938,18.5222425111817,6.43322588784205e-09
86.8262987157938,20.0444850223635,1.51184766262193e-08
86.8262987157938,21.5667275335452,5.39732495403509e-08
86.8262987157938,23.088970044727,1.18653910496967e-07
86.8262987157938,24.6112125559087,2.52724314306838e-07
86.8262987157938,26.1334550670904,5.18156448792847e-07
86.8262987157938,27.6556975782722,1.01803960022035e-06
86.8262987157938,29.1779400894539,1.91450943380541e-06
86.8262987157938,30.7001826006357,3.4366359865517e-06
86.8262987157938,32.2224251118174,5.85680501084837e-06
86.8262987157938,33.7446676229991,9.49678172641376e-06
86.8262987157938,35.2669101341809,1.46344893495707e-05
86.8262987157938,36.7891526453626,2.14481012815498e-05
86.8262987157938,38.3113951565444,2.98876433395453e-05
86.8262987157938,39.8336376677261,3.96320552267276e-05
86.8262987157938,41.3558801789078,5.0098400757569e-05
86.8262987157938,42.8781226900896,6.05118099419179e-05
86.8262987157938,44.4003652012713,7.00740424645382e-05
86.8262987157938,45.9226077124531,7.81997673078133e-05
86.8262987157938,47.4448502236348,8.45846521909496e-05
86.8262987157938,48.9670927348165,8.93892407712415e-05
86.8262987157938,50.4893352459983,9.31284735069474e-05
86.8262987157938,52.01157775718,9.64409099894322e-05
86.8262987157938,53.5338202683617,9.99643122123253e-05
86.8262987157938,55.0560627795435,0.000104053960557907
86.8262987157938,56.5783052907252,0.00010879758127025
86.8262987157938,58.100547801907,0.000114055327674545
86.8262987157938,59.6227903130887,0.000119595664135751
86.8262987157938,61.1450328242705,0.000125231573554373
86.8262987157938,62.6672753354522,0.000130971570791972
86.8262987157938,64.1895178466339,0.000136926877641907
86.8262987157938,65.7117603578157,0.000143245401302717
86.8262987157938,67.2340028689974,0.000149875758808611
86.8262987157938,68.7562453801791,0.000156581139117292
86.8262987157938,70.2784878913609,0.000162915268133454
86.8262987157938,71.8007304025426,0.000168352075711541
86.8262987157938,73.3229729137244,0.000172453543203206
86.8262987157938,74.8452154249061,0.000175013682055235
86.8262987157938,76.3674579360878,0.000175995847623638
86.8262987157938,77.8897004472696,0.000175507142255905
86.8262987157938,79.4119429584513,0.000173627531848739
86.8262987157938,80.9341854696331,0.000170286777788829
86.8262987157938,82.4564279808148,0.00016525847133699
86.8262987157938,83.9786704919965,0.000158184055263157
86.8262987157938,85.5009130031783,0.000148764795175927
86.8262987157938,87.02315551436,0.000136876860913183
86.8262987157938,88.5453980255417,0.000122739396686072
86.8262987157938,90.0676405367235,0.000106858105268345
86.8262987157938,91.5898830479052,9.00442773384676e-05
88.5719561836886,17,7.45184436355555e-10
88.5719561836886,18.5222425111817,2.64400812994174e-09
88.5719561836886,20.0444850223635,6.64623711540472e-09
88.5719561836886,21.5667275335452,3.29150940120027e-08
88.5719561836886,23.088970044727,7.55449871638218e-08
88.5719561836886,24.6112125559087,1.66622673817129e-07
88.5719561836886,26.1334550670904,3.51514646490935e-07
88.5719561836886,27.6556975782722,7.07132617693997e-07
88.5719561836886,29.1779400894539,1.35601931787718e-06
88.5719561836886,30.7001826006357,2.47449921195266e-06
88.5719561836886,32.2224251118174,4.27863415052705e-06
88.5719561836886,33.7446676229991,7.02460451290847e-06
88.5719561836886,35.2669101341809,1.09486144352707e-05
88.5719561836886,36.7891526453626,1.62193030822874e-05
88.5719561836886,38.3113951565444,2.28135212096305e-05
88.5719561836886,39.8336376677261,3.05062204422193e-05
88.5719561836886,41.3558801789078,3.88733607394554e-05
88.5719561836886,42.8781226900896,4.73445154555718e-05
88.5719561836886,44.4003652012713,5.53526549044661e-05
88.5719561836886,45.9226077124531,6.25469704455432e-05
88.5719561836886,47.4448502236348,6.88329538935322e-05
88.5719561836886,48.9670927348165,7.45421699379604e-05
88.5719561836886,50.4893352459983,8.02927071411772e-05
88.5719561836886,52.01157775718,8.6743047087208e-05
88.5719561836886,53.5338202683617,9.44162258609317e-05
88.5719561836886,55.0560627795435,0.000103410911362718
88.5719561836886,56.5783052907252,0.000113395680363126
88.5719561836886,58.100547801907,0.000123690898828811
88.5719561836886,59.6227903130887,0.000133488140466076
88.5719561836886,61.1450328242705,0.000142089170358833
88.5719561836886,62.6672753354522,0.000149149880551777
88.5719561836886,64.1895178466339,0.0001546580237688
88.5719561836886,65.7117603578157,0.000158859943117461
88.5719561836886,67.2340028689974,0.000161992491491123
88.5719561836886,68.7562453801791,0.000164206355989227
88.5719561836886,70.2784878913609,0.000165471121439244
88.5719561836886,71.8007304025426,0.000165650893010348
88.5719561836886,73.3229729137244,0.00016463589718852
88.5719561836886,74.8452154249061,0.00016248031597322
88.5719561836886,76.3674579360878,0.000159345032518984
88.5719561836886,77.8897004472696,0.000155471670150275
88.5719561836886,79.4119429584513,0.00015102222841692
88.5719561836886,80.9341854696331,0.000145966657020462
88.5719561836886,82.4564279808148,0.000140075971521561
88.5719561836886,83.9786704919965,0.000132971927608358
88.5719561836886,85.5009130031783,0.00012430186737455
88.5719561836886,87.02315551436,0.000113859391809133
88.5719561836886,88.5453980255417,0.00010176389378395
88.5719561836886,90.0676405367235,8.83625469592005e-05
88.5719561836886,91.5898830479052,7.42930257869224e-05
90.3176136515835,17,2.87812596480505e-11
90.3176136515835,18.5222425111817,6.72211514209883e-10
90.3176136515835,20.0444850223635,2.19564555019913e-09
90.3176136515835,21.5667275335452,2.01594772834705e-08
90.3176136515835,23.088970044727,4.86688447371938e-08
90.3176136515835,24.6112125559087,1.11388758533623e-07
90.3176136515835,26.1334550670904,2.41626146797806e-07
90.3176136515835,27.6556975782722,4.9665683732338e-07
90.3176136515835,29.1779400894539,9.6849971566978e-07
90.3176136515835,30.7001826006357,1.79120658370721e-06
90.3176136515835,32.2224251118174,3.1329858462631e-06
90.3176136515835,33.7446676229991,5.19299602227761e-06
90.3176136515835,35.2669101341809,8.16653527409801e-06
90.3176136515835,36.7891526453626,1.22101944978866e-05
90.3176136515835,38.3113951565444,1.73128230779011e-05
90.3176136515835,39.8336376677261,2.33338055395247e-05
90.3176136515835,41.3558801789078,2.99967951954242e-05
90.3176136515835,42.8781226900896,3.6935387194007e-05
90.3176136515835,44.4003652012713,4.38269629482049e-05
90.3176136515835,45.9226077124531,5.05778670786569e-05
90.3176136515835,47.4448502236348,5.73333654653074e-05
90.3176136515835,48.9670927348165,6.46108435753483e-05
90.3176136515835,50.4893352459983,7.31199409874404e-05
90.3176136515835,52.01157775718,8.3490220472552e-05
90.3176136515835,53.5338202683617,9.60409499588616e-05
90.3176136515835,55.0560627795435,0.00011049578092795
90.3176136515835,56.5783052907252,0.000125976567046342
90.3176136515835,58.100547801907,0.000141153065376306
90.3176136515835,59.6227903130887,0.000154571346267341
90.3176136515835,61.1450328242705,0.000165017706534227
90.3176136515835,62.6672753354522,0.000171860240412008
90.3176136515835,64.1895178466339,0.000175092313300751
90.3176136515835,65.7117603578157,0.000175233319631922
90.3176136515835,67.2340028689974,0.000173000957497743
90.3176136515835,68.7562453801791,0.000169107532569722
90.3176136515835,70.2784878913609,0.000164066612570596
90.3176136515835,71.8007304025426,0.000158192578137307
90.3176136515835,73.3229729137244,0.00015169496572293
90.3176136515835,74.8452154249061,0.000144817410728613
90.3176136515835,76.3674579360878,0.000137815412551016
90.3176136515835,77.8897004472696,0.000130955988266777
90.3176136515835,79.4119429584513,0.000124392771607273
90.3176136515835,80.9341854696331,0.000118076739783091
90.3176136515835,82.4564279808148,0.00011175211393412
90.3176136515835,83.9786704919965,0.000105016344023103
90.3176136515835,85.5009130031783,9.7471673801228e-05
90.3176136515835,87.02315551436,8.88348274955801e-05
90.3176136515835,88.5453980255417,7.91298150702801e-05
90.3176136515835,90.0676405367235,6.85387989234263e-05
90.3176136515835,91.5898830479052,5.75177624212075e-05
92.0632711194783,17,1.03010904129115e-11
92.0632711194783,18.5222425111817,2.87731750318187e-10
92.0632711194783,20.0444850223635,9.59429959755558e-10
92.0632711194783,21.5667275335452,1.36810936412171e-08
92.0632711194783,23.088970044727,3.34174067963871e-08
92.0632711194783,24.6112125559087,7.73124931873865e-08
92.0632711194783,26.1334550670904,1.69379914490072e-07
92.0632711194783,27.6556975782722,3.51339227602351e-07
92.0632711194783,29.1779400894539,6.90563504881748e-07
92.0632711194783,30.7001826006357,1.28598780983563e-06
92.0632711194783,32.2224251118174,2.26399807602205e-06
92.0632711194783,33.7446676229991,3.77374978685079e-06
92.0632711194783,35.2669101341809,5.97189031641818e-06
92.0632711194783,36.7891526453626,9.00374860736229e-06
92.0632711194783,38.3113951565444,1.28619688824804e-05
92.0632711194783,39.8336376677261,1.74846354826156e-05
92.0632711194783,41.3558801789078,2.27344523056733e-05
92.0632711194783,42.8781226900896,2.84447370334317e-05
92.0632711194783,44.4003652012713,3.45382117555871e-05
92.0632711194783,45.9226077124531,4.11808745944673e-05
92.0632711194783,47.4448502236348,4.87630588834555e-05
92.0632711194783,48.9670927348165,5.79805348231865e-05
92.0632711194783,50.4893352459983,6.96115611445312e-05
92.0632711194783,52.01157775718,8.42130952274803e-05
92.0632711194783,53.5338202683617,0.000101840625056722
92.0632711194783,55.0560627795435,0.000121774074785053
92.0632711194783,56.5783052907252,0.000142527722594233
92.0632711194783,58.100547801907,0.000162082363446615
92.0632711194783,59.6227903130887,0.00017833431402856
92.0632711194783,61.1450328242705,0.000189593013380683
92.0632711194783,62.6672753354522,0.000195017694038985
92.0632711194783,64.1895178466339,0.000194718103892863
92.0632711194783,65.7117603578157,0.000189615966735071
92.0632711194783,67.2340028689974,0.000181037600506923
92.0632711194783,68.7562453801791,0.000170361880900849
92.0632711194783,70.2784878913609,0.000158710095111606
92.0632711194783,71.8007304025426,0.000146856023973855
92.0632711194783,73.3229729137244,0.00013528383006946
92.0632711194783,74.8452154249061,0.000124336062810538
92.0632711194783,76.3674579360878,0.000114250281170424
92.0632711194783,77.8897004472696,0.000105207151996421
92.0632711194783,79.4119429584513,9.72621163915921e-05
92.0632711194783,80.9341854696331,9.02901650652745e-05
92.0632711194783,82.4564279808148,8.39875985918048e-05
92.0632711194783,83.9786704919965,7.79297011621221e-05
92.0632711194783,85.5009130031783,7.16928139845065e-05
92.0632711194783,87.02315551436,6.49392086261818e-05
92.0632711194783,88.5453980255417,5.76214658809095e-05
92.0632711194783,90.0676405367235,4.9776393530317e-05
92.0632711194783,91.5898830479052,4.16957460166097e-05
93.8089285873732,17,3.01292732671301e-13
93.8089285873732,18.5222425111817,1.06422503524446e-10
93.8089285873732,20.0444850223635,3.71334352149925e-10
93.8089285873732,21.5667275335452,9.11641425201571e-09
93.8089285873732,23.088970044727,2.24672610014908e-08
93.8089285873732,24.6112125559087,5.23989385788764e-08
93.8089285873732,26.1334550670904,1.15633681737566e-07
93.8089285873732,27.6556975782722,2.41426250677306e-07
93.8089285873732,29.1779400894539,4.77167766280641e-07
93.8089285873732,30.7001826006357,8.92778562756687e-07
93.8089285873732,32.2224251118174,1.5787304766527e-06
93.8089285873732,33.7446676229991,2.64138867477911e-06
93.8089285873732,35.2669101341809,4.20256750313521e-06
93.8089285873732,36.7891526453626,6.39818313633716e-06
93.8089285873732,38.3113951565444,9.21983541443097e-06
93.8089285873732,39.8336376677261,1.26769907029581e-05
93.8089285873732,41.3558801789078,1.67564373851347e-05
93.8089285873732,42.8781226900896,2.14732115765167e-05
93.8089285873732,44.4003652012713,2.69747270453527e-05
93.8089285873732,45.9226077124531,3.36622183084464e-05
93.8089285873732,47.4448502236348,4.2147605857705e-05
93.8089285873732,48.9670927348165,5.32763371009188e-05
93.8089285873732,50.4893352459983,6.78666440284664e-05
93.8089285873732,52.01157775718,8.63756961288146e-05
93.8089285873732,53.5338202683617,0.000108579984776202
93.8089285873732,55.0560627795435,0.000133317072348834
93.8089285873732,56.5783052907252,0.000158521281377017
93.8089285873732,58.100547801907,0.000181538455717146
93.8089285873732,59.6227903130887,0.000199689170401203
93.8089285873732,61.1450328242705,0.000210890635842801
93.8089285873732,62.6672753354522,0.000214176090071703
93.8089285873732,64.1895178466339,0.000209841011417976
93.8089285873732,65.7117603578157,0.000199260498148952
93.8089285873732,67.2340028689974,0.000184396872926038
93.8089285873732,68.7562453801791,0.000167300002543162
93.8089285873732,70.2784878913609,0.000149678390016369
93.8089285873732,71.8007304025426,0.000132718807821999
93.8089285873732,73.3229729137244,0.000117110789380873
93.8089285873732,74.8452154249061,0.000103208958428325
93.8089285873732,76.3674579360878,9.11404085312883e-05
93.8089285873732,77.8897004472696,8.09146878767171e-05
93.8089285873732,79.4119429584513,7.24236826028232e-05
93.8089285873732,80.9341854696331,6.54266840882388e-05
93.8089285873732,82.4564279808148,5.95599327695336e-05
93.8089285873732,83.9786704919965,5.43837062236495e-05
93.8089285873732,85.5009130031783,4.94712050922555e-05
93.8089285873732,87.02315551436,4.44602745111642e-05
93.8089285873732,88.5453980255417,3.92644548996928e-05
93.8089285873732,90.0676405367235,3.38118176514729e-05
93.8089285873732,91.5898830479052,2.82639488190648e-05
95.554586055268,17,3.01292732671301e-13
95.554586055268,18.5222425111817,4.01070737212838e-11
95.554586055268,20.0444850223635,1.4232480257549e-10
95.554586055268,21.5667275335452,5.92286932495323e-09
95.554586055268,23.088970044727,1.46676999040634e-08
95.554586055268,24.6112125559087,3.43581758677044e-08
95.554586055268,26.1334550670904,7.61201340810005e-08
95.554586055268,27.6556975782722,1.59491523082421e-07
95.554586055268,29.1779400894539,3.1616057747683e-07
95.554586055268,30.7001826006357,5.92974446068748e-07
95.554586055268,32.2224251118174,1.05105669459643e-06
95.554586055268,33.7446676229991,1.76199266538616e-06
95.554586055268,35.2669101341809,2.81779972274433e-06
95.554586055268,36.7891526453626,4.34635301184615e-06
95.554586055268,38.3113951565444,6.33528807702594e-06
95.554586055268,39.8336376677261,8.85307528253386e-06
95.554586055268,41.3558801789078,1.1986300449439e-05
95.554586055268,42.8781226900896,1.58975773249991e-05
95.554586055268,44.4003652012713,2.09156586096223e-05
95.554586055268,45.9226077124531,2.76265095710785e-05
95.554586055268,47.4448502236348,3.68133470889552e-05
95.554586055268,48.9670927348165,4.94248173895892e-05
95.554586055268,50.4893352459983,6.62883960463633e-05
95.554586055268,52.01157775718,8.77548264785577e-05
95.554586055268,53.5338202683617,0.000113353943375447
95.554586055268,55.0560627795435,0.000141554836806333
95.554586055268,56.5783052907252,0.000169828663102316
95.554586055268,58.100547801907,0.000195031325851488
95.554586055268,59.6227903130887,0.000214056066188194
95.554586055268,61.1450328242705,0.000224551612895738
95.554586055268,62.6672753354522,0.000225501725448443
95.554586055268,64.1895178466339,0.000217403141827001
95.554586055268,65.7117603578157,0.000202044078542477
95.554586055268,67.2340028689974,0.000181939292553128
95.554586055268,68.7562453801791,0.000159706955859294
95.554586055268,70.2784878913609,0.00013753808018336
95.554586055268,71.8007304025426,0.000116937637515663
95.554586055268,73.3229729137244,9.87207325097478e-05
95.554586055268,74.8452154249061,8.31893892922449e-05
95.554586055268,76.3674579360878,7.03083797044629e-05
95.554586055268,77.8897004472696,5.98777455157307e-05
95.554586055268,79.4119429584513,5.16006841831554e-05
95.554586055268,80.9341854696331,4.51088948366472e-05
95.554586055268,82.4564279808148,3.99803222592211e-05
95.554586055268,83.9786704919965,3.57719263605438e-05
95.554586055268,85.5009130031783,3.20754005332945e-05
95.554586055268,87.02315551436,2.85340535902591e-05
95.554586055268,88.5453980255417,2.50527045308018e-05
95.554586055268,90.0676405367235,2.14932625790465e-05
95.554586055268,91.5898830479052,1.79263360414112e-05
97.3002435231628,17,3.01292732671301e-13
97.3002435231628,18.5222425111817,1.21996800042557e-11
97.3002435231628,20.0444850223635,4.61011869510647e-11
97.3002435231628,21.5667275335452,3.65178111738391e-09
97.3002435231628,23.088970044727,9.07294534960112e-09
97.3002435231628,24.6112125559087,2.13148808257779e-08
97.3002435231628,26.1334550670904,4.73464464957592e-08
97.3002435231628,27.6556975782722,9.94358814742731e-08
97.3002435231628,29.1779400894539,1.97495772292009e-07
97.3002435231628,30.7001826006357,3.7098850832773e-07
97.3002435231628,32.2224251118174,6.58591529512954e-07
97.3002435231628,33.7446676229991,1.1054644050471e-06
97.3002435231628,35.2669101341809,1.77950857308362e-06
97.3002435231628,36.7891526453626,2.80089900287674e-06
97.3002435231628,38.3113951565444,4.15232932417614e-06
97.3002435231628,39.8336376677261,5.9445840807623e-06
97.3002435231628,41.3558801789078,8.33319920507504e-06
97.3002435231628,42.8781226900896,1.15828058573364e-05
97.3002435231628,44.4003652012713,1.61440758262749e-05
97.3002435231628,45.9226077124531,2.27190052862106e-05
97.3002435231628,47.4448502236348,3.21927377031242e-05
97.3002435231628,48.9670927348165,4.55587943281097e-05
97.3002435231628,50.4893352459983,6.362311608269e-05
97.3002435231628,52.01157775718,8.66410996727856e-05
97.3002435231628,53.5338202683617,0.000113966424242618
97.3002435231628,55.0560627795435,0.000143831024209176
97.3002435231628,56.5783052907252,0.000173428713399199
97.3002435231628,58.100547801907,0.000199338901903014
97.3002435231628,59.6227903130887,0.00021822880776639
97.3002435231628,61.1450328242705,0.000227625024604602
97.3002435231628,62.6672753354522,0.000226522858367295
97.3002435231628,64.1895178466339,0.000215582280669643
97.3002435231628,65.7117603578157,0.000196882025377736
97.3002435231628,67.2340028689974,0.000173311161191209
97.3002435231628,68.7562453801791,0.000147866075805114
97.3002435231628,70.2784878913609,0.000123051767369378
97.3002435231628,71.8007304025426,0.000100566598001867
97.3002435231628,73.3229729137244,8.12760945966493e-05
97.3002435231628,74.8452154249061,6.53984146113864e-05
97.3002435231628,76.3674579360878,5.27331132178042e-05
97.3002435231628,77.8897004472696,4.28841871692088e-05
97.3002435231628,79.4119429584513,3.53844911059349e-05
97.3002435231628,80.9341854696331,2.97552260407145e-05
97.3002435231628,82.4564279808148,2.55308782956303e-05
97.3002435231628,83.9786704919965,2.22779801643158e-05
97.3002435231628,85.5009130031783,1.96218294463076e-05
97.3002435231628,87.02315551436,1.72331533833524e-05
97.3002435231628,88.5453980255417,1.50278366906168e-05
97.3002435231628,90.0676405367235,1.28403891072091e-05
97.3002435231628,91.5898830479052,1.0686227576384e-05
99.0459009910577,17,3.01292732671301e-13
99.0459009910577,18.5222425111817,3.01292732671301e-13
99.0459009910577,20.0444850223635,3.01292732671301e-13
99.0459009910577,21.5667275335452,2.09816151278355e-09
99.0459009910577,23.088970044727,5.23111595651345e-09
99.0459009910577,24.6112125559087,1.2327290174175e-08
99.0459009910577,26.1334550670904,2.74573480965964e-08
99.0459009910577,27.6556975782722,5.78052283277959e-08
99.0459009910577,29.1779400894539,1.1504629369876e-07
99.0459009910577,30.7001826006357,2.16479498152611e-07
99.0459009910577,32.2224251118174,3.84918619127324e-07
99.0459009910577,33.7446676229991,6.46975882276296e-07
99.0459009910577,35.2669101341809,1.05188746030261e-06
99.0459009910577,36.7891526453626,1.71114103107722e-06
99.0459009910577,38.3113951565444,2.60296617917095e-06
99.0459009910577,39.8336376677261,3.86164244758141e-06
99.0459009910577,41.3558801789078,5.67916980031475e-06
99.0459009910577,42.8781226900896,8.37332760155096e-06
99.0459009910577,44.4003652012713,1.24525002063661e-05
99.0459009910577,45.9226077124531,1.866099080839e-05
99.0459009910577,47.4448502236348,2.79107524609289e-05
99.0459009910577,48.9670927348165,4.11799109684574e-05
99.0459009910577,50.4893352459983,5.92251221821177e-05
99.0459009910577,52.01157775718,8.22285189201e-05
99.0459009910577,53.5338202683617,0.000109457196099886
99.0459009910577,55.0560627795435,0.000139063872106823
99.0459009910577,56.5783052907252,0.000168180204211327
99.0459009910577,58.100547801907,0.000193348651979994
99.0459009910577,59.6227903130887,0.000211227740342688
99.0459009910577,61.1450328242705,0.00021936792661465
99.0459009910577,62.6672753354522,0.000216817679743804
99.0459009910577,64.1895178466339,0.000204325482457043
99.0459009910577,65.7117603578157,0.000184089502307867
99.0459009910577,67.2340028689974,0.000159144396325391
99.0459009910577,68.7562453801791,0.000132631464368633
99.0459009910577,70.2784878913609,0.000107174017537009
99.0459009910577,71.8007304025426,8.45327856810459e-05
99.0459009910577,73.3229729137244,6.55630885597663e-05
99.0459009910577,74.8452154249061,5.0398982130627e-05
99.0459009910577,76.3674579360878,3.87113963551459e-05
99.0459009910577,77.8897004472696,2.99613070240486e-05
99.0459009910577,79.4119429584513,2.35620147625133e-05
99.0459009910577,80.9341854696331,1.896255239745e-05
99.0459009910577,82.4564279808148,1.56778108074349e-05
99.0459009910577,83.9786704919965,1.32960920049007e-05
99.0459009910577,85.5009130031783,1.14838157283743e-05
99.0459009910577,87.02315551436,9.95089146885715e-06
99.0459009910577,88.5453980255417,8.63134874906398e-06
99.0459009910577,90.0676405367235,7.36139857915804e-06
99.0459009910577,91.5898830479052,6.12823353123533e-06
100.791558458953,17,3.01292732671301e-13
100.791558458953,18.5222425111817,3.01292732671301e-13
100.791558458953,20.0444850223635,3.01292732671301e-13
100.791558458953,21.5667275335452,1.14916168188349e-09
100.791558458953,23.088970044727,2.86580578581991e-09
100.791558458953,24.6112125559087,6.7550137182391e-09
100.791558458953,26.1334550670904,1.50494135600951e-08
100.791558458953,27.6556975782722,3.16903313140199e-08
100.791558458953,29.1779400894539,6.30736325615044e-08
100.791558458953,30.7001826006357,1.18687488345327e-07
100.791558458953,32.2224251118174,2.11055100791339e-07
100.791558458953,33.7446676229991,3.54744074156202e-07
100.791558458953,35.2669101341809,5.84779172456419e-07
100.791558458953,36.7891526453626,1.00183708741474e-06
100.791558458953,38.3113951565444,1.5808080738174e-06
100.791558458953,39.8336376677261,2.46134536517347e-06
100.791558458953,41.3558801789078,3.84283613880182e-06
100.791558458953,42.8781226900896,6.05239180539637e-06
100.791558458953,44.4003652012713,9.59879707114545e-06
100.791558458953,45.9226077124531,1.52037173363124e-05
100.791558458953,47.4448502236348,2.37396955398412e-05
100.791558458953,48.9670927348165,3.61185398630691e-05
100.791558458953,50.4893352459983,5.3027365458457e-05
100.791558458953,52.01157775718,7.46016784547305e-05
100.791558458953,53.5338202683617,0.000100110352111347
100.791558458953,55.0560627795435,0.000127777217023583
100.791558458953,56.5783052907252,0.000154871695499344
100.791558458953,58.100547801907,0.000178117274201909
100.791558458953,59.6227903130887,0.000194356264342391
100.791558458953,61.1450328242705,0.000201284681918369
100.791558458953,62.6672753354522,0.000198025523615484
100.791558458953,64.1895178466339,0.000185327950674866
100.791558458953,65.7117603578157,0.000165332850355487
100.791558458953,67.2340028689974,0.000140993892072916
100.791558458953,68.7562453801791,0.000115371699484846
100.791558458953,70.2784878913609,9.10246948894513e-05
100.791558458953,71.8007304025426,6.96612268678371e-05
100.791558458953,73.3229729137244,5.20851997681971e-05
100.791558458953,74.8452154249061,3.83677047443979e-05
100.791558458953,76.3674579360878,2.81094844078129e-05
100.791558458953,77.8897004472696,2.07012106063104e-05
100.791558458953,79.4119429584513,1.55027144907146e-05
100.791558458953,80.9341854696331,1.19384766510867e-05
100.791558458953,82.4564279808148,9.53020049102549e-06
100.791558458953,83.9786704919965,7.89696602992932e-06
100.791558458953,85.5009130031783,6.74594084887771e-06
100.791558458953,87.02315551436,5.82725315044001e-06
100.791558458953,88.5453980255417,5.08870200016714e-06
100.791558458953,90.0676405367235,4.38512412516256e-06
100.791558458953,91.5898830479052,3.69250431720301e-06
102.537215926847,17,3.01292732671301e-13
102.537215926847,18.5222425111817,3.01292732671301e-13
102.537215926847,20.0444850223635,3.01292732671301e-13
102.537215926847,21.5667275335452,5.90785149658357e-10
102.537215926847,23.088970044727,1.47331357002126e-09
102.537215926847,24.6112125559087,3.47275918905792e-09
102.537215926847,26.1334550670904,7.73691829664813e-09
102.537215926847,27.6556975782722,1.62920304629287e-08
102.537215926847,29.1779400894539,3.24262164670076e-08
102.537215926847,30.7001826006357,6.10119021170852e-08
102.537215926847,32.2224251118174,1.08490596733578e-07
102.537215926847,33.7446676229991,1.82344808678994e-07
102.537215926847,35.2669101341809,3.07058333121603e-07
102.537215926847,36.7891526453626,5.70762275137181e-07
102.537215926847,38.3113951565444,9.47107727050569e-07
102.537215926847,39.8336376677261,1.56739548837333e-06
102.537215926847,41.3558801789078,2.61736207120673e-06
102.537215926847,42.8781226900896,4.40124101287743e-06
102.537215926847,44.4003652012713,7.38603267077411e-06
102.537215926847,45.9226077124531,1.22235309156089e-05
102.537215926847,47.4448502236348,1.96985397786906e-05
102.537215926847,48.9670927348165,3.06207928041616e-05
102.537215926847,50.4893352459983,4.55954578681808e-05
102.537215926847,52.01157775718,6.47344067543754e-05
102.537215926847,53.5338202683617,8.73769281160381e-05
102.537215926847,55.0560627795435,0.000111931947801702
102.537215926847,56.5783052907252,0.000135955787706047
102.537215926847,58.100547801907,0.00015651324006205
102.537215926847,59.6227903130887,0.000170769180794176
102.537215926847,61.1450328242705,0.000176648711741153
102.537215926847,62.6672753354522,0.000173355983955888
102.537215926847,64.1895178466339,0.00016156478644482
102.537215926847,65.7117603578157,0.000143215618535046
102.537215926847,67.2340028689974,0.000121001982364678
102.537215926847,68.7562453801791,9.77277307422432e-05
102.537215926847,70.2784878913609,7.57462162230377e-05
102.537215926847,71.8007304025426,5.663009887622e-05
102.537215926847,73.3229729137244,4.11097585608446e-05
102.537215926847,74.8452154249061,2.92232898526673e-05
102.537215926847,76.3674579360878,2.05622768815936e-05
102.537215926847,77.8897004472696,1.45188752319887e-05
102.537215926847,79.4119429584513,1.04631317511148e-05
102.537215926847,80.9341854696331,7.83933369094502e-06
102.537215926847,82.4564279808148,6.19798940039108e-06
102.537215926847,83.9786704919965,5.19201924289579e-06
102.537215926847,85.5009130031783,4.56118540228534e-06
102.537215926847,87.02315551436,4.08684041656889e-06
102.537215926847,88.5453980255417,3.71792667587054e-06
102.537215926847,90.0676405367235,3.33295409091339e-06
102.537215926847,91.5898830479052,2.90563428358447e-06


==> data/USD_pdf.csv <==
xi,cast,cryst,epith,epithn,eryth,leuko,mycete
0.693147180559945,4.54991616255664e-81,0.00309659886710797,0,9.49576025999217e-93,0.000842581139193404,0,4.71910435044209e-73
0.703147180559945,2.51757269511676e-80,0.00308221960211038,0,7.92448466373487e-92,0.000782525754880126,0,2.607566959885e-72
0.713147180559945,1.38158961853312e-79,0.00303948119483496,0,6.54131174218732e-91,0.000626843837189855,0,1.42769235287423e-71
0.723147180559945,7.5195961859608e-79,0.00296956337700509,0,5.34086000839734e-90,0.000433105694869054,0,7.74563579159608e-71
0.733147180559945,4.05908730841202e-78,0.00287437211722949,0,4.31330404035673e-89,0.000258108461182559,0,4.16392392099118e-70
0.743147180559945,2.17310485910942e-77,0.00275645330167708,0,3.44557319112481e-88,0.000132673566060437,0,2.21805226144419e-69
0.753147180559945,1.15385540603535e-76,0.00261887965818485,0,2.72248450746913e-87,5.88220799144591e-05,0,1.17074965512163e-68
0.763147180559945,6.0763182420734e-76,0.00246511792966476,0,2.12775629637044e-86,2.24941799313556e-05,0,6.12321596648097e-68
0.773147180559945,3.17356976730159e-75,0.00229888429684224,0,1.64486735542399e-85,7.41948508587454e-06,0,3.17335304332419e-67
0.783147180559945,1.64389473693108e-74,0.00212399642807342,0,1.25774444722996e-84,2.11081990606165e-06,0,1.62959798847932e-66
0.793147180559945,8.44536406566711e-74,0.00194423029261891,0,9.51275837304727e-84,5.17967379454087e-07,0,8.2921250658443e-66
0.803147180559945,4.30309726937887e-73,0.00176318906608698,0,7.11660813298916e-83,0,0,4.18094526983041e-65
0.813147180559945,2.17451479347303e-72,0.00158419018284867,0,5.26613719702284e-82,0,0,2.08884587238426e-64
0.823147180559945,1.08983809909207e-71,0.00141017498468437,0,3.8544624239224e-81,0,0,1.03409773074016e-63
0.833147180559945,5.41726426478222e-71,0.00124364363140673,1.82804288961261e-322,2.79053833415658e-80,0,0,5.07271016230993e-63
0.843147180559945,2.67064691383831e-70,0.00108661613407554,2.04434482936191e-319,1.99831845609743e-79,0,0,2.46570881441817e-62
0.853147180559945,1.30578399710185e-69,0.00094061868846799,2.44878044538103e-316,1.41544805488582e-78,0,0,1.18759073689976e-61
0.863147180559945,6.33205423685609e-69,0.00080669304437699,2.83321890660635e-313,9.91689471219797e-78,0,0,5.66780748324153e-61
0.873147180559945,3.04534378433793e-68,0.000685425529988715,3.16618706524861e-310,6.87242483622663e-77,0,0,2.68032004365743e-60
0.883147180559945,1.45260134932781e-67,0.00057699160694002,3.41758426422795e-307,4.71082341333208e-76,0,0,1.25597644003088e-59
0.893147180559945,6.87187064920199e-67,0.000481211469752508,3.56310084649768e-304,3.19400933437343e-75,0,0,5.83175951532413e-59
0.903147180559945,3.22419963955428e-66,0.000397612198472113,3.58808910303521e-301,2.14204241957147e-74,0,0,2.68312555364715e-58
0.913147180559945,1.50033171680732e-65,0.000325492273961479,3.48999292297396e-298,1.42092934376859e-73,0,0,1.22322305858573e-57
0.923147180559945,6.92422340580428e-65,0.000263984801706714,3.27877862539458e-295,9.32329506123723e-73,0,0,5.52578009956191e-57
0.933147180559945,3.16937238264905e-64,0.000212116483614392,2.97526645741328e-292,6.05088507831194e-72,0,0,2.47345954619011e-56
0.943147180559945,1.43877831301579e-63,0.000168860149271974,2.60774942922045e-289,3.88437285359803e-71,0,0,1.09708253305426e-55
0.953147180559945,6.4778802132837e-63,0.00013317943676446,2.2076594155597e-286,2.46646777652246e-70,0,0,4.82166534679056e-55
0.963147180559945,2.89261316893285e-62,0.000104064938996326,1.80519661597473e-283,1.54911090597052e-69,0,0,2.09980083056641e-54
0.973147180559945,1.28105041457425e-61,8.05617606827354e-05,1.42574930822399e-280,9.62370067823594e-69,0,0,9.06113116178405e-54
0.983147180559945,5.62678731648735e-61,6.17889363878077e-05,1.0876472104663e-277,5.91363114113221e-68,0,0,3.87444950995972e-53
0.993147180559945,2.45116865598167e-60,4.69515295458732e-05,8.01418111755694e-275,3.59433777730059e-67,0,0,1.64157552931126e-52
1.00314718055995,1.0590203495582e-59,3.53464681651924e-05,5.70369741518635e-272,2.16090698135309e-66,0,0,6.89183717431951e-52
1.01314718055995,4.53788862242656e-59,2.63632872096973e-05,3.92084816523366e-269,1.2850078704683e-65,0,0,2.8670312196936e-51
1.02314718055995,1.92850946906343e-58,1.94809598694699e-05,2.60333341802157e-266,7.55836799501938e-65,0,0,1.18182483180306e-50
1.03314718055995,8.12845741895981e-58,1.42619331848594e-05,1.66957442692881e-263,4.39746921206095e-64,0,0,4.82721980514825e-50
1.04314718055995,3.39791812928263e-57,1.03443617183012e-05,1.03420824704695e-260,2.53063850816516e-63,0,0,1.95372895717948e-49
1.05314718055995,1.40875704976862e-56,7.43337862339522e-06,6.1878023242863e-258,1.44048900264133e-62,0,0,7.83528552575995e-49
1.06314718055995,5.79265562492725e-56,5.29207591465446e-06,3.57594711934609e-255,8.110400705227e-62,0,0,3.11364156387247e-48
1.07314718055995,2.36231460220066e-55,3.73270038634433e-06,1.99605253030808e-252,4.51676199084275e-61,0,0,1.22604293699801e-47
1.08314718055995,9.55468062280568e-55,2.6084195885588e-06,1.07616550454915e-249,2.4880816635068e-60,0,0,4.78372293992257e-47
1.09314718055995,3.83277240722871e-54,1.80588058687108e-06,5.60418404798411e-247,1.3556718711491e-59,0,0,1.84947997046602e-46
1.10314718055995,1.52485414275469e-53,1.23867639324676e-06,2.81884979114126e-244,7.3062927433129e-59,0,0,7.08527190009798e-46
1.11314718055995,6.01675036337482e-53,2.66202890353322e-50,1.36948632704841e-241,3.89486207831422e-58,0,0,2.68959373766106e-45
1.12314718055995,2.35458350867025e-52,1.09667499583411e-49,6.42642863497203e-239,2.05371241023036e-57,0,0,1.01167291657167e-44
1.13314718055995,9.13870417440027e-52,4.47610609494987e-49,2.91278144607571e-236,1.07112387938157e-56,0,0,3.77065534260103e-44
1.14314718055995,3.51781953754892e-51,1.81000617753837e-48,1.27518246460582e-233,5.52576365264981e-56,0,0,1.3925693306668e-43
1.15314718055995,1.34301514508682e-50,7.2513187738159e-48,5.39216268166916e-231,2.81966451737551e-55,0,0,5.09612521105469e-43
1.16314718055995,5.0851840953075e-50,2.87813521288907e-47,2.20231716026259e-228,1.42316450306495e-54,0,0,1.84793473482635e-42
1.17314718055995,1.90963719901882e-49,1.13178163757928e-46,8.68806299375499e-226,7.10501986583318e-54,0,0,6.63982208531753e-42
1.18314718055995,7.11235569814443e-49,4.40931726798837e-46,3.31049000880431e-223,3.50855282850452e-53,0,0,2.36401120848894e-41
1.19314718055995,2.62720817293935e-48,1.70191282088875e-45,1.21839420249623e-220,1.71373344944242e-52,0,0,8.33999701328874e-41
1.20314718055995,9.62484891644427e-48,6.50819453401238e-45,4.33121346048009e-218,8.27963243021362e-52,0,0,2.91544957181351e-40
1.21314718055995,3.49712995922718e-47,2.46570432388236e-44,1.48715958447938e-215,3.95668403136408e-51,0,0,1.00987692191628e-39
1.22314718055995,1.26022484863769e-46,9.25504900809692e-44,4.93209896851939e-213,1.87026959428682e-50,0,0,3.46620812889113e-39
1.23314718055995,4.50404500817808e-46,3.44170548501104e-43,1.57990950863107e-210,8.74439136122788e-50,0,0,1.17886507145875e-38
1.24314718055995,1.59652535809804e-45,1.26801952307031e-42,4.8883114126938e-208,4.04396594388119e-49,0,0,3.97280125102027e-38
1.25314718055995,5.61264193016247e-45,4.62844845522883e-42,1.46087056732296e-205,1.84985599966018e-48,0,0,1.3266392821742e-37
1.26314718055995,1.9569389081719e-44,1.67379466017678e-41,4.21687604814597e-203,8.36991187261644e-48,0,0,4.38967271667001e-37
1.27314718055995,6.76714708204968e-44,5.99689133733053e-41,1.17569901295187e-200,3.74590171397765e-47,0,0,1.43924492015027e-36
1.28314718055995,2.32087836370197e-43,2.128665572319e-40,3.16612235150562e-198,1.6582285977727e-46,0,0,4.67584971340958e-36
1.29314718055995,7.89437150180911e-43,7.48593320944155e-40,8.23541436912056e-196,7.26080800940041e-46,0,0,1.50525354199329e-35
1.30314718055995,2.66318389833187e-42,2.60820494999352e-39,2.06904263493472e-193,3.1446914201283e-45,0,0,4.80155653316664e-35
1.31314718055995,8.91052245437328e-42,9.00315519988274e-39,5.02087773585188e-191,1.34717386241484e-44,0,0,1.51767126117258e-34
1.32314718055995,2.9568112210693e-41,3.07896685519773e-38,1.17683634889605e-188,5.7084971747386e-44,0,0,4.75331558412222e-34
1.33314718055995,9.73111136177845e-41,1.04321193237938e-37,2.6642730021381e-186,2.39261302514824e-43,0,0,1.47515910059228e-33
1.34314718055995,3.17628675571238e-40,3.50184833740542e-37,5.82596130714122e-184,9.91917756658873e-43,0,0,4.53632698559899e-33
1.35314718055995,1.02824209878668e-39,1.16460694461711e-36,1.23050303698687e-181,4.0675359198438e-42,0,0,1.38227074148147e-32
1.36314718055995,3.30133407451071e-39,3.83723743734429e-36,2.51029063479389e-179,1.64983175640634e-41,0,0,4.17354551566285e-32
1.37314718055995,1.05124025790026e-38,1.25260812805964e-35,4.94642631304097e-177,6.61912298738045e-41,0,0,1.24864927095751e-31
1.38314718055995,3.31996044903185e-38,4.05106333532659e-35,9.41424082281883e-175,2.62671994887417e-40,0,0,3.7016815701483e-31
1.39314718055995,1.0398776689526e-37,1.29801614945398e-34,1.73063421493079e-172,1.03104975662561e-39,0,0,1.08737894747755e-30
1.40314718055995,3.2303532029981e-37,4.1204857226688e-34,3.07292166526584e-170,4.00311443885767e-39,1.52172218919104e-321,0,3.16508996674977e-30
1.41314718055995,9.95259162746223e-37,1.29590745005649e-33,5.27016139300034e-168,1.53733642451672e-38,3.27865996132184e-315,0,9.12881640854611e-30
1.42314718055995,3.04117054232998e-36,4.03791167160464e-33,8.73016723286892e-166,5.83972449505697e-38,6.43049998695644e-309,0,2.60895243734787e-29
1.43314718055995,9.2164523458396e-36,1.24651324564052e-32,1.39684247587171e-163,2.19416018378143e-37,1.08784475554711e-302,0,7.38824222618006e-29
1.44314718055995,2.77016223812282e-35,3.81236291235803e-32,2.15873098209497e-161,8.15449050026277e-37,1.58731425531496e-296,0,2.07319123591924e-28
1.45314718055995,8.25781299986179e-35,1.15517778717209e-31,3.22237321018583e-159,2.99762886650912e-36,1.99771129128585e-290,0,5.76448983933767e-28
1.46314718055995,2.44142450447807e-34,3.46785298380788e-31,4.64600180310359e-157,1.08996216610926e-35,2.16858448118794e-284,0,1.58820173740076e-27
1.47314718055995,7.15879573601885e-34,1.03140630334366e-30,6.47007226980991e-155,3.92010332591653e-35,2.03045692368534e-278,0,4.33584482137902e-27
1.48314718055995,2.08187695766829e-33,3.03917802140904e-30,8.7029224048331e-153,1.39455656713093e-34,1.63977789883228e-272,0,1.1729110270394e-26
1.49314718055995,6.00466194623036e-33,8.87237222432955e-30,1.13069979393571e-150,4.90712686405605e-34,1.14222086836061e-266,0,3.143979336721e-26
1.50314718055995,1.7176729733481e-32,2.566141631056e-29,1.41891289851863e-148,1.70793353787767e-33,6.86260442252462e-261,0,8.35059789747871e-26
1.51314718055995,4.8731616582077e-32,7.35324008959537e-29,1.71984925356276e-146,5.87986259472443e-33,3.55632673540103e-255,0,2.19775226120328e-25
1.52314718055995,1.37119610507186e-31,2.08753672861254e-28,2.01349821913959e-144,2.00223900638583e-32,1.5896011089415e-249,0,5.73143239832613e-25
1.53314718055995,3.82654424724949e-31,5.87146882645334e-28,2.27687054789451e-142,6.74399420149382e-32,6.12841931952983e-244,0,1.48105398177319e-24
1.54314718055995,1.05908867558205e-30,1.63612563255701e-27,2.48686179777322e-140,2.24683400712726e-31,2.03789874773645e-238,0,3.79229293376834e-24
1.55314718055995,2.90720947426702e-30,4.51693450019717e-27,2.62356110913959e-138,7.40418597795486e-31,5.84508115481592e-233,0,9.62179590611183e-24
1.56314718055995,7.91477808192877e-30,1.23545858715178e-26,2.67335688686312e-136,2.41343818046771e-30,1.44601334800011e-227,1.09682573376757e-321,2.41898780720587e-23
1.57314718055995,2.13707407434985e-29,3.34787972176181e-26,2.63117005216573e-134,7.78121775425731e-30,3.0855164911012e-222,4.19786976733876e-317,6.02607445214064e-23
1.58314718055995,5.72293515765489e-29,8.98811781468306e-26,2.50130768154028e-132,2.48148405547925e-29,5.67880891518698e-217,1.51973938081592e-312,1.48750550560644e-22
1.59314718055995,1.51997516126545e-28,2.39069911701623e-25,2.29673843524922e-130,7.82758764212315e-29,9.01489042998383e-212,5.09499926024193e-308,3.63836232197779e-22
1.60314718055995,4.00380182175753e-28,6.29996796277834e-25,2.03695850312411e-128,2.44228824258695e-28,1.23434756065566e-206,1.58180644644526e-303,8.8181317719492e-22
1.61314718055995,1.04598888812042e-27,1.64478454233494e-24,1.74493416908049e-126,7.53734559284036e-28,1.45776757905258e-201,4.54775190995774e-299,2.11772955702067e-21
1.62314718055995,2.71019153922803e-27,4.25438653867999e-24,1.44378369989189e-124,2.30087204773694e-27,1.48495374122571e-196,1.21080553252457e-294,5.03950275347835e-21
1.63314718055995,6.96452201570276e-27,1.09024004780857e-23,1.15385555099917e-122,6.9473477429376e-27,1.30470214392631e-191,2.98528800852285e-290,1.18830561858996e-20
1.64314718055995,1.77501105481193e-26,2.76799034625551e-23,8.90690817514899e-121,2.07490461701868e-26,9.8874349830192e-187,6.81604241327178e-286,2.77646299372274e-20
1.65314718055995,4.48672265886768e-26,6.96248490190176e-23,6.64092733645381e-119,6.12956657539205e-26,6.4629339707092e-182,1.44116112926506e-281,6.42804492093412e-20
1.66314718055995,1.12480128539252e-25,1.73508684389108e-22,4.78251899457165e-117,1.79107563387598e-25,3.64375871355494e-177,2.82180503191341e-277,1.47465080357787e-19
1.67314718055995,2.79666726575617e-25,4.28386150919273e-22,3.32667903173572e-115,5.17667159999459e-25,1.77191675960697e-172,5.11653177116006e-273,3.35214468666952e-19
1.68314718055995,6.89642806413608e-25,1.04786873565809e-21,2.2350709815167e-113,1.47992543383512e-24,7.43208785281976e-168,8.59129347988831e-269,7.55056749854543e-19
1.69314718055995,1.68665414531258e-24,2.53942621493108e-21,1.45043396532418e-111,4.18486625638697e-24,2.68876079484938e-163,1.33590520650086e-264,1.68523204239686e-18
1.70314718055995,4.09115827809826e-24,6.09707545002207e-21,9.09140122038075e-110,1.17051197707842e-23,8.39010339440968e-159,1.92365390311484e-260,3.72703178724877e-18
1.71314718055995,9.84203582747903e-24,1.45032320350861e-20,5.5041455477879e-108,3.23834168851489e-23,2.25816812152018e-154,2.56514808356348e-256,8.16751161092176e-18
1.72314718055995,2.34823749201033e-23,3.41794662320529e-20,3.21866084379383e-106,8.86180132959596e-23,5.24226589355882e-150,3.16761326582239e-252,1.77353473767738e-17
1.73314718055995,5.5567071605756e-23,7.9803697236088e-20,1.81797014041896e-104,2.39868863871017e-22,1.04967687965534e-145,3.62231381824456e-248,3.8160399531168e-17
1.74314718055995,1.30410157207526e-22,1.84602680767128e-19,9.91800897324777e-103,6.42211793565606e-22,1.81286736696413e-141,3.83596115014808e-244,8.13597118465717e-17
1.75314718055995,3.03545460965935e-22,4.2306807046479e-19,5.22622941467697e-101,1.70072934461248e-21,2.70053770222145e-137,3.76180721887025e-240,1.71881512038245e-16
1.76314718055995,7.00736087370181e-22,9.60593737866302e-19,2.65998179907381e-99,4.45496876608554e-21,3.46983059303867e-133,3.41627701453528e-236,3.59809150767373e-16
1.77314718055995,1.60436670611174e-21,2.16085938964429e-18,1.30766073073164e-97,1.15426798945207e-20,3.84538751848808e-129,2.87305427491701e-232,7.46343092959228e-16
1.78314718055995,3.64310102065082e-21,4.81582302917936e-18,6.20922962645087e-96,2.95815666072899e-20,3.6757483109587e-125,2.2375296023136e-228,1.53400970329838e-15
1.79314718055995,8.20459604739719e-21,1.06333910553148e-17,2.84778095948218e-94,7.49873865932936e-20,3.03057637878352e-121,1.61371916576332e-224,3.12421541195857e-15
1.80314718055995,1.83257437294239e-20,2.32611031754108e-17,1.2615418577542e-92,1.88021622559251e-19,2.1551550229621e-117,1.07775819142447e-220,6.30488412430287e-15
1.81314718055995,4.05961109483985e-20,5.04134111683512e-17,5.39787682177298e-91,4.66315556657678e-19,1.32192132789367e-113,6.66574837777625e-217,1.26077190643544e-14
1.82314718055995,8.9191951989393e-20,1.08247809429927e-16,2.23085065226734e-89,1.14394341310283e-18,6.99369224912224e-110,3.81777831577131e-213,2.49815402593528e-14
1.83314718055995,1.94350348078957e-19,2.30276385250976e-16,8.90521164661642e-88,2.77575870014166e-18,3.19139998978653e-106,2.02491457401433e-209,4.90484373284482e-14
1.84314718055995,4.20013638717822e-19,4.85329785700212e-16,3.43355664448747e-86,6.66210398984442e-18,1.25611607789544e-102,9.94573568520283e-206,9.54232961711337e-14
1.85314718055995,9.00243262063798e-19,1.013401967088e-15,1.27870513532311e-84,1.5815889969966e-17,4.26434293636025e-99,4.52377846211483e-202,1.83953022434879e-13
1.86314718055995,1.91370407744846e-18,2.09644655481867e-15,4.59962921882088e-83,3.7138844930227e-17,1.24867174727862e-95,1.90546050615455e-198,3.51384594099592e-13
1.87314718055995,4.03467076130357e-18,4.29677985050482e-15,1.59809083529767e-81,8.62612366316478e-17,3.15368462724427e-92,7.4324634615034e-195,6.65092086319031e-13
1.88314718055995,8.43645192564968e-18,8.72488407514368e-15,5.36298175761799e-80,1.98178025527136e-16,6.87008405077498e-89,2.68472509289559e-191,1.24739534518158e-12
1.89314718055995,1.74956461814014e-17,1.75522777645362e-14,1.7383507145748e-78,4.50347591447773e-16,1.29086151495305e-85,8.98051141147898e-188,2.31819376182603e-12
1.90314718055995,3.59847553732108e-17,3.4983604597231e-14,5.44245319955095e-77,1.0122615050475e-15,2.09204522877496e-82,2.78186803395766e-184,4.26892595081787e-12
1.91314718055995,7.34049822942107e-17,6.90800882324296e-14,1.64580443338077e-75,2.25055757910705e-15,2.92439679536184e-79,7.98006055931431e-181,7.78952158847318e-12
1.92314718055995,1.48508372265975e-16,1.35144528229198e-13,4.80715332832078e-74,4.94925767835482e-15,3.52594344990399e-76,2.1198740480199e-177,1.40840067331154e-11
1.93314718055995,2.97985240754327e-16,2.61939687225754e-13,1.35620063443383e-72,1.07657064182478e-14,3.66680824795827e-73,5.21492584376074e-174,2.52327705048438e-11
1.94314718055995,5.93003130553937e-16,5.02992370638077e-13,3.69561000201839e-71,2.31631451775547e-14,3.28908327967295e-70,1.18801089666363e-170,4.47947303356854e-11
1.95314718055995,1.17040895067867e-15,9.56926862255561e-13,9.72690213741548e-70,4.92952480008758e-14,2.54469275835495e-67,2.5062645948879e-167,7.87974548797385e-11
1.96314718055995,2.29106124453511e-15,1.80365449868092e-12,2.47280107604739e-68,1.03768398098138e-13,1.69812498277029e-64,4.89629551770382e-164,1.37347490557411e-10
1.97314718055995,4.44789144731598e-15,3.36810178701116e-12,6.07197587838371e-67,2.16061655284788e-13,9.77412215238936e-62,8.85813985568088e-161,2.37220677912799e-10
1.98314718055995,8.56426459426304e-15,6.23123774219131e-12,1.44011480833726e-65,4.44982380883107e-13,4.85243455597084e-59,1.48406065609164e-157,4.05982797094256e-10
1.99314718055995,1.63547680615695e-14,1.14214354592462e-11,3.29906153858275e-64,9.06484665398775e-13,2.07785589553518e-56,2.30247529218915e-154,6.88471544759207e-10
2.00314718055995,3.09754139341616e-14,2.07407431700176e-11,7.29978281666185e-63,1.82654610072034e-12,7.67440962987447e-54,3.30805341362195e-151,1.15687819058433e-09
2.01314718055995,5.81846282793953e-14,3.73151500695775e-11,1.56011166338827e-61,3.64043552808128e-12,2.44482817283551e-51,4.40133328395772e-148,1.92624953805923e-09
2.02314718055995,1.08397140494966e-13,6.65125083555632e-11,3.2205322323412e-60,7.17676259567825e-12,6.71777602504914e-49,5.42288265396292e-145,3.17805007799077e-09
2.03314718055995,2.00283791138466e-13,1.17456948967087e-10,6.42134255479838e-59,1.39944664778756e-11,1.59212261855252e-46,6.18743095251913e-142,5.19555803166361e-09
2.04314718055995,3.67022084496432e-13,2.05499779236835e-10,1.23665981566265e-57,2.69920980009439e-11,3.25462771109892e-44,6.53769615095876e-139,8.41641106684949e-09
2.05314718055995,6.67047879027112e-13,3.56206023267334e-10,2.30038687653918e-56,5.14955223544348e-11,5.73852049474228e-42,6.39695516599483e-136,1.35096765888884e-08
2.06314718055995,1.20237582003979e-12,6.11713990320167e-10,4.13311734506618e-55,9.7175061365954e-11,8.72714857640621e-40,5.7963698602713e-133,2.14875173912865e-08
2.07314718055995,2.14952191114476e-12,1.04076534459208e-09,7.17266936824414e-54,1.81381383079145e-10,1.14477099171306e-37,4.86377056588102e-130,3.38649785546934e-08
2.08314718055995,3.81120171433719e-12,1.75434291459737e-09,1.20229242359943e-52,3.34875306962132e-10,1.29520548730069e-35,3.7794123577658e-127,5.28857470722392e-08
2.09314718055995,6.70193806486563e-12,2.92976918487797e-09,1.94655030012306e-51,6.11541691495263e-10,1.26395772620525e-33,2.71962913676094e-124,8.1837010710463e-08
2.10314718055995,1.16884601657925e-11,4.84740807004592e-09,3.04401909855285e-50,1.10464198431492e-09,1.06389859597169e-31,1.8122967010055e-121,1.25482784162173e-07
2.11314718055995,2.02177400529636e-11,7.94589846767958e-09,4.59785570012265e-49,1.97364732706601e-09,7.72399059094303e-30,1.11836385492743e-118,1.90652195038245e-07
2.12314718055995,3.46837727303354e-11,1.29042775747836e-08,6.70794546858508e-48,3.48794867707689e-09,4.83678797271868e-28,6.39103436665307e-116,2.87026997846627e-07
2.13314718055995,5.90117469468912e-11,2.07625951773518e-08,9.45257064084904e-47,6.09709765519766e-09,2.6124391126972e-26,3.38215410023487e-113,4.28180576188907e-07
2.14314718055995,9.95792904086372e-11,3.30968629366536e-08,1.28657930626573e-45,1.05421391907344e-08,1.2170519545518e-24,1.65748588165245e-110,6.32928207210092e-07
2.15314718055995,1.66654866176406e-10,5.22696126405004e-08,1.69141202538279e-44,1.80296323502286e-08,4.89041677589366e-23,7.52212406677722e-108,9.71139767570334e-07
2.16314718055995,2.76621153110606e-10,8.17841203654147e-08,2.14777354204524e-43,3.04998375192348e-08,1.69494824064734e-21,3.16129740335743e-105,1.41396236335809e-06
2.17314718055995,4.55377104922155e-10,1.26778598765031e-07,2.63423056284133e-42,5.10341294016104e-08,5.06688236889264e-20,1.23033796377523e-102,2.04037230801244e-06
2.18314718055995,7.43490480477556e-10,1.94706371249154e-07,3.12065172233989e-41,8.44649297359978e-08,1.30646872245646e-18,4.43422476659319e-100,2.91811401302452e-06
2.19314718055995,1.20392116373279e-09,2.96259055203663e-07,3.57077957870493e-40,1.38275319195569e-07,2.90556787705515e-17,1.47994368409988e-97,4.13639951950798e-06
2.20314718055995,1.93347740812586e-09,4.466016869592e-07,3.94645363113014e-39,2.23905851840504e-07,5.57361347493808e-16,4.5741129429544e-95,5.81134343425744e-06
2.21314718055995,3.07963020813647e-09,6.67000777284232e-07,4.21286156545402e-38,3.58623503098967e-07,9.22181664592304e-15,1.30919032192366e-92,8.09228625555152e-06
2.22314718055995,4.86492843770693e-09,9.86937329662883e-07,4.34383774238181e-37,5.6815205622065e-07,1.31604255335961e-13,3.47002733864225e-90,1.11711547051301e-05
2.23314718055995,7.62206692437036e-09,1.53231690563595e-06,4.32609669568788e-36,8.90313475939867e-07,1.6199335301232e-12,8.51720724026142e-88,1.52831533185469e-05
2.24314718055995,1.18437021036151e-08,2.23373151458065e-06,4.16145375104807e-35,1.37998333276484e-06,1.71988049353612e-11,1.93595715123391e-85,2.07249965993389e-05
2.25314718055995,1.82524265378178e-08,3.22678875892011e-06,3.86651896171835e-34,2.11571548704234e-06,1.57497317225683e-10,4.07500808695359e-83,2.7858099470074e-05
2.26314718055995,2.78979414953155e-08,4.61926714235924e-06,3.46993578885606e-33,3.35365966053094e-06,1.24400424889411e-09,7.94319852561783e-81,3.71187596309259e-05
2.27314718055995,4.22904323749843e-08,6.55306806873127e-06,3.00779999406344e-32,5.04752176726688e-06,8.47509120136581e-09,1.43382638253389e-78,4.9026439416696e-05
2.28314718055995,6.35814616826839e-08,9.21280119669184e-06,2.51827232070274e-31,7.51622191166889e-06,4.98013035545932e-08,2.39680071325903e-76,6.41907902104829e-05
2.29314718055995,9.48063237040747e-08,1.28357366862929e-05,2.03649173496114e-30,1.10736526878285e-05,2.52412497720757e-07,3.71023562664511e-74,8.3316632164188e-05
2.30314718055995,1.40204683398348e-07,1.9334634323876e-05,1.59070202404057e-29,1.61421107188498e-05,1.10345546938873e-06,5.31869719067191e-72,0.000107205999778853
2.31314718055995,2.05639316631714e-07,2.66004897350479e-05,1.2001105054994e-28,2.32818007961868e-05,4.16075920281563e-06,7.06062664599222e-70,0.000136756299428748
2.32314718055995,2.99135667348384e-07,3.62811440183583e-05,8.74540372706769e-28,3.32252959978031e-05,1.35320678522449e-05,8.67991430143446e-68,0.000172953614662187
2.33314718055995,4.31819452266925e-07,4.90596205861259e-05,6.15551949391325e-27,5.04495604369147e-05,3.79602937593529e-05,9.88147634351333e-66,0.000216860255061296
2.34314718055995,6.1793055733777e-07,6.5770921198461e-05,4.18481034632145e-26,7.08685099301881e-05,9.18478037458811e-05,1.04174743832884e-63,0.000269595788253968
2.35314718055995,8.77003707993789e-07,8.74229152281654e-05,2.74797686720607e-25,9.8545193502366e-05,0.000191682206876418,1.01703817598296e-61,0.00033231103165245
2.36314718055995,1.23449224842599e-06,0.000119118071466914,1.7429165193033e-24,0.000135651461457572,0.000345039359756288,9.19488447195412e-60,0.000410295416038602
2.37314718055995,1.72346121005617e-06,0.000156256462564342,1.06774198926346e-23,0.000184859564332005,0.000535709429959887,7.69820561720113e-58,0.000498237541498571
2.38314718055995,2.38639346612121e-06,0.000203329528632338,6.31803866639931e-23,0.000249407886885799,0.000717403938664955,5.96852400123999e-56,0.000600192329944698
2.39314718055995,3.27726337776282e-06,0.000262480179377819,3.61097481218374e-22,0.000338889537356179,0.000828651719379782,4.28527394609504e-54,0.000717311526085508
2.40314718055995,4.46386409822528e-06,0.000336169771009917,1.99339268706136e-21,0.000449295893605484,0.000825570431462467,2.84920989675347e-52,0.000850636040250972
2.41314718055995,6.03035273687003e-06,0.00042718923375301,1.06288795192858e-20,0.000590015480746466,0.000709430824947756,1.75430259560735e-50,0.00100106059965377
2.42314718055995,8.0799501712963e-06,0.000542487540486311,5.47404457844146e-20,0.000767523273884192,0.000525823506058765,1.00027352847285e-48,0.0011733614051355
2.43314718055995,1.07376997981584e-05,0.000679618949694522,2.7230486300911e-19,0.000989143398363194,0.000336160096035267,5.28162123821942e-47,0.00136177067770933
2.44314718055995,1.4153152921833e-05,0.000845129196193715,1.30836430417354e-18,0.00126302123791742,0.000185376469375362,2.58255713883106e-45,0.00156957096006173
2.45314718055995,1.8502809533897e-05,0.00104329817064795,6.07195016315921e-18,0.00161447769485272,8.82416191343976e-05,1.16941007904151e-43,0.00179712744930778
2.46314718055995,2.39921045021183e-05,0.00127869893297446,2.72178572378529e-17,0.0020285437604683,3.65615245265435e-05,4.90363272023859e-42,0.00204469087052204
2.47314718055995,3.08566940705065e-05,0.00155614562940673,1.17843569055117e-16,0.00252713609030067,1.4453299250395e-05,1.9041591494864e-40,0.00231630288789772
2.48314718055995,3.93627702331561e-05,0.00189041626633132,4.92815166256891e-16,0.00312206210498545,9.88587803863411e-06,6.8473536922155e-39,0.00260620928870723
2.49314718055995,4.98061157042309e-05,0.00227146271378228,1.99062046244591e-15,0.00382563865746657,1.96492299619848e-05,2.28021861590007e-37,0.00291749714902749
2.50314718055995,6.25096148192676e-05,0.00271151920798386,7.76638803245666e-15,0.00465051001188132,5.00101072718467e-05,7.03176616894338e-36,0.00325087250315095
2.51314718055995,7.79026518489956e-05,0.00321618950959847,2.92668464337611e-14,0.00562187911260339,0.000115849339235323,2.00810566798559e-34,0.00360738819164574
2.52314718055995,9.62204369503262e-05,0.0037910228664495,1.06526827676734e-13,0.00673380923973382,0.000231492603084314,5.31059168850279e-33,0.00398855316929413
2.53314718055995,0.000117894503047038,0.00444510098017287,3.74514193491465e-13,0.00800765434435811,0.000399076444333194,1.30056921198892e-31,0.00440505833277908
2.54314718055995,0.000143299823940962,0.00517790639132468,1.27175598664735e-12,0.00945631486915517,0.000594753683460524,2.94956678652584e-30,0.00484624369000437
2.55314718055995,0.000172798775399252,0.00599692179635696,4.17124329882287e-12,0.0110922536308823,0.000767304425159118,6.19465619111019e-29,0.00532181254436733
2.56314718055995,0.0002090242398158,0.00690673446179862,1.32145833691894e-11,0.0129532816413654,0.000864338068408927,1.20478732260848e-27,0.00583640736299167
2.57314718055995,0.000248654079005496,0.00791143898424455,4.04359499589548e-11,0.0150118674755269,0.000869593371994561,2.16989029967859e-26,0.00639549082754113
2.58314718055995,0.000293624615507148,0.009029285660718,1.19511046029519e-10,0.0172970520699453,0.000826619365495356,3.6190899359499e-25,0.00701621540229601
2.59314718055995,0.000344232705326525,0.0102404441043927,3.41173009774494e-10,0.0198204618295252,0.000822714138084741,5.5897859910192e-24,0.00768854743609728
2.60314718055995,0.000400728045000304,0.0115577731854314,9.40735445570366e-10,0.0225932761434398,0.000936130380691333,7.99512382285631e-23,0.00842784399317259
2.61314718055995,0.000464564216341347,0.0129835576708357,2.50545479340101e-09,0.0256261732710393,0.00117916335325956,1.05898404128415e-21,0.00924244158180433
2.62314718055995,0.000533918714329566,0.0145194755882875,6.44513259034469e-09,0.0289701069846778,0.00147452163140489,1.29893627270369e-20,0.010140880487471
2.63314718055995,0.000609827880344905,0.0161808683291044,1.60141304987757e-08,0.0325728768262308,0.00169584207680984,1.47543635991278e-19,0.0111496923765149
2.64314718055995,0.000692443584358773,0.0179461866822483,3.84327173816127e-08,0.0364724227585878,0.0017484134151471,1.551984311987e-18,0.0122490738646379
2.65314718055995,0.000783381922391217,0.0198256945527826,8.90891967681282e-08,0.0406791685721004,0.00163919024343435,1.51177924982317e-17,0.0134597787617566
2.66314718055995,0.000880565799773931,0.0218195972376203,1.99468910863005e-07,0.0452364278280279,0.00147743410129567,1.36371507433878e-16,0.014789624004378
2.67314718055995,0.000985344168530205,0.0239277934432257,4.31371661647754e-07,0.0501028588620253,0.00140887216927172,1.13918198976098e-15,0.0162670754081994
2.68314718055995,0.00109819266308151,0.0261770105306514,1.81322811325698e-06,0.0553101802311928,0.00150883676735188,8.81245246288622e-15,0.0178651557873734
2.69314718055995,0.00121976585275995,0.0285249377202067,3.66294190290711e-06,0.0608671676437624,0.00177419595233931,6.31298376278278e-14,0.0196045869845568
2.70314718055995,0.00135272660351516,0.030990782208331,7.14901472757137e-06,0.0667814384033034,0.00218903045478961,4.18800089004518e-13,0.0214908156942751
2.71314718055995,0.00149541063823676,0.0335757261988677,1.34810495345851e-05,0.0731217450061584,0.00285634203625459,2.5728417012359e-12,0.0235286788966502
2.72314718055995,0.00165058054101842,0.0363066091631376,2.45634780634297e-05,0.0797992309146529,0.00405941121426056,1.4637050634954e-11,0.0257454382092396
2.73314718055995,0.00182010364375156,0.039147204227239,4.46001915598571e-05,0.0868621615547948,0.00615134847247155,7.7113123033624e-11,0.0281098458521981
2.74314718055995,0.00200682381662484,0.0421190890939232,7.63596296724006e-05,0.0943172659265113,0.0092074979494594,3.76215961380072e-10,0.0306428019715937
2.75314718055995,0.00221235209395971,0.0452281451552868,0.000126507506134704,0.102196026155977,0.0128188162947076,1.6997316053543e-09,0.0333501933699544
2.76314718055995,0.00244004825467609,0.0484817340132795,0.000202881180246225,0.110467890036413,0.01619406778492,7.11144230129789e-09,0.0362694500910107
2.77314718055995,0.00269312752557626,0.0519401963871948,0.000315072956133996,0.119157772890699,0.0187687705599406,2.75530220367984e-08,0.0393611256834098
2.78314718055995,0.00298006135435416,0.05553454161897,0.000477715690694698,0.128275251990194,0.0208416912210483,9.88587230341587e-08,0.042656883046238
2.79314718055995,0.00329644633201336,0.0593146334026476,0.000698889978051182,0.13783099924172,0.0236507959153573,3.28469433222746e-07,0.0461694016054812
2.80314718055995,0.0036495323407886,0.0632975621846239,0.000992863584281983,0.14788405522938,0.0282992022669926,2.02133929179863e-06,0.0499470342459359
2.81314718055995,0.00404297756016725,0.0675496072091629,0.00137111348039024,0.158375576100066,0.0348947640565031,5.75953870793954e-06,0.0539542596828006
2.82314718055995,0.00448287679776097,0.0720196206730394,0.00184288507785932,0.169352085329547,0.0423738047282088,1.51974425841348e-05,0.0582339634520327
2.83314718055995,0.00496811047784923,0.0767652930250744,0.00241892442280919,0.180828726439565,0.0498479621772351,3.71353725548328e-05,0.0628079649238271
2.84314718055995,0.00550319296038349,0.0818144920175802,0.00309714004212267,0.192881346840128,0.0582673904338892,8.40310556889659e-05,0.0677384229744731
2.85314718055995,0.0060901742259761,0.0872467364287806,0.00388044900481792,0.20542796365881,0.0700836110579376,0.000176086983557028,0.0729895683167624
2.86314718055995,0.00673877080733082,0.0930157986341913,0.00476770047197737,0.218519937955897,0.0872011570772515,0.000341705105218527,0.0786143948626381
2.87314718055995,0.00743625415594544,0.0991898051025752,0.0057571732253416,0.232162497205484,0.108509895876543,0.000614066543546523,0.0846395993144771
2.88314718055995,0.00818845899457619,0.105851803725167,0.00686151400812826,0.246397832835025,0.13053284527873,0.00102194042791171,0.0911246948632982
2.89314718055995,0.00899907307734659,0.112962117620505,0.00806730899071093,0.261149070928319,0.151396545586,0.00157505508631623,0.0980428069115504
2.90314718055995,0.0098594909862647,0.1205897718457,0.00938736297324164,0.276426697800857,0.173668222505813,0.00225031387906617,0.105440999999072
2.91314718055995,0.0107707953684755,0.128770011207852,0.0108303119107165,0.292200872546868,0.202680273112384,0.00297855296322235,0.113341082070195
2.92314718055995,0.011730461786334,0.1375635087284,0.0124176192100792,0.308510719386729,0.240209427623835,0.00365743646820727,0.121813296794963
2.93314718055995,0.0127446623890246,0.146958843142666,0.0141469240962947,0.325178696131564,0.280946073606495,0.00417487880404453,0.130792153051333
2.94314718055995,0.0137961939958812,0.157003031789627,0.0160350738871188,0.342195295346892,0.317038960471643,0.00444915451530044,0.14032562113203
2.95314718055995,0.0148888071173775,0.167762958660481,0.0180925989871199,0.359548529039522,0.34620349240721,0.00447332679164227,0.150461147148529
2.96314718055995,0.0160295848744,0.17919266584671,0.0203297953597375,0.377060084121702,0.374912091766302,0.0043161071059265,0.161141457340722
2.97314718055995,0.0172025744825428,0.191336756244345,0.0227694456550616,0.394682079095749,0.410858617647538,0.00413143417875602,0.172393505503046
2.98314718055995,0.0184139298692482,0.204205027496156,0.0254122357896928,0.412320616099285,0.453860097256432,0.00410833650329384,0.184211967233931
2.99314718055995,0.0196645682725526,0.217854238879255,0.0282812731560488,0.429928886555512,0.497019113141133,0.00442658525903149,0.196653341379739
3.00314718055995,0.0209651284135802,0.232196919073512,0.0313941284843227,0.447338440999517,0.535634091534858,0.00519864027574176,0.209602135837729
3.01314718055995,0.0223059828227114,0.247259662016201,0.0347876572284672,0.464494680923693,0.574869605700652,0.00646156726460431,0.223085988463515
3.02314718055995,0.023698450708864,0.263065500171369,0.0384383703759155,0.481391313499378,0.622856386592544,0.0081730867721841,0.237140332174018
3.03314718055995,0.025156310126216,0.279524358588333,0.0423464779098359,0.497856675706982,0.680893502064987,0.0102379597874223,0.251653678617512
3.04314718055995,0.0266772432876975,0.296630533781233,0.0464765856830323,0.513889917947437,0.742664172261499,0.0125519897623238,0.266638476980307
3.05314718055995,0.0282759441374651,0.314390215028522,0.0507898390847336,0.529492826501967,0.805282456215528,0.0149908782108488,0.282120092727099
3.06314718055995,0.0299695536161268,0.332676726752353,0.0551711532951096,0.544613842009211,0.874154898963445,0.0174605514656923,0.297982174840757
3.07314718055995,0.03176033591063,0.351467166464528,0.0595292323634657,0.559287033965104,0.954424996667453,0.0198754766940501,0.314231254672122
3.08314718055995,0.0336650756050609,0.37074017221034,0.0637729188040057,0.573547473003095,1.04326031074321,0.0221888862259115,0.330879416435026
3.09314718055995,0.0357068592621625,0.390354030725106,0.0677866911759064,0.587537115286425,1.13116159107825,0.0243366325566109,0.347819287973017
3.10314718055995,0.037881520063397,0.410262540200373,0.0715130443808322,0.601195131834589,1.21687912612544,0.0263258728038138,0.365048208640391
3.11314718055995,0.0402082499248168,0.430420722892769,0.0749282617712555,0.614662086527261,1.30678686229682,0.0281931026626915,0.382578908743756
3.12314718055995,0.0427114298712432,0.450685490150451,0.0780858941116931,0.62812134536253,1.40408210580488,0.0300744550537941,0.400302217721118
3.13314718055995,0.0453786737821119,0.471001266950877,0.0810354280359356,0.641532907464111,1.50092583993962,0.0320603264725405,0.418217726483373
3.14314718055995,0.0482385281572022,0.49132507566783,0.0839111358729307,0.655053669960885,1.59101932722255,0.0343603887856826,0.436350321961323
3.15314718055995,0.051278420244871,0.511505130410978,0.0868761892241149,0.668860258380013,1.67691644547072,0.0372343018456252,0.454581105492108
3.16314718055995,0.05450945684778,0.531494921183619,0.0900578255396757,0.682893144292364,1.76612331341309,0.0409292216948542,0.472922517712607
3.17314718055995,0.0579423463880213,0.551271603903204,0.0935967731433972,0.697331930493076,1.85662750600149,0.0457369731225321,0.491394091115807
3.18314718055995,0.0615585093909543,0.570697788658738,0.0975815766979069,0.712146747462951,1.94242001163513,0.0519120855216125,0.509907447118218
3.19314718055995,0.0653600213177547,0.589750792098469,0.102091601905037,0.727394030197378,2.02051826750481,0.0597141866861806,0.528503230448189
3.20314718055995,0.0693582564251247,0.608432266094144,0.107078417733318,0.743122435511998,2.0898448433634,0.0691770430105242,0.547128968063347
3.21314718055995,0.0735116141402194,0.626652119045294,0.112514866846317,0.759250950205376,2.14484424325248,0.0803039379073485,0.565791924882148
3.22314718055995,0.0778341615307164,0.644437295363856,0.118362442503385,0.775762826906374,2.17598799835579,0.0930051911127458,0.584527407664671
3.23314718055995,0.0822914041705896,0.661750427951019,0.124510729989644,0.792681027320306,2.18180816177541,0.107029454278773,0.603266923624133
3.24314718055995,0.0868758901162033,0.678610170289971,0.130898246603293,0.809861904059239,2.17023586203556,0.122211894165771,0.622036676001905
3.25314718055995,0.0915879966595467,0.69507393162055,0.137485196332178,0.827266305901507,2.15197903282121,0.138505444399741,0.640864360822212
3.26314718055995,0.0963825320221204,0.711098536760033,0.14420310941973,0.844885494387404,2.13083811171204,0.156224343004775,0.659701236097359
3.27314718055995,0.101261881850208,0.726739110126361,0.151044718235758,0.862542172205139,2.10820670662381,0.175658226360729,0.678583633919717
3.28314718055995,0.106198454843416,0.742059187348627,0.158013498016077,0.880295764181692,2.08238866763593,0.197425845568264,0.697460818189552
3.29314718055995,0.111182782047142,0.757039026297644,0.16507337625414,0.897990259667228,2.05219763634535,0.222154519490715,0.716331944840512
3.30314718055995,0.116215086587029,0.771752433140448,0.172224356509217,0.915615892942896,2.01397445824529,0.250021059140247,0.735209168049387
3.31314718055995,0.121265898041509,0.786182394396556,0.17946284495947,0.93319924749606,1.96732477840333,0.28103272206256,0.75399307206793
3.32314718055995,0.126348670657969,0.800403178651768,0.186734678215078,0.950618897456128,1.91515491005658,0.314973164810648,0.772695361529643
3.33314718055995,0.131444487812872,0.814368528742566,0.193983920230725,0.967929361513806,1.86213334921415,0.351336528638926,0.79122044951382
3.34314718055995,0.136562920833093,0.82809351444975,0.201159521570211,0.985088556813167,1.80832184138854,0.389719727211432,0.809517014119888
3.35314718055995,0.141732158441285,0.841593350892477,0.208123497879115,1.00208932306058,1.75434318847117,0.429812026776067,0.827532899066808
3.36314718055995,0.146928091866455,0.854783035333084,0.214808096255268,1.01899391448701,1.6999229637669,0.471039035282874,0.84513497646728
3.37314718055995,0.152200943969133,0.867673786501668,0.221146280792147,1.03566581549784,1.64552238463283,0.512750275452998,0.862287227687358
3.38314718055995,0.157537557569299,0.880166665342587,0.227018435233629,1.05214617361007,1.59055853259811,0.554152573408095,0.878838551673762
3.39314718055995,0.162989566491147,0.892234421564369,0.232419722284119,1.06837843397462,1.5368102144359,0.594127880045486,0.89471912783663
3.40314718055995,0.168556078158386,0.903764647323906,0.237453558269478,1.08433365118224,1.48591775842047,0.631901311467103,0.909791706335872
3.41314718055995,0.174288554581827,0.914676796159591,0.242157318318875,1.09988661970072,1.44014342926205,0.667340095225807,0.923981371876881
3.42314718055995,0.180188160555882,0.92495641062893,0.246768162992033,1.11497428152113,1.39997112319147,0.700598306960772,0.937143722896457
3.43314718055995,0.186300602424148,0.934427881190742,0.251469524734081,1.12949976902825,1.36545774094376,0.732611177838821,0.949221968415352
3.44314718055995,0.192629402452716,0.943070774013617,0.256530722669828,1.14338302715158,1.33521107044654,0.764699209909385,0.960089464221476
3.45314718055995,0.199217234046155,0.95074592206873,0.262276516059102,1.15651226072348,1.307161190232,0.797901755784222,0.969671265618055
3.46314718055995,0.206054890705897,0.957407253786933,0.26887719622034,1.16877693144339,1.27824159990623,0.833058391174084,0.977906485418536
3.47314718055995,0.213171841376398,0.962996896748063,0.276546505934302,1.18011733975239,1.24677374385077,0.870705946040414,0.984721181587797
3.48314718055995,0.220550802640855,0.967472878842607,0.285553502833453,1.19041564180645,1.21392738723756,0.910318757416456,0.990095630998399
3.49314718055995,0.228212770715633,0.97077736256087,0.295862553134193,1.19975767563325,1.18080703153435,0.951243449704624,0.993946631610631
3.50314718055995,0.236118864462521,0.972923799470132,0.307630460153095,1.20803328660832,1.1490373906371,0.992655983995552,0.99629303929908
3.51314718055995,0.244276756947612,0.973862265620067,0.32077214197039,1.21528743226497,1.11861969857955,1.03285898109755,0.997082079680468
3.52314718055995,0.252638210927015,0.973681744203085,0.33536672762039,1.22153018357328,1.08801439963284,1.07140414846723,0.996400148484676
3.53314718055995,0.26119948782159,0.972365096944839,0.351271567751633,1.22690269666805,1.05520584795415,1.10755289247084,0.994210448973744
3.54314718055995,0.26990051110303,0.969992394263244,0.368427364338684,1.23141179604272,1.0194489354445,1.14180957183112,0.990588524755333
3.55314718055995,0.278732771363612,0.966589390343834,0.386799449327424,1.23518021376937,0.981145244713011,1.17578334971631,0.985565093295954
3.56314718055995,0.287625242971669,0.962313196518166,0.406219662947947,1.23820795492778,0.941374897221151,1.21108798560208,0.979182505314183
3.57314718055995,0.296566827352385,0.95720237252605,0.426675354655238,1.24067810103687,0.90130618324564,1.25033480370645,0.971572847968276
3.58314718055995,0.305491398807137,0.951390035756166,0.447991395322216,1.24252738995408,0.862396416306371,1.29545297112725,0.96277916192777
3.59314718055995,0.314400305128395,0.944931978514557,0.47025236044963,1.24378157916356,0.825178292841613,1.34830589153543,0.95292519589082
3.60314718055995,0.323233055585316,0.938012316795743,0.49330018364851,1.24434044903876,0.789537057685948,1.41002603302393,0.942066513836881
3.61314718055995,0.331957445735827,0.930712725833732,0.517138348100138,1.24422844512861,0.754793942096933,1.47956416402865,0.930383663986444
3.62314718055995,0.340573562657067,0.923115721273029,0.541805608511756,1.24324393338475,0.718275547226078,1.55601780430869,0.917949000208967
3.63314718055995,0.349045110330361,0.915351484461705,0.567159023798478,1.24122741492545,0.677296287040395,1.63630836146518,0.904902668505597
3.64314718055995,0.357388485303965,0.907443777506029,0.593255063470049,1.23792491268373,0.631016629320792,1.71758942133759,0.891339615396992
3.65314718055995,0.365572942654372,0.899552636414991,0.619796401546252,1.23318560334364,0.580459592913947,1.79680680011084,0.877423274622362
3.66314718055995,0.373628487098457,0.891681440171453,0.646838480981598,1.22672779750564,0.529195128887036,1.87167572269536,0.863267377387017
3.67314718055995,0.381559466102632,0.883835104896908,0.674061814540123,1.21831719922425,0.481216517483996,1.94070244367621,0.84897407072098
3.68314718055995,0.389360330108975,0.876128429792365,0.70147181592124,1.20769717730534,0.438604192707281,2.00396408278482,0.834652194194688
3.69314718055995,0.397073602922605,0.868506420487164,0.728894135672616,1.19479993313831,0.401494237018651,2.06192725325013,0.820475113718498
3.70314718055995,0.404708836158212,0.860975170634215,0.756452145275976,1.17943268356651,0.368865311572645,2.11437662429051,0.806499312990657
3.71314718055995,0.412281685557658,0.853451565224168,0.784078256443415,1.16153275216918,0.339116286616466,2.16133070954749,0.792849424570535
3.72314718055995,0.419837264059244,0.845992898823102,0.812160047395491,1.14106655825772,0.311148891998943,2.20075998175834,0.779563695875826
3.73314718055995,0.427371479918843,0.838506968199297,0.840765071459284,1.11820440316312,0.28448569790643,2.23056889027471,0.766792098640555
3.74314718055995,0.434930567910236,0.830917986232528,0.870308455547223,1.09303787170318,0.258761879244392,2.2483204242335,0.754553748779203
3.75314718055995,0.442537297693351,0.823172113446429,0.90096619609504,1.06575226168431,0.234168840245833,2.25233224532738,0.742864491007312
3.76314718055995,0.450179648420992,0.815239707658721,0.933048219379699,1.0366957245817,0.21039313892792,2.24165976052311,0.731855872719905
3.77314718055995,0.457901695287493,0.807037001694083,0.966506519120495,1.00613861013822,0.187231637463626,2.21702328403362,0.721497429861273
3.78314718055995,0.465706732101524,0.798487648162177,1.00152714020139,0.974426871754619,0.164619428669955,2.17912687990944,0.711780857819684
3.79314718055995,0.473589008873139,0.78965413481428,1.03781703224515,0.941875487874882,0.142668709493461,2.13018582571836,0.702695947758812
3.80314718055995,0.481578079750184,0.780445521723459,1.07501990901952,0.908931395978117,0.122181608815687,2.07170756400685,0.69427393933514
3.81314718055995,0.489654008858877,0.770871188119759,1.11287928472275,0.875859287522209,0.103810476914054,2.00600315085238,0.686439934419529
3.82314718055995,0.497828124587685,0.760900260118864,1.15072247685151,0.842922051419628,0.088001597211687,1.93573773553075,0.679131194074042
3.83314718055995,0.50607887024747,0.750627291491411,1.18804593472097,0.810408953577698,0.0746914076731655,1.86341194519935,0.672375413391405
3.84314718055995,0.514413789660921,0.740054267699995,1.22417634328147,0.778464493645773,0.0632748077638073,1.79126141361014,0.66605931548849
3.85314718055995,0.522821794291406,0.729200217628318,1.25856271674536,0.747151818539854,0.0532299433990347,1.72125386938171,0.660091831101004
3.86314718055995,0.531262217475699,0.718191000712185,1.29066173667264,0.716644271340432,0.0441027291743136,1.65363475008192,0.65450592673083
3.87314718055995,0.539740860129353,0.7070488738404,1.31990138017017,0.686860408292099,0.0358283656792011,1.58798668835936,0.649179563646709
3.88314718055995,0.548223236691796,0.695811988412257,1.34602497188871,0.657693733642517,0.0285924093715333,1.52221138799477,0.644051684356136
3.89314718055995,0.556690457041124,0.68463438320895,1.36880813854741,0.629177876060647,0.02259362599971,1.45463127152982,0.639049373652202
3.90314718055995,0.565099015664462,0.673517004207235,1.38830357372674,0.601118178088716,0.017972759761514,1.38300873344826,0.63419098077548
3.91314718055995,0.573444041396103,0.662473522042569,1.40459208284942,0.573338707685481,0.0146189683824862,1.30646690920819,0.629392377039661
3.92314718055995,0.581690430107272,0.651645044639968,1.41800962675418,0.545838895204398,0.0123226435001053,1.22594679101425,0.6245930047932
3.93314718055995,0.589804823994281,0.641001634317662,1.42898417830225,0.518436570385562,0.0107581229750775,1.14319729251559,0.6198462435502
3.94314718055995,0.597762010103794,0.630524952029907,1.43798836635035,0.491023193616442,0.00964759791397913,1.06164255219048,0.615083151593406
3.95314718055995,0.605526925195355,0.620290033635008,1.4454996043138,0.463640254539517,0.00869412698162418,0.984012794044297,0.610275402998966
3.96314718055995,0.613100210716006,0.610240697765703,1.45199568149481,0.436235778291618,0.00768329615305919,0.913051004283018,0.605478999287728
3.97314718055995,0.62043309983796,0.600317089811992,1.45767018236339,0.408823072392395,0.00652216194726315,0.849226234195286,0.600660747154398
3.98314718055995,0.627537409006162,0.590570967151638,1.46276738949786,0.381558997962834,0.00526027057402482,0.792236054118671,0.595791471495186
3.99314718055995,0.634384717683509,0.580908266550681,1.46734265051037,0.354519476715295,0.00406544912333318,0.739736064027883,0.590950204517455
4.00314718055995,0.640964096156812,0.571248434202601,1.47116257116599,0.327832168750719,0.00310957616180678,0.689223049431135,0.586065004909611
4.01314718055995,0.647278203581942,0.561628461926166,1.47417926308887,0.301726917896986,0.00249376973774522,0.638676000022351,0.581207064069042
4.02314718055995,0.653340448560207,0.551959456868568,1.47590165661597,0.276311440082194,0.00221241220790817,0.586822990149897,0.576325887324525
4.03314718055995,0.659137694801842,0.54217761155431,1.47606721287272,0.251868264341293,0.00218087820859292,0.533860332328054,0.571391978739853
4.04314718055995,0.664697480049765,0.532304052197944,1.47420920764428,0.228516284219016,0.00226718811595493,0.480627412087655,0.566444440070771
4.05314718055995,0.670013564609102,0.522260670137948,1.4698590483908,0.206380948352674,0.00233488299495284,0.428758941374009,0.561426061490457
4.06314718055995,0.675121285703762,0.5120847031179,1.46267987012271,0.185690875817597,0.00227597972834258,0.379578577386243,0.556278064221085
4.07314718055995,0.68002140333553,0.501740317764991,1.45225847261064,0.166454641459236,0.00204531474480094,0.334453920009332,0.551025483866998
4.08314718055995,0.68472164249356,0.491202477644195,1.4385301759455,0.148856890161429,0.00166740537126467,0.294105198078535,0.545564175935974
4.09314718055995,0.689265583639892,0.480561221878574,1.42129298219877,0.132874595025131,0.00122110307587781,0.259147250947545,0.539906347168651
4.10314718055995,0.693661978816622,0.469786000703161,1.40073945358922,0.118481817277227,0.000796834502298686,0.229606871952802,0.533963044315294
4.11314718055995,0.697902388398989,0.458885515835914,1.37695469448252,0.105740731097888,0.000460228720816236,0.205301864790123,0.527672718038358
4.12314718055995,0.702041878457796,0.447930959098935,1.35039581558916,0.0944956620039325,0.000234318593887245,0.185444235904455,0.521028236431384
4.13314718055995,0.706055507812696,0.436907758101402,1.32127624503875,0.084785696782378,0.000104605774623641,0.169036559859927,0.513937176310188
4.14314718055995,0.709996570467694,0.42588606905058,1.29004713889133,0.0764397798172192,4.08045521832279e-05,0.154804603300179,0.50642172818173
4.15314718055995,0.713847356013741,0.414847344111128,1.2568395653766,0.0693189896605353,1.37607392623345e-05,0.141666029099721,0.498414169610922
4.16314718055995,0.717608878620741,0.403877693226869,1.22197152749797,0.0633607909151281,4.07816055562105e-06,0.128983877142938,0.48988805691288
4.17314718055995,0.721303784202222,0.39296472892967,1.18535510868743,0.0583701385259654,9.77423264781782e-07,0.116411618725126,0.480864784529599
4.18314718055995,0.724915241795557,0.382112110344608,1.14709124683223,0.0542769269455582,2.20752027573152e-07,0.104253783652883,0.471310623793404
4.19314718055995,0.728464561593948,0.371383208401751,1.10701809122912,0.0508968942549187,4.30031772245516e-08,0.0928992793896472,0.461278595241981
4.20314718055995,0.731929404097159,0.36074754730917,1.06519867228986,0.0481453008274351,7.22553818056104e-09,0.0828446978656793,0.450754793483751
4.21314718055995,0.735324551965907,0.350260971797803,1.02162769233034,0.0458726699571105,1.04716150844879e-09,0.0743186604452115,0.439823957712842
4.22314718055995,0.73863944034699,0.339889077249998,0.976530371915902,0.0439935245136384,1.3089737983024e-10,0.0673247894834531,0.428509110371659
4.23314718055995,0.741841141052473,0.32969541040111,0.93038184626577,0.0423864479417277,1.41130880231419e-11,0.061633983319286,0.416852768075824
4.24314718055995,0.744949628955083,0.319657575719008,0.883547336655783,0.0409944717526914,1.31246267262777e-12,0.0568302065575179,0.404950478921436
4.25314718055995,0.747925326977383,0.309771464282938,0.836826528403326,0.0397263496387758,1.05275105305594e-13,0.0525449056701361,0.392839516652171
4.26314718055995,0.750778155258984,0.300097963614292,0.790805259515425,0.0385019772145284,7.28346809142959e-15,0.0484220923244891,0.380628917849944
4.27314718055995,0.753464430633705,0.290606069762412,0.746272814193085,0.0373125078375165,4.34634876823156e-16,0.0442278921515118,0.368357390952358
4.28314718055995,0.755987534464779,0.281359078787904,0.703747180670466,0.0360857616294048,2.23709659798271e-17,0.0398498983202481,0.356128026446478
4.29314718055995,0.758306794441208,0.27234099422528,0.663694076819317,0.0348037219445634,9.93158846410629e-19,0.0352590069628599,0.343981355810674
4.30314718055995,0.760418613986185,0.263594649346438,0.62644664694963,0.0334231260587066,3.80300158915261e-20,0.0305774226581593,0.332027134224171
4.31314718055995,0.762285423384221,0.25512295463427,0.591864902664632,0.0319681545753603,1.25605342457531e-21,0.0259858319554292,0.32028415197688
4.32314718055995,0.763894685424074,0.24697012253911,0.559908844729463,0.0303957987455717,3.5781910946197e-23,0.0217274815019849,0.308860996951825
4.33314718055995,0.765203549695527,0.239135699929251,0.530153250528173,0.0287495817527047,8.79210290633574e-25,0.0180297549207954,0.297770451372724
4.34314718055995,0.766222627974578,0.231671617090746,0.502246259566259,0.0269968162239074,1.86335588020394e-26,0.0150327813664084,0.287083762721993
4.35314718055995,0.766903691117193,0.224568499215965,0.47587185055614,0.0251885691768076,3.40621978621353e-28,0.0127812978242146,0.276815485878744
4.36314718055995,0.767259996506447,0.217870621598981,0.450563423760912,0.0233349550511406,5.37060658532105e-30,0.0111995270987272,0.267030529432624
4.37314718055995,0.767246450460641,0.21156699589794,0.426166033895778,0.0214463635657251,7.30378240585927e-32,0.0101098264279095,0.257724772003911
4.38314718055995,0.766887760880251,0.205683741101089,0.402447864506695,0.0195530191245467,8.56734243557139e-34,0.00929268768226248,0.248948817882457
4.39314718055995,0.766144652428152,0.200202681936433,0.379387980067172,0.0176682145285669,8.66798675802432e-36,0.00854699781361242,0.240684731523715
4.40314718055995,0.765044228842715,0.195141004360417,0.357050535400367,0.0158362957392389,7.56422025151442e-38,0.00775089437756245,0.232971581253131
4.41314718055995,0.763564721728912,0.190466270429613,0.335412113733159,0.0140654783417981,5.69356005941218e-40,0.00688432073792896,0.225781287259636
4.42314718055995,0.761730374476734,0.186170072386762,0.314562794849865,0.0123806738005025,3.69638722011562e-42,0.00603029798266321,0.219136182881464
4.43314718055995,0.759520364126587,0.182246780000644,0.294587758881415,0.0107942367709384,2.06987837546585e-44,0.00532943973873363,0.213000103152884
4.44314718055995,0.756984003674807,0.178637140846637,0.275415345541421,0.00932124053673804,9.99737558720305e-47,0.00489335287561529,0.207383278892503
4.45314718055995,0.754091716636618,0.175334929457348,0.257042648627061,0.00797413883897348,4.16486570853527e-49,0.00477688409998789,0.202245008939274
4.46314718055995,0.750891793644261,0.172266598071764,0.239460684272913,0.00675491009525414,1.49654510423119e-51,0.00494070875682574,0.197562964477306
4.47314718055995,0.747366100744995,0.169430753049021,0.222561474534215,0.00566540381200974,4.6382316167974e-54,0.0052719742003788,0.193322517285805
4.48314718055995,0.743555142669815,0.16674991720873,0.20634183109873,0.00470405509801847,1.2399063007203e-56,0.00561569578107056,0.189463264960772
4.49314718055995,0.739449192232984,0.16419567042081,0.190843378436022,0.00386637026442553,2.85890099232024e-59,0.00582385643582548,0.185984235841563
4.50314718055995,0.73506901020616,0.161727332473844,0.176171758816492,0.0031454841030263,5.68569000494577e-62,0.00579073613119824,0.182818375736072
4.51314718055995,0.730435790527672,0.15928591697162,0.162432382985263,0.00253274766480905,9.75306352507075e-65,0.00547284168025404,0.179941928189889
4.52314718055995,0.725532625330328,0.156844186095314,0.149818546299628,0.00201830883305518,1.44302130118735e-67,0.00489350944970164,0.177318085632483
4.53314718055995,0.720386924768673,0.154350588589526,0.13851522418194,0.00159165403924431,1.84152765220108e-70,0.00412776461212952,0.174890094794938
4.54314718055995,0.714982390913219,0.151788342910732,0.128695198661385,0.00124208713509117,2.02701779184312e-73,0.00327652534306216,0.172642698155973
4.55314718055995,0.709328542011621,0.149128355037116,0.120406572023864,0.000959129734990008,1.92446798331399e-76,0.00244565378316848,0.170516018158642
4.56314718055995,0.703443025869432,0.146334545868371,0.113656523312987,0.000730960183900331,1.57593257799081e-79,0.00171236134097509,0.168494054043531
4.57314718055995,0.697300176376984,0.14341382571186,0.108341429631073,0.00055045582151805,1.11311078354386e-82,0.00112295710347417,0.166554873918364
4.58314718055995,0.69091422050942,0.140336993890866,0.1042593932643,0.000412078382891153,6.78130004088178e-86,0.00068876018504037,0.164651488145527
4.59314718055995,0.684268413707135,0.137111558587981,0.101104129452696,0.000303276371092138,3.56337348444214e-89,0.000394568669523215,0.162763469725747
4.60314718055995,0.677366105119165,0.133745924952264,0.0985717241887253,0.000222342591619612,1.61504096025368e-92,0.000210860140323448,0.160886133651243
4.61314718055995,0.670226399507317,0.130235670979392,0.0963228424367958,0.000161241417518797,6.31363617646683e-96,0.000105005360454957,0.158974340181532
4.62314718055995,0.662825538537132,0.126592598488128,0.0940630773648667,0.000115664551282087,2.12887114896073e-99,4.8067185946396e-05,0.157032834615494
4.63314718055995,0.655171986844141,0.122845863418728,0.0915439708200119,8.20717215008357e-05,6.19145918233564e-103,2.08009334291841e-05,0.155050684378885
4.64314718055995,0.647300245133338,0.119000976813192,0.0885752613141032,5.76044818421252e-05,1.55313950184642e-106,8.35965274370355e-06,0.15299574208661
4.65314718055995,0.639184622471234,0.115086264943107,0.0850714479921655,3.99934012920458e-05,3.36048321372471e-110,2.86042310730826e-06,0.150865407977283
4.66314718055995,0.630856555945003,0.111127585958757,0.081020905376461,2.74656329218036e-05,6.27143331537867e-114,1.00336511446111e-06,0.148657818771602
4.67314718055995,0.622337771594901,0.10715247058302,0.0764770350317409,1.86577794476984e-05,1.00949855274185e-117,3.25928189797311e-07,0.14634766441382
4.68314718055995,0.61362114347939,0.103173947792452,0.0715707100819801,1.25371620754554e-05,1.40158166023021e-121,9.8043557220785e-08,0.14392976593932
4.69314718055995,0.604743510753018,0.0992267877488624,0.0664624252830074,6.48339652490475e-06,1.67843653768112e-125,2.73118050185087e-08,0.141399973705628
4.70314718055995,0.595736124055452,0.0953348483878423,0.0613587467549341,2.13823697265812e-06,1.73366530337356e-129,7.0455670884157e-09,0.138737402558662
4.71314718055995,0.586606658659452,0.091513203421424,0.0564552128496869,1.39505590320526e-06,1.54454086616461e-133,1.68312245451462e-09,0.13594108317415
4.72314718055995,0.577381089639079,0.0877877156413536,0.0519582332497853,9.00284799446389e-07,1.18688150701384e-137,3.7234856223649e-10,0.133004317384828
4.73314718055995,0.568092560991491,0.0841801395924731,0.0480443115160408,5.746729480058e-07,7.86663746550487e-142,7.6281259727174e-11,0.129929780268422
4.74314718055995,0.558782612083375,0.0807075105457539,0.0448440943657167,3.62839132487399e-07,4.49722610270399e-146,1.44717229502029e-11,0.126705481161174
4.75314718055995,0.549449584755895,0.0773769042588249,0.042439444955367,2.26600057634715e-07,2.21755358448044e-150,2.54247581772145e-12,0.123339282824339
4.76314718055995,0.540120980854884,0.0742036417908531,0.0408444756604448,1.39977567436494e-07,9.43142545458823e-155,4.13644858073326e-13,0.11983116351332
4.77314718055995,0.530826726208062,0.0711981761353269,0.0400079858176591,8.55282129514003e-08,3.45982684134493e-159,6.23207451223548e-14,0.116203883136779
4.78314718055995,0.521593977623961,0.068369385363869,0.0398191758365927,5.16907559648509e-08,1.0947254239832e-163,8.69504536791748e-15,0.112459967129089
4.79314718055995,0.512410735191104,0.0657175656732927,0.0401184927728429,3.09007413875011e-08,2.98765095966458e-168,1.12342808159313e-15,0.108616634957406
4.80314718055995,0.50330596119883,0.0632464410887807,0.040704900874082,1.82716364287077e-08,7.03280095815675e-173,1.34416600178606e-16,0.104701782859075
4.81314718055995,0.494280247521248,0.0609564543946047,0.0413718232400607,1.06865745692187e-08,1.42790925163908e-177,1.48934305836997e-17,0.100735827605759
4.82314718055995,0.48533299163088,0.0588462127539681,0.0419202080736748,6.18232918718552e-09,2.5006142529862e-182,1.52816691382745e-18,0.096748087318366
4.83314718055995,0.476487773206586,0.0569168406898793,0.0421847163872139,3.5376776784546e-09,3.7771706859719e-187,1.45204824946454e-19,0.0927628731973699
4.84314718055995,0.467706925768348,0.0551595668034771,0.0420488728746173,2.00233586631697e-09,4.9210789475272e-192,1.27769004355188e-20,0.088810184778548
4.85314718055995,0.459003196798677,0.0535679866258758,0.0414525953994238,1.12100647676499e-09,5.53003484348778e-197,1.04112813181073e-21,0.0849216298979338
4.86314718055995,0.45035491263662,0.0521406451451781,0.0403929656487686,6.20771609927235e-10,5.36005463620586e-202,7.85628193523591e-23,0.0811251687466214
4.87314718055995,0.441757601575867,0.0508667873688874,0.0389152368637864,3.40022848969593e-10,4.48109735085076e-207,5.48989637924666e-24,0.0774482303619806
4.88314718055995,0.433194659209391,0.0497466160879161,0.0370954365468629,1.84220046165467e-10,3.23127079139215e-212,3.55259288900115e-25,0.0739123074390548
4.89314718055995,0.424668377512482,0.048763151315181,0.0350274439608647,9.87229675778541e-11,2.0097227295858e-217,2.12892785827686e-26,0.0705350464585725
4.90314718055995,0.416140866896302,0.0479142077595753,0.032806806560493,5.23301580429782e-11,1.07813401275998e-222,1.18143723923046e-27,0.0673352529348145
4.91314718055995,0.40761255231276,0.047187372822082,0.0305144098417883,2.74371135744e-11,4.98865147668833e-228,6.07148008189967e-29,0.0643250080519933
4.92314718055995,0.399074359231433,0.0465752848882953,0.0282101495518316,1.42290965277768e-11,1.99098227555279e-233,2.88943348465791e-30,0.0615094294474724
4.93314718055995,0.390518697179908,0.0460707930159168,0.0259353958917635,7.29909069516589e-12,6.85370547220641e-239,1.27340055880067e-31,0.0588898422937077
4.94314718055995,0.381943893216757,0.045664479124103,0.0237139563228516,3.70350320143586e-12,2.03496664157827e-244,5.19698638204456e-33,0.0564709740238564
4.95314718055995,0.373351501320643,0.0453433835060851,0.0215599952667297,1.85869965657471e-12,5.21150267456655e-250,1.96413949934992e-34,0.0542434211521526
4.96314718055995,0.364738736462627,0.0451026711018305,0.0194801045591514,9.22695160789311e-13,1.15117791471901e-255,6.87428111620656e-36,0.0521953286769322
4.97314718055995,0.356116998589525,0.0449305962666207,0.0174791090738886,4.53064252510937e-13,2.1932884253634e-261,2.2280065065592e-37,0.0503205608005909
4.98314718055995,0.347494409891109,0.0448128032001027,0.0155637731125329,2.20046204022888e-13,3.60431598468878e-267,6.68713097458101e-39,0.0486028036238191
4.99314718055995,0.338867675992993,0.0447458815890491,0.0137441608594857,1.05711076380664e-13,5.10885742210312e-273,1.8586491267325e-40,0.0470198811732493
5.00314718055995,0.330263817151678,0.0447137476247148,0.0120274076816246,5.0231903855329e-14,6.24595025134231e-279,4.78397831657099e-42,0.0455620794375978
5.01314718055995,0.321695276799534,0.0447042242441956,0.0104239291110649,2.36097458756136e-14,6.58638438086127e-285,1.1402896990085e-43,0.0442113070605433
5.02314718055995,0.313169367670082,0.0447070566592632,0.00894512375115049,1.09762885693959e-14,5.990587800702e-291,2.51695474846685e-45,0.0429487787613649
5.03314718055995,0.3047088645354,0.0447106486864232,0.00759901194330654,5.04745260663866e-15,4.69965109173062e-297,5.14481570210337e-47,0.0417543821815865
5.04314718055995,0.296327074140913,0.0447045914398715,0.00639544202486492,2.29583944514363e-15,3.18006215789571e-303,9.73864297276077e-49,0.0406154125835823
5.05314718055995,0.288032561138918,0.0446762961610028,0.00534778209375269,1.03291196136355e-15,1.8560061658972e-309,1.70710909022592e-50,0.0395164481952199
5.06314718055995,0.279839599479521,0.0446135045831025,0.00446240996995538,4.59660970846828e-16,9.3432291345528e-316,2.771139018169e-52,0.0384499459284013
5.07314718055995,0.271756412626669,0.0445112357001719,0.0037453535186803,2.02331957499981e-16,3.8043054729776e-322,4.16571505382367e-54,0.0374021819597362
5.08314718055995,0.263789060296048,0.0443549425848448,0.00319587512128734,8.80935002583335e-17,0,5.79902544109841e-56,0.0363682486547285
5.09314718055995,0.255944353838051,0.0441405945720244,0.0028148479753865,3.7938117684622e-17,0,7.4757483970121e-58,0.0353430796843362
5.10314718055995,0.248222517195378,0.0438571725551661,0.00258622550157409,1.61607020111857e-17,0,8.92459561291189e-60,0.0343266746644028
5.11314718055995,0.240625669957176,0.0435020542413145,0.0024897011204475,6.80921732080054e-18,0,9.8663524386616e-62,0.0333187457208755
5.12314718055995,0.233144134562465,0.0430697299137828,0.00249808475316924,2.83783210704157e-18,0,1.01008730120381e-63,0.0323199215406421
5.13314718055995,0.225789279425891,0.0425552857375878,0.00257994669996817,1.16984609758179e-18,0,9.57624845812402e-66,0.0313332050350003
5.14314718055995,0.218554640945014,0.0419629399866534,0.0026999140486321,4.77005397479933e-19,0,8.40748512515261e-68,0.0303646366441803
5.15314718055995,0.211429877391965,0.0412890603960635,0.00282408802642805,1.92384635913573e-19,0,6.8355114920404e-70,0.0294229598384134
5.16314718055995,0.204416379922919,0.0405338494926338,0.00292365824101151,7.67485197852305e-20,0,5.14647818156375e-72,0.0285081745548305
5.17314718055995,0.197499796184911,0.0397050243495999,0.00297413536173673,3.02846222205257e-20,0,3.58825634973172e-74,0.0276401559612039
5.18314718055995,0.190687236854173,0.0388043248135154,0.00296015710199814,1.18202549186694e-20,0,2.3168130785289e-76,0.0268166168108518
5.19314718055995,0.183967775968101,0.0378398187636794,0.00287927871020754,4.56335289290899e-21,0,1.38526460670072e-78,0.0260422671728045
5.20314718055995,0.177338221134204,0.0368163602763197,0.00273579111863042,1.74258430029119e-21,0,7.67023532170054e-81,0.0253235671312227
5.21314718055995,0.170806154051121,0.0357466587890401,0.00254322162528272,6.58197258324332e-22,0,3.93295381296522e-83,0.0246625443058408
5.22314718055995,0.164363945718588,0.0346378394306835,0.00232269554641587,2.4590698825669e-22,0,1.86751118780537e-85,0.0240625764921395
5.23314718055995,0.158015190613589,0.0335011492780681,0.00209584444678271,9.08736982285932e-23,0,8.21186471812956e-88,0.0235238566732758
5.24314718055995,0.151760782696829,0.0323441507985451,0.00188579436085287,3.32168208595178e-23,0,3.34390990826352e-90,0.0230430849155676
5.25314718055995,0.145602658359364,0.0311820627242588,0.00171051392058771,1.20096529062031e-23,0,1.26096071976202e-92,0.0226161871613036
5.26314718055995,0.139551918851916,0.030023129249824,0.00158345695294146,4.29492295373551e-24,0,4.40334542973919e-95,0.0222379870429142
5.27314718055995,0.133611124451047,0.0288768049592122,0.00150918049899315,1.51926253720106e-24,0,1.42396121957198e-97,0.0219050253811786
5.28314718055995,0.12778693300751,0.0277528068571587,0.00148477431034921,5.31572873178853e-25,0,4.26430024809031e-100,0.021606563375961
5.29314718055995,0.122078102670261,0.0266626842409458,0.00150007664253261,1.83969285443982e-25,0,1.18258290702852e-102,0.0213353358678242
5.30314718055995,0.116508584359719,0.0256115650439525,0.00153953461647674,6.29767671335823e-26,0,3.03703381327517e-105,0.0210820526158479
5.31314718055995,0.111076925972209,0.0246048667605971,0.00158481067560571,2.13239636614173e-26,0,7.22273805956325e-108,0.0208400480363166
5.32314718055995,0.105790149457626,0.0236500382865846,0.00161771138049128,7.14180576835427e-27,0,1.5907001085707e-110,0.0205993384490877
5.33314718055995,0.100655715990515,0.0227485699089187,0.00162295091703932,2.36592332382458e-27,0,3.24421004320415e-113,0.0203522213763688
5.34314718055995,0.095681724562708,0.0219048579175261,0.00159028665992134,7.75257232397464e-28,0,6.12722496604837e-116,0.0200918449672592
5.35314718055995,0.0908755489628667,0.0211189675843032,0.00151568399362642,2.51271664808627e-28,0,1.07164982099344e-118,0.0198111825511636
5.36314718055995,0.086247833140804,0.0203910794286092,0.00140136328216634,8.05552292314076e-29,0,1.73570603453492e-121,0.0195079800341618
5.37314718055995,0.0817982571985286,0.0197188076410252,0.00125480987039405,2.55444460062345e-29,0,2.60335659064571e-124,0.0191787574120864
5.38314718055995,0.0775323560221322,0.0191036770905074,0.00108677653815237,8.01219976485464e-30,0,3.61597444510485e-127,0.0188203255403377
5.39314718055995,0.0734579329953881,0.0185432951010541,0.000910359270164925,2.48576219783357e-30,0,4.651052632309e-130,0.0184322669057871
5.40314718055995,0.0695784801309555,0.0180342346942955,0.000736980999546177,7.62816220839383e-31,0,5.54002039618186e-133,0.0180169234243298
5.41314718055995,0.0658905272939183,0.0175746426716734,0.000576470771568105,2.31543604444797e-31,0,6.11090709504543e-136,0.0175757720284804
5.42314718055995,0.0624028806538067,0.0171605636302811,0.000435386139468189,6.95181473629729e-32,0,6.24215008587252e-139,0.0171104195834458
5.43314718055995,0.0591056157732501,0.0167919635875689,0.000317901408293366,2.06450585932509e-32,0,5.90468780072617e-142,0.0166257422385037
5.44314718055995,0.0560100829365408,0.0164667387016821,0.000224200474028437,6.06438241465277e-33,0,5.17242118102891e-145,0.0161238346972821
5.45314718055995,0.0531058960144859,0.0161813541282828,0.00015272383576523,1.76201487146721e-33,0,4.19589905001523e-148,0.0156119550113503
5.46314718055995,0.0503948850766817,0.0159366309878584,0.000100485487022905,5.0638996325698e-34,0,3.15203033332841e-151,0.0150927645906672
5.47314718055995,0.0478661816465952,0.0157291064456192,6.38595835954678e-05,1.43950487156441e-34,0,2.19275421036794e-154,0.014569982326835
5.48314718055995,0.0455192488715608,0.0155592099199045,3.91990051423547e-05,4.04756394394472e-35,0,1.41261471818674e-157,0.0140489942107096
5.49314718055995,0.0433388708279823,0.0154235480730775,2.32407548398202e-05,1.12571078780462e-35,0,8.42736313738082e-161,0.0135319237218068
5.50314718055995,0.0413201627746818,0.0153205722177115,1.33091903358081e-05,3.09679507327386e-36,0,4.65579551330085e-164,0.0130231419158359
5.51314718055995,0.0394526996862631,0.0152515641903712,7.36171947923244e-06,8.42656619397869e-37,0,2.3819371320855e-167,0.0125231699439436
5.52314718055995,0.0377223310305311,0.0152111197112486,3.93308303198866e-06,2.26799104737269e-37,0,1.12849827592089e-170,0.0120363962586469
5.53314718055995,0.0361178650615328,0.0151951388692468,2.02961277325479e-06,6.03788121848418e-38,0,4.95114577261674e-174,0.0115608244890637
5.54314718055995,0.0346223245450184,0.0152014003018967,1.01162483337207e-06,1.58993849355408e-38,0,2.01161439277747e-177,0.0111003661608514
5.55314718055995,0.0332243035154314,0.0152261690880582,4.8702583350474e-07,4.14122295818775e-39,0,7.56864199993646e-181,0.0106544685347571
5.56314718055995,0.0319117220200834,0.0152634197897922,2.26470029504793e-07,1.06691404394949e-39,0,2.63709272419281e-184,0.0102219749201724
5.57314718055995,0.0306656721061492,0.0153071781329631,1.01717504553318e-07,2.71883455292434e-40,0,8.50877511693768e-188,0.00980239165024761
5.58314718055995,0.0294746725870964,0.0153540994167473,4.41272516488243e-08,6.85312509363096e-41,0,2.54239425596816e-191,0.00939423606580017
5.59314718055995,0.0283250576090529,0.0153969409473216,1.84903138875375e-08,1.70862622497261e-41,0,7.03481951536473e-195,0.00899824758028524
5.60314718055995,0.0272050938694747,0.015431703746597,7.48355422768328e-09,4.21364561041961e-42,0,1.80259112585239e-198,0.0086123656731983
5.61314718055995,0.0261083457362491,0.0154547077703194,2.92548420930499e-09,1.02783043828579e-42,0,4.27735903386756e-202,0.00823555194148623
5.62314718055995,0.0250224564450815,0.0154611184286234,1.10462235615591e-09,2.47991886939787e-43,0,9.39914589079745e-206,0.00786679783190604
5.63314718055995,0.0239436134445108,0.0154474447452564,4.02861829625008e-10,5.91842299480143e-44,0,1.91264902571612e-209,0.00750458752070129
5.64314718055995,0.0228663286090515,0.0154119572224396,1.41913801882281e-10,1.39709860650092e-44,0,3.60426226072379e-213,0.00714948714549174
5.65314718055995,0.0217869356476495,0.0153568639116104,4.82857933268636e-11,3.26212536774154e-45,0,6.28972551804196e-217,0.00680001133061155
5.66314718055995,0.0207056186699862,0.0152801524943157,1.58686627128997e-11,7.53401994336005e-46,0,1.01643874247112e-220,0.00645507377855677
5.67314718055995,0.0196241774134213,0.0151832015235078,5.03718045412943e-12,1.72109726065273e-46,0,1.52112510834136e-224,0.00611526922695108
5.68314718055995,0.0185407792345769,0.0150681255318069,1.54440397808139e-12,3.88898789323684e-47,0,2.108059515374e-228,0.00578118263300493
5.69314718055995,0.0174648117016052,0.0149375387341622,4.57362481664562e-13,8.69201163218675e-48,0,2.70542194589681e-232,0.00545210833210122
5.70314718055995,0.0163975374106591,0.0147922217175704,1.30823686129101e-13,1.92157144529239e-48,0,3.21529894025002e-236,0.0051285299683234
5.71314718055995,0.0153418029879316,0.0146397034458187,3.61441861126407e-14,4.20189604718289e-49,0,3.53868507292149e-240,0.00481116747899684
5.72314718055995,0.0143050874430113,0.014479444171813,9.64532220289629e-15,9.08838259690146e-50,0,3.60658920786472e-244,0.00450097711964666
5.73314718055995,0.0132921576308899,0.0143132582200422,2.48611521745906e-15,1.94437679213164e-50,0,3.40396943240188e-248,0.00419914331140415
5.74314718055995,0.0123087113624314,0.0141421064514802,6.18944895851165e-16,4.11459208185382e-51,0,2.9751497630102e-252,0.00390582771632095
5.75314718055995,0.0113588898265779,0.0139659712447019,1.48836326285807e-16,8.61242936694874e-52,0,2.40805399502252e-256,0.00362547451481751
5.76314718055995,0.0104480118984832,0.0137838192514349,3.45694221242598e-17,1.78310570789028e-52,0,1.80491941829065e-260,0.00335804878879431
5.77314718055995,0.00957942978307736,0.0135936579597426,7.75535209515647e-18,3.65158182845332e-53,0,1.25280541511139e-264,0.00310475867188639
5.78314718055995,0.00875503584861895,0.0133926838935839,1.68049467859801e-18,7.39669164490362e-54,0,8.05273920755368e-269,0.00286845671476416
5.79314718055995,0.00797812145187834,0.0131775121365149,3.51721555731751e-19,1.48199425779807e-54,0,4.79333580169454e-273,0.00265128666275214
5.80314718055995,0.00725042127413808,0.0129437285874413,7.1102856958037e-20,2.93702780225566e-55,0,2.6422036213655e-277,0.00245352785597885
5.81314718055995,0.00657112359316597,0.012688573086973,1.38835759089282e-20,5.75734327121344e-56,0,1.34874211872412e-281,0.00227840696873745
5.82314718055995,0.00593960381839284,0.0124097430268459,2.61843531046262e-21,1.11632003895591e-56,0,6.37566903351066e-286,0.0021262031942044
5.83314718055995,0.00535636128214517,0.0121035218101678,4.76989238310038e-22,2.14095651902805e-57,0,2.79098059390933e-290,0.00199788656793508
5.84314718055995,0.00482051778297998,0.0117684472400018,8.39269681343854e-23,4.06143496733344e-58,0,1.1314153776808e-294,0.00189339787221842
5.85314718055995,0.00432917472148867,0.0114042738487378,1.42633227732286e-23,7.62085484858317e-59,0,4.24738418408955e-299,0.00181424763054392
5.86314718055995,0.00388004382796473,0.0110121097542465,2.34134875071494e-24,1.41442657027602e-59,0,1.47657401674491e-303,0.00175913749585964
5.87314718055995,0.00347120110111821,0.0105935389219872,3.71225437402874e-25,2.59662749937257e-60,0,4.75360516337078e-308,0.00172659931445982
5.88314718055995,0.0030990580384712,0.0101545209174606,5.68506676410433e-26,4.71510564842137e-61,0,1.41718059971143e-312,0.00171638261458258
5.89314718055995,0.00276170012412643,0.00969874585661147,8.4092958724722e-27,8.46887522042078e-62,0,3.91256069070352e-317,0.00172572411288813
5.90314718055995,0.00245597900337019,0.00923216275954866,1.20146166566776e-27,1.50457059526718e-62,0,9.58487352932018e-322,0.00175214548482331
5.91314718055995,0.00217937814815648,0.00876132581944255,1.65800725350875e-28,2.64394207181815e-63,0,0,0.00179273538911138
5.92314718055995,0.00192937123101047,0.00829212660824815,2.20998413386261e-29,4.59561704198965e-64,0,0,0.00184422904631239
5.93314718055995,0.00170408314424318,0.00783339071718996,2.84523477000026e-30,7.90111270529714e-65,0,0,0.00190260369277944
5.94314718055995,0.00150087711909109,0.00739003234933062,3.53812588500767e-31,1.34364707886072e-65,0,0,0.00196535596362228
5.95314718055995,0.00131784255127949,0.00696750657377096,4.24966480720144e-32,2.26013664937213e-66,0,0,0.00202807208421444
5.96314718055995,0.00115294577640412,0.00657019966002519,4.93017453148318e-33,3.7604231095984e-67,0,0,0.00208716497380863
5.97314718055995,0.00100529897890523,0.00620123818783492,5.52454013911886e-34,6.18858354410089e-68,0,0,0.00213925973080867
5.98314718055995,0.000873064172584054,0.00586238146144327,5.97938055502523e-35,1.00739161867281e-68,0,0,0.00218069254447025
5.99314718055995,0.000754280901330827,0.00555400126368723,6.25089894865843e-36,1.62202647402948e-69,0,0,0.00221028103440859
6.00314718055995,0.000649353976650011,0.00527514647800452,6.31182549952007e-37,2.58327162267717e-70,0,0,0.00222504619870974
6.01314718055995,0.000555900923483748,0.00502291075236935,6.15593054178405e-38,4.06944082903404e-71,0,0,0.00222348510715164
6.02314718055995,0.000473391538406651,0.00479598405559525,5.79907412914053e-39,6.34091501946298e-72,0,0,0.00220470625334925
6.03314718055995,0.000400338808966954,0.00458942118201313,5.27654725235013e-40,9.77285955281477e-73,0,0,0.00216776394090065
6.04314718055995,0.000336448594512589,0.00439895791260666,4.63732170204186e-41,1.48985468880115e-73,0,0,0.00211457377202381
6.05314718055995,0.000282080052534407,0.00422015727180022,3.9365052979215e-42,2.24656348947822e-74,0,0,0.00204508090218932
6.06314718055995,0.000234686745088021,0.00404776327342638,3.22760721439441e-43,3.35078074372057e-75,0,0,0.00196071908460153
6.07314718055995,0.000194252252914689,0.0038792145313473,2.55609350490869e-44,4.94340116149814e-76,0,0,0.001863338611709
6.08314718055995,0.000159288750302887,0.00371142466615794,1.95523524856316e-45,7.21370253111254e-77,0,0,0.00175511145564034
6.09314718055995,0.000129729404272584,0.00354066351653827,1.44459970287782e-46,1.04122151543148e-77,0,0,0.00163842791248133

